On Retrieval Augmentation and the Limitations of Language Model Training

Augmenting a language model (LM) with $k$-nearest neighbors ($k$NN) retrieval on its training data alone can decrease its perplexity, though the underlying reasons for this remain elusive. In this work, we rule out one previously posited possibility -- the "softmax bottleneck." We then create a new dataset to evaluate LM generalization ability in the setting where training data contains additional information that is not causally relevant. This task is challenging even for GPT-3.5 Turbo. We show that, for both GPT-2 and Mistral 7B, $k$NN retrieval augmentation consistently improves performance in this setting. Finally, to make $k$NN retrieval more accessible, we propose using a multi-layer perceptron model that maps datastore keys to values as a drop-in replacement for traditional retrieval. This reduces storage costs by over 25x.

==> anthology.bib.txt <==
@proceedings{yrrsds-2023-young,
    title = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.0",
}
@inproceedings{chiyah-garcia-2023-processing,
    title = "Processing Referential Ambiguities in Situated Dialogue Systems",
    author = "Chiyah-Garcia, Javier",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.1",
    pages = "1--4",
}
@inproceedings{dinkar-2023-safety,
    title = "Safety and Robustness in Conversational {AI}",
    author = "Dinkar, Tanvi",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.2",
    pages = "5--8",
}
@inproceedings{addlesee-2023-incremental,
    title = "Incremental Speech Processing for Voice Assistant Accessibility",
    author = "Addlesee, Angus",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.3",
    pages = "9--11",
}
@inproceedings{colabianchi-2023-advancing,
    title = "Advancing Spoken Dialog Systems for Manufacturing: From Conceptual Architecture and Taxonomy to Real Case Applications and Future Directions",
    author = "Colabianchi, Silvia",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.4",
    pages = "12--14",
}
@inproceedings{mohapatra-2023-conversational,
    title = "Conversational Grounding in Multimodal Dialog Systems",
    author = "Mohapatra, Biswesh",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.5",
    pages = "15--17",
}
@inproceedings{allen-2023-sql,
    title = "{SQL} Comment Generation and Additional Research Interests",
    author = "Allen, Alyssa",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.6",
    pages = "18--20",
}
@inproceedings{willemsen-2023-referring,
    title = "On Referring Language Use in Visually Grounded Dialogue",
    author = "Willemsen, Bram",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.7",
    pages = "21--23",
}
@inproceedings{inoue-2023-challenges,
    title = "Challenges and Approaches in Designing Social {SDS} in the {LLM} Era",
    author = "Inoue, Koji",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.8",
    pages = "24--25",
}
@inproceedings{braggaar-2023-breakdowns,
    title = "Breakdowns and Repairs. Detecting Patterns that Lead to Breakdowns in Customer Service Messages",
    author = "Braggaar, Anouck",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.9",
    pages = "26--29",
}
@inproceedings{stricker-2023-towards,
    title = "Towards More Natural Dialogues: Integrating Open-Domain Dialogue Skills into Task-Oriented Agents",
    author = "Stricker, Armand",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.10",
    pages = "30--32",
}
@inproceedings{qian-2023-future,
    title = "The Future of Designing Spoken Dialogue Systems and Analyzing Written Conversations",
    author = "Qian, Livia",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.11",
    pages = "33--34",
}
@inproceedings{christop-2023-exploring,
    title = "Exploring the Synergy of Deep Learning and Anthropomorphism in Multimodal Dialogue Systems",
    author = "Christop, Iwona",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.12",
    pages = "35--36",
}
@inproceedings{druart-2023-perspective,
    title = "A Perspective on Anchoring and Dialogue History Propagation for Smoother Interactions with Spoken Task-Oriented Dialogue Systems",
    author = "Druart, Lucas",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.13",
    pages = "37--39",
}
@inproceedings{dudzic-2023-human,
    title = "More Human-Like Interaction in Spoken Dialogue Systems: Global Context for Natural Language Understanding and Multimodal Solutions",
    author = "Dudzic, Kacper",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.14",
    pages = "40--41",
}
@inproceedings{meyer-2023-designing,
    title = "Designing and Evaluating {LLM}-based Conversational Agents for Behaviour Change",
    author = "Meyer, Selina",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.15",
    pages = "42--43",
}
@inproceedings{mukherjee-2023-stylized,
    title = "Stylized Dialog Response Generation",
    author = "Mukherjee, Sourabrata",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.16",
    pages = "44--46",
}
@inproceedings{krzyminski-2023-take,
    title = "Take the Most out of Text Data Augmentation Strategies For Intent Clustering And Induction Based on {DSTC} 11 Track 2",
    author = "Krzymi{\'n}ski, Miko{\l}aj",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.17",
    pages = "47--48",
}
@inproceedings{charkiewicz-2023-advancing,
    title = "Advancing Dialogue Systems: Measuring User Satisfaction and Embracing Multimodality",
    author = "Charkiewicz, Adrian",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.18",
    pages = "49--50",
}
@inproceedings{khosla-2023-information,
    title = "Information Extraction and Program Synthesis from Goal-Oriented Dialogue",
    author = "Khosla, Sopan",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.19",
    pages = "51--53",
}
@inproceedings{feng-2023-modelling,
    title = "Modelling Emotions in Task-Oriented Dialogue",
    author = "Feng, Shutong",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.20",
    pages = "54--56",
}
@inproceedings{madureira-2023-incrementally,
    title = "Incrementally Enriching the Common Ground: A Research Path",
    author = "Madureira, Brielen",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.21",
    pages = "57--58",
}
@inproceedings{liu-2023-commonsense,
    title = "Commonsense Enabled Conversational Model and System-Initiated transitions in Unified {SDS}s",
    author = "Liu, Ye",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.22",
    pages = "59--61",
}
@inproceedings{fu-2023-causality,
    title = "Causality Reasoning for Empathy-Enriched and Personality-Conditioned Spoken Dialogue System",
    author = "Fu, Yahui",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.23",
    pages = "62--63",
}
@inproceedings{hirai-2023-tutorials,
    title = "Tutorials and User Adaptation in Task Oriented Dialogue",
    author = "Hirai, Ryu",
    editor = "Hudecek, Vojtech  and
      Schmidtova, Patricia  and
      Dinkar, Tanvi  and
      Chiyah-Garcia, Javier  and
      Sieinska, Weronika",
    booktitle = "Proceedings of the 19th Annual Meeting of the Young Reseachers' Roundtable on Spoken Dialogue Systems",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.yrrsds-1.24",
    pages = "64--65",
}
@proceedings{wsc-2023-sanskrit,
    title = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.0",
}
@inproceedings{krishna-etal-2023-neural,
    title = "Neural Approaches for Data Driven Dependency Parsing in {S}anskrit",
    author = "Krishna, Amrith  and
      Gupta, Ashim  and
      Garasangi, Deepak  and
      Sandhan, Jeevnesh  and
      Satuluri, Pavankumar  and
      Goyal, Pawan",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.1",
    pages = "1--20",
}
@inproceedings{sandhan-etal-2023-evaluating,
    title = "Evaluating Neural Word Embeddings for {S}anskrit",
    author = "Sandhan, Jivnesh  and
      Paranjay, Om Adideva  and
      Digumarthi, Komal  and
      Behra, Laxmidhar  and
      Goyal, Pawan",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.2",
    pages = "21--37",
}
@inproceedings{sriram-etal-2023-validation,
    title = "Validation and Normalization of {DCS} corpus and Development of the {S}anskrit Heritage Engine{'}s Segmenter",
    author = "Sriram, Krishnan  and
      Kulkarni, Amba  and
      Huet, G{\'e}rard",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.3",
    pages = "38--58",
}
@inproceedings{sarkar-etal-2023-pre,
    title = "Pre-annotation Based Approach for Development of a {S}anskrit Named Entity Recognition Dataset",
    author = "Sujoy, Sarkar  and
      Krishna, Amrith  and
      Goyal, Pawan",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.4",
    pages = "59--70",
}
@inproceedings{maity-etal-2023-disambiguation,
    title = "Disambiguation of Instrumental, Dative and Ablative Case suffixes in {S}anskrit",
    author = "Maity, Malay  and
      Panchal, Sanjeev  and
      Kulkarni, Amba",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.5",
    pages = "71--88",
}
@inproceedings{mahesh-bhattacharya-2023-creation,
    title = "Creation of a Digital Rig {V}edic Index (Anukramani) for Computational Linguistic Tasks",
    author = "Mahesh, A V S D S  and
      Bhattacharya, Arnab",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.6",
    pages = "89--96",
}
@inproceedings{neill-2023-skrutable,
    title = "Skrutable: Another Step Toward Effective {S}anskrit Meter Identification",
    author = "Neill, Tyler",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.7",
    pages = "97--112",
}
@inproceedings{terdalkar-bhattacharya-2023-chandojnanam,
    title = "Chandojnanam: A {S}anskrit Meter Identification and Utilization System",
    author = "Terdalkar, Hrishikesh  and
      Bhattacharya, Arnab",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.8",
    pages = "113--127",
}
@inproceedings{ajotikar-scharf-2023-development,
    title = "Development of a {TEI} standard for digital {S}anskrit texts containing commentaries: A pilot study of Bhaá¹­á¹­ti{'}s R{\=a}vaá¹‡avadha with Mallin{\=a}tha{'}s commentary on the first canto",
    author = "Ajotikar, Tanuja P  and
      Scharf, Peter M",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.9",
    pages = "128--145",
}
@inproceedings{scharf-chauhan-2023-ramopakhyana,
    title = "R{\=a}mop{\=a}khy{\=a}na: A Web-based reader and index",
    author = "Scharf, Peter M  and
      Chauhan, Dhruv",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.10",
    pages = "146--154",
}
@inproceedings{terdalkar-etal-2023-semantic,
    title = "Semantic Annotation and Querying Framework based on Semi-structured Ayurvedic Text",
    author = "Terdalkar, Hrishikesh  and
      Bhattacharya, Arnab  and
      Dubey, Madhulika  and
      Ramamurthy, S  and
      Singh, Bhavna Naneria",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.11",
    pages = "155--173",
}
@inproceedings{susarla-etal-2023-shaastra,
    title = "Shaastra Maps: Enabling Conceptual Exploration of {I}ndic Shaastra Texts",
    author = "Susarla, Sai  and
      Jammalamadaka, Suryanarayana  and
      Nishankar, Vaishnavi  and
      Panuganti, Siva  and
      Ryali, Anupama  and
      Sushrutha, S",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.12",
    pages = "174--187",
}
@inproceedings{hellwig-etal-2023-vedic,
    title = "The {V}edic corpus as a graph. An updated version of Bloomfields {V}edic Concordance",
    author = "Hellwig, Oliver  and
      Sellmer, Sven  and
      Amano, Kyoko",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.13",
    pages = "188--200",
}
@inproceedings{harnsukworapanich-supphipat-2023-transmission,
    title = "The transmission of the Buddha{'}s teachings in the digital age",
    author = "Harnsukworapanich, Sumachaya  and
      Supphipat, Phatchareporn",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.14",
    pages = "201--212",
}
@inproceedings{zigmond-2023-distinguishing,
    title = "Distinguishing Commentary from Canon: Experiments in P{\=a}li Computational Linguistics",
    author = "Zigmond, Dan",
    editor = "Kulkarni, Amba  and
      Hellwig, Oliver",
    booktitle = "Proceedings of the Computational {S}anskrit {\&} Digital Humanities: Selected papers presented at the 18th World {S}anskrit Conference",
    month = jan,
    year = "2023",
    address = "Canberra, Australia (Online mode)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wsc-csdh.15",
    pages = "213--222",
}
@inproceedings{yoder-etal-2023-identity,
    title = "Identity Construction in a Misogynist Incels Forum",
    author = "Yoder, Michael  and
      Perry, Chloe  and
      Brown, David  and
      Carley, Kathleen  and
      Pruden, Meredith",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.1",
    doi = "10.18653/v1/2023.woah-1.1",
    pages = "1--13",
}
@inproceedings{chernodub-etal-2023-detexd,
    title = "{D}e{T}ex{D}: A Benchmark Dataset for Delicate Text Detection",
    author = "Yavnyi, Serhii  and
      Sliusarenko, Oleksii  and
      Razzaghi, Jade  and
      Nahorna, Olena  and
      Mo, Yichen  and
      Hovakimyan, Knar  and
      Chernodub, Artem",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.2",
    doi = "10.18653/v1/2023.woah-1.2",
    pages = "14--28",
}
@inproceedings{nafis-etal-2023-towards,
    title = "Towards Safer Communities: Detecting Aggression and Offensive Language in Code-Mixed Tweets to Combat Cyberbullying",
    author = "Nafis, Nazia  and
      Kanojia, Diptesh  and
      Saini, Naveen  and
      Murthy, Rudra",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.3",
    doi = "10.18653/v1/2023.woah-1.3",
    pages = "29--41",
}
@inproceedings{jin-etal-2023-towards,
    title = "Towards Weakly-Supervised Hate Speech Classification Across Datasets",
    author = "Jin, Yiping  and
      Wanner, Leo  and
      Kadam, Vishakha  and
      Shvets, Alexander",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.4",
    doi = "10.18653/v1/2023.woah-1.4",
    pages = "42--59",
}
@inproceedings{plaza-del-arco-etal-2023-respectful,
    title = "Respectful or Toxic? Using Zero-Shot Learning with Language Models to Detect Hate Speech",
    author = "Plaza-del-arco, Flor Miriam  and
      Nozza, Debora  and
      Hovy, Dirk",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.6",
    doi = "10.18653/v1/2023.woah-1.6",
    pages = "60--68",
}
@inproceedings{caselli-van-der-veen-2023-benchmarking,
    title = "Benchmarking Offensive and Abusive Language in {D}utch Tweets",
    author = "Caselli, Tommaso  and
      Van Der Veen, Hylke",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.7",
    doi = "10.18653/v1/2023.woah-1.7",
    pages = "69--84",
}
@inproceedings{amironesei-diaz-2023-relationality,
    title = "Relationality and Offensive Speech: A Research Agenda",
    author = "Amironesei, Razvan  and
      Diaz, Mark",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.8",
    doi = "10.18653/v1/2023.woah-1.8",
    pages = "85--95",
}
@inproceedings{khondaker-etal-2023-cross,
    title = "Cross-Platform and Cross-Domain Abusive Language Detection with Supervised Contrastive Learning",
    author = "Khondaker, Md Tawkat Islam  and
      Abdul-mageed, Muhammad  and
      Lakshmanan, V.s., Laks",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.9",
    doi = "10.18653/v1/2023.woah-1.9",
    pages = "96--112",
}
@inproceedings{kiritchenko-etal-2023-aporophobia,
    title = "Aporophobia: An Overlooked Type of Toxic Language Targeting the Poor",
    author = "Kiritchenko, Svetlana  and
      Curto Rex, Georgina  and
      Nejadgholi, Isar  and
      Fraser, Kathleen C.",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.12",
    doi = "10.18653/v1/2023.woah-1.12",
    pages = "113--125",
}
@inproceedings{sood-dandapat-2023-problematic,
    title = "Problematic Webpage Identification: A Trilogy of Hatespeech, Search Engines and {GPT}",
    author = "Sood, Ojasvin  and
      Dandapat, Sandipan",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.13",
    doi = "10.18653/v1/2023.woah-1.13",
    pages = "126--137",
}
@inproceedings{nejadgholi-etal-2023-concept,
    title = "Concept-Based Explanations to Test for False Causal Relationships Learned by Abusive Language Classifiers",
    author = "Nejadgholi, Isar  and
      Kiritchenko, Svetlana  and
      Fraser, Kathleen C.  and
      Balkir, Esma",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.14",
    doi = "10.18653/v1/2023.woah-1.14",
    pages = "138--149",
}
@inproceedings{singh-etal-2023-female,
    title = "{``}Female Astronaut: Because sandwiches won{'}t make themselves up there{''}: Towards Multimodal misogyny detection in memes",
    author = "Singh, Smriti  and
      Haridasan, Amritha  and
      Mooney, Raymond",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.15",
    doi = "10.18653/v1/2023.woah-1.15",
    pages = "150--159",
}
@inproceedings{altarawneh-etal-2023-conversation,
    title = "Conversation Derailment Forecasting with Graph Convolutional Networks",
    author = "Altarawneh, Enas  and
      Agrawal, Ameeta  and
      Jenkin, Michael  and
      Papagelis, Manos",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.16",
    doi = "10.18653/v1/2023.woah-1.16",
    pages = "160--169",
}
@inproceedings{abercrombie-etal-2023-resources,
    title = "Resources for Automated Identification of Online Gender-Based Violence: A Systematic Review",
    author = "Abercrombie, Gavin  and
      Jiang, Aiqi  and
      Gerrard-abbott, Poppy  and
      Konstas, Ioannis  and
      Rieser, Verena",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.17",
    doi = "10.18653/v1/2023.woah-1.17",
    pages = "170--186",
}
@inproceedings{goldzycher-etal-2023-evaluating,
    title = "Evaluating the Effectiveness of Natural Language Inference for Hate Speech Detection in Languages with Limited Labeled Data",
    author = "Goldzycher, Janis  and
      Preisig, Moritz  and
      Amrhein, Chantal  and
      Schneider, Gerold",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.19",
    doi = "10.18653/v1/2023.woah-1.19",
    pages = "187--201",
}
@inproceedings{vasquez-etal-2023-homo,
    title = "{HOMO}-{MEX}: A {M}exican {S}panish Annotated Corpus for {LGBT}+phobia Detection on {T}witter",
    author = "V{\'a}squez, Juan  and
      Andersen, Scott  and
      Bel-enguix, Gemma  and
      G{\'o}mez-adorno, Helena  and
      Ojeda-trueba, Sergio-luis",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.20",
    doi = "10.18653/v1/2023.woah-1.20",
    pages = "202--214",
}
@inproceedings{ron-etal-2023-factoring,
    title = "Factoring Hate Speech: A New Annotation Framework to Study Hate Speech in Social Media",
    author = "Ron, Gal  and
      Levi, Effi  and
      Oshri, Odelia  and
      Shenhav, Shaul",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.21",
    doi = "10.18653/v1/2023.woah-1.21",
    pages = "215--220",
}
@inproceedings{korre-etal-2023-harmful,
    title = "Harmful Language Datasets: An Assessment of Robustness",
    author = "Korre, Katerina  and
      Pavlopoulos, John  and
      Sorensen, Jeffrey  and
      Laugier, L{\'e}o  and
      Androutsopoulos, Ion  and
      Dixon, Lucas  and
      Barr{\'o}n-cede{\~n}o, Alberto",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.24",
    doi = "10.18653/v1/2023.woah-1.24",
    pages = "221--230",
}
@inproceedings{antypas-camacho-collados-2023-robust,
    title = "Robust Hate Speech Detection in Social Media: A Cross-Dataset Empirical Evaluation",
    author = "Antypas, Dimosthenis  and
      Camacho-Collados, Jose",
    editor = {Chung, Yi-ling  and
      R{{\textbackslash}"ottger}, Paul  and
      Nozza, Debora  and
      Talat, Zeerak  and
      Mostafazadeh Davani, Aida},
    booktitle = "The 7th Workshop on Online Abuse and Harms (WOAH)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.woah-1.25",
    doi = "10.18653/v1/2023.woah-1.25",
    pages = "231--242",
}
@inproceedings{mousavi-etal-2023-whats,
    title = "What{'}s New? Identifying the Unfolding of New Events in a Narrative",
    author = "Mousavi, Seyed Mahed  and
      Tanaka, Shohei  and
      Roccabruna, Gabriel  and
      Yoshino, Koichiro  and
      Nakamura, Satoshi  and
      Riccardi, Giuseppe",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.1",
    doi = "10.18653/v1/2023.wnu-1.1",
    pages = "1--10",
}
@inproceedings{sazzed-2023-emotion,
    title = "Emotion and Modifier in Henry Rider Haggard{'}s Novels",
    author = "Sazzed, Salim",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.2",
    doi = "10.18653/v1/2023.wnu-1.2",
    pages = "11--15",
}
@inproceedings{pawar-etal-2023-evaluation,
    title = "Evaluation Metrics for Depth and Flow of Knowledge in Non-fiction Narrative Texts",
    author = "Pawar, Sachin  and
      Palshikar, Girish  and
      Jain, Ankita  and
      Singh, Mahesh  and
      Rangarajan, Mahesh  and
      Agarwal, Aman  and
      Kumar, Vishal  and
      Singh, Karan",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.4",
    doi = "10.18653/v1/2023.wnu-1.4",
    pages = "16--24",
}
@inproceedings{moreira-etal-2023-modeling,
    title = "Modeling Readers{'} Appreciation of Literary Narratives Through Sentiment Arcs and Semantic Profiles",
    author = "Moreira, Pascale  and
      Bizzoni, Yuri  and
      Nielbo, Kristoffer  and
      Lassen, Ida Marie  and
      Thomsen, Mads",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.5",
    doi = "10.18653/v1/2023.wnu-1.5",
    pages = "25--35",
}
@inproceedings{wu-etal-2023-word,
    title = "Word Category Arcs in Literature Across Languages and Genres",
    author = "Wu, Winston  and
      Wang, Lu  and
      Mihalcea, Rada",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.6",
    doi = "10.18653/v1/2023.wnu-1.6",
    pages = "36--47",
}
@inproceedings{van-eecke-etal-2023-candide,
    title = "The Candide model: How narratives emerge where observations meet beliefs",
    author = "Van Eecke, Paul  and
      Verheyen, Lara  and
      Willaert, Tom  and
      Beuls, Katrien",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.7",
    doi = "10.18653/v1/2023.wnu-1.7",
    pages = "48--57",
}
@inproceedings{yamshchikov-tikhonov-2023-wrong,
    title = "What is Wrong with Language Models that Can Not Tell a Story?",
    author = "Yamshchikov, Ivan  and
      Tikhonov, Alexey",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.8",
    doi = "10.18653/v1/2023.wnu-1.8",
    pages = "58--64",
}
@inproceedings{rittichier-2023-story,
    title = "Story Settings: A Dataset",
    author = "Rittichier, Kaley",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.12",
    doi = "10.18653/v1/2023.wnu-1.12",
    pages = "65--72",
}
@inproceedings{neis-etal-2023-analysis,
    title = "An Analysis of Reader Engagement in Literary Fiction through Eye Tracking and Linguistic Features",
    author = "Neis, Rose  and
      De Langis, Karin  and
      Kim, Zae Myung  and
      Kang, Dongyeop",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.13",
    doi = "10.18653/v1/2023.wnu-1.13",
    pages = "73--81",
}
@inproceedings{edlin-reiss-2023-identifying,
    title = "Identifying Visual Depictions of Animate Entities in Narrative Comics: An Annotation Study",
    author = "Edlin, Lauren  and
      Reiss, Joshua",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.14",
    doi = "10.18653/v1/2023.wnu-1.14",
    pages = "82--91",
}
@inproceedings{sui-etal-2023-mrs,
    title = "Mrs. Dalloway Said She Would Segment the Chapters Herself",
    author = "Sui, Peiqi  and
      Wang, Lin  and
      Hamilton, Sil  and
      Ries, Thorsten  and
      Wong, Kelvin  and
      Wong, Stephen",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.15",
    doi = "10.18653/v1/2023.wnu-1.15",
    pages = "92--105",
}
@inproceedings{wu-smith-2023-composition,
    title = "Composition and Deformance: Measuring Imageability with a Text-to-Image Model",
    author = "Wu, Si  and
      Smith, David",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.16",
    doi = "10.18653/v1/2023.wnu-1.16",
    pages = "106--117",
}
@inproceedings{hatzel-biemann-2023-narrative,
    title = "Narrative Cloze as a Training Objective: Towards Modeling Stories Using Narrative Chain Embeddings",
    author = "Hatzel, Hans Ole  and
      Biemann, Chris",
    editor = "Akoury, Nader  and
      Clark, Elizabeth  and
      Iyyer, Mohit  and
      Chaturvedi, Snigdha  and
      Brahman, Faeze  and
      Chandu, Khyathi",
    booktitle = "Proceedings of the The 5th Workshop on Narrative Understanding",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wnu-1.19",
    doi = "10.18653/v1/2023.wnu-1.19",
    pages = "118--127",
}
@proceedings{wmt-2023,
    title = "Proceedings of the Eighth Conference on Machine Translation",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.0",
}
@inproceedings{kocmi-etal-2023-findings,
    title = "Findings of the 2023 Conference on Machine Translation ({WMT}23): {LLM}s Are Here but Not Quite There Yet",
    author = "Kocmi, Tom  and
      Avramidis, Eleftherios  and
      Bawden, Rachel  and
      Bojar, Ond{\v{r}}ej  and
      Dvorkovich, Anton  and
      Federmann, Christian  and
      Fishel, Mark  and
      Freitag, Markus  and
      Gowda, Thamme  and
      Grundkiewicz, Roman  and
      Haddow, Barry  and
      Koehn, Philipp  and
      Marie, Benjamin  and
      Monz, Christof  and
      Morishita, Makoto  and
      Murray, Kenton  and
      Nagata, Makoto  and
      Nakazawa, Toshiaki  and
      Popel, Martin  and
      Popovi{\'c}, Maja  and
      Shmatova, Mariya",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.1",
    pages = "1--42",
}
@inproceedings{neves-etal-2023-findings,
    title = "Findings of the {WMT} 2023 Biomedical Translation Shared Task: Evaluation of {C}hat{GPT} 3.5 as a Comparison System",
    author = "Neves, Mariana  and
      Jimeno Yepes, Antonio  and
      N{\'e}v{\'e}ol, Aur{\'e}lie  and
      Bawden, Rachel  and
      Di Nunzio, Giorgio Maria  and
      Roller, Roland  and
      Thomas, Philippe  and
      Vezzani, Federica  and
      Vicente Navarro, Maika  and
      Yeganova, Lana  and
      Wiemann, Dina  and
      Grozea, Cristian",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.2",
    pages = "43--54",
}
@inproceedings{wang-etal-2023-findings,
    title = "Findings of the {WMT} 2023 Shared Task on Discourse-Level Literary Translation: A Fresh Orb in the Cosmos of {LLM}s",
    author = "Wang, Longyue  and
      Tu, Zhaopeng  and
      Gu, Yan  and
      Liu, Siyou  and
      Yu, Dian  and
      Ma, Qingsong  and
      Lyu, Chenyang  and
      Zhou, Liting  and
      Liu, Chao-Hong  and
      Ma, Yufeng  and
      Chen, Weiyu  and
      Graham, Yvette  and
      Webber, Bonnie  and
      Koehn, Philipp  and
      Way, Andy  and
      Yuan, Yulin  and
      Shi, Shuming",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.3",
    pages = "55--67",
}
@inproceedings{muller-etal-2023-findings,
    title = "Findings of the Second {WMT} Shared Task on Sign Language Translation ({WMT}-{SLT}23)",
    author = {M{\"u}ller, Mathias  and
      Alikhani, Malihe  and
      Avramidis, Eleftherios  and
      Bowden, Richard  and
      Braffort, Annelies  and
      Cihan Camg{\"o}z, Necati  and
      Ebling, Sarah  and
      Espa{\~n}a-Bonet, Cristina  and
      G{\"o}hring, Anne  and
      Grundkiewicz, Roman  and
      Inan, Mert  and
      Jiang, Zifan  and
      Koller, Oscar  and
      Moryossef, Amit  and
      Rios, Annette  and
      Shterionov, Dimitar  and
      Sidler-Miserez, Sandra  and
      Tissi, Katja  and
      Van Landuyt, Davy},
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.4",
    pages = "68--94",
}
@inproceedings{sloto-etal-2023-findings,
    title = "Findings of the {WMT} 2023 Shared Task on Parallel Data Curation",
    author = "Sloto, Steve  and
      Thompson, Brian  and
      Khayrallah, Huda  and
      Domhan, Tobias  and
      Gowda, Thamme  and
      Koehn, Philipp",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.5",
    pages = "95--102",
}
@inproceedings{cruz-2023-samsung,
    title = "{S}amsung {R}{\&}{D} Institute {P}hilippines at {WMT} 2023",
    author = "Cruz, Jan Christian Blaise",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.6",
    pages = "103--109",
}
@inproceedings{deguchi-etal-2023-naist,
    title = "{NAIST}-{NICT} {WMT}{'}23 General {MT} Task Submission",
    author = "Deguchi, Hiroyuki  and
      Imamura, Kenji  and
      Nishida, Yuto  and
      Sakai, Yusuke  and
      Vasselli, Justin  and
      Watanabe, Taro",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.7",
    pages = "110--118",
}
@inproceedings{jon-etal-2023-cuni,
    title = "{CUNI} at {WMT}23 General Translation Task: {MT} and a Genetic Algorithm",
    author = "Jon, Josef  and
      Popel, Martin  and
      Bojar, Ond{\v{r}}ej",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.8",
    pages = "119--127",
}
@inproceedings{kudo-etal-2023-skim,
    title = "{SKIM} at {WMT} 2023 General Translation Task",
    author = "Kudo, Keito  and
      Ito, Takumi  and
      Morishita, Makoto  and
      Suzuki, Jun",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.9",
    pages = "128--136",
}
@inproceedings{li-etal-2023-kyb,
    title = "{KYB} General Machine Translation Systems for {WMT}23",
    author = "Li, Ben  and
      Matsuzaki, Yoko  and
      Kalkar, Shivam",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.10",
    pages = "137--142",
}
@inproceedings{min-etal-2023-yishu,
    title = "Yishu: Yishu at {WMT}2023 Translation Task",
    author = "Min, Luo  and
      Tan, Yixin  and
      Chen, Qiulin",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.11",
    pages = "143--149",
}
@inproceedings{molchanov-kovalenko-2023-promt,
    title = "{PROMT} Systems for {WMT}23 Shared General Translation Task",
    author = "Molchanov, Alexander  and
      Kovalenko, Vladislav",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.12",
    pages = "150--154",
}
@inproceedings{rikters-miwa-2023-aist,
    title = "{AIST} {AIRC} Submissions to the {WMT}23 Shared Task",
    author = "Rikters, Matiss  and
      Miwa, Makoto",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.13",
    pages = "155--161",
}
@inproceedings{rychly-teslia-2023-muni,
    title = "{MUNI}-{NLP} Submission for {C}zech-{U}krainian Translation Task at {WMT}23",
    author = "Rychly, Pavel  and
      Teslia, Yuliia",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.14",
    pages = "162--165",
}
@inproceedings{wu-hu-2023-exploring,
    title = "Exploring Prompt Engineering with {GPT} Language Models for Document-Level Machine Translation: Insights and Findings",
    author = "Wu, Yangjian  and
      Hu, Gang",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.15",
    pages = "166--169",
}
@inproceedings{wu-etal-2023-treating,
    title = "Treating General {MT} Shared Task as a Multi-Domain Adaptation Problem: {HW}-{TSC}{'}s Submission to the {WMT}23 General {MT} Shared Task",
    author = "Wu, Zhanglin  and
      Wei, Daimeng  and
      Li, Zongyao  and
      Yu, Zhengzhe  and
      Li, Shaojun  and
      Chen, Xiaoyu  and
      Shang, Hengchao  and
      Guo, Jiaxin  and
      Xie, Yuhao  and
      Lei, Lizhi  and
      Yang, Hao  and
      Jiang, Yanfei",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.16",
    pages = "170--174",
}
@inproceedings{wu-etal-2023-uva,
    title = "{U}v{A}-{MT}{'}s Participation in the {WMT} 2023 General Translation Shared Task",
    author = "Wu, Di  and
      Tan, Shaomu  and
      Stap, David  and
      Araabi, Ali  and
      Monz, Christof",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.17",
    pages = "175--180",
}
@inproceedings{zeng-2023-achieving,
    title = "Achieving State-of-the-Art Multilingual Translation Model with Minimal Data and Parameters",
    author = "Zeng, Hui",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.18",
    pages = "181--186",
}
@inproceedings{zhang-2023-iol,
    title = "{IOL} Research Machine Translation Systems for {WMT}23 General Machine Translation Shared Task",
    author = "Zhang, Wenbo",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.19",
    pages = "187--191",
}
@inproceedings{zong-2023-gtcom,
    title = "{GTCOM} and {DLUT}{'}s Neural Machine Translation Systems for {WMT}23",
    author = "Zong, Hao",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.20",
    pages = "192--197",
}
@inproceedings{bawden-sagot-2023-rocs,
    title = "{R}o{CS}-{MT}: Robustness Challenge Set for Machine Translation",
    author = "Bawden, Rachel  and
      Sagot, Beno{\^\i}t",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.21",
    pages = "198--216",
}
@inproceedings{chen-etal-2023-multifaceted,
    title = "Multifaceted Challenge Set for Evaluating Machine Translation Performance",
    author = "Chen, Xiaoyu  and
      Wei, Daimeng  and
      Wu, Zhanglin  and
      Zhu, Ting  and
      Shang, Hengchao  and
      Li, Zongyao  and
      Guo, Jiaxin  and
      Xie, Ning  and
      Lei, Lizhi  and
      Yang, Hao  and
      Jiang, Yanfei",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.22",
    pages = "217--223",
}
@inproceedings{manakhimova-etal-2023-linguistically,
    title = "Linguistically Motivated Evaluation of the 2023 State-of-the-art Machine Translation: Can {C}hat{GPT} Outperform {NMT}?",
    author = {Manakhimova, Shushen  and
      Avramidis, Eleftherios  and
      Macketanz, Vivien  and
      Lapshinova-Koltunski, Ekaterina  and
      Bagdasarov, Sergei  and
      M{\"o}ller, Sebastian},
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.23",
    pages = "224--245",
}
@inproceedings{mukherjee-shrivastava-2023-iiit,
    title = "{IIIT} {HYD}{'}s Submission for {WMT}23 Test-suite Task",
    author = "Mukherjee, Ananya  and
      Shrivastava, Manish",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.24",
    pages = "246--251",
}
@inproceedings{savoldi-etal-2023-test,
    title = "Test Suites Task: Evaluation of Gender Fairness in {MT} with {M}u{ST}-{SHE} and {INES}",
    author = "Savoldi, Beatrice  and
      Gaido, Marco  and
      Negri, Matteo  and
      Bentivogli, Luisa",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.25",
    pages = "252--262",
}
@inproceedings{firdous-rauf-2023-biomedical,
    title = "Biomedical Parallel Sentence Retrieval Using Large Language Models",
    author = "Firdous, Sheema  and
      Rauf, Sadaf Abdul",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.26",
    pages = "263--270",
}
@inproceedings{wu-etal-2023-path,
    title = "The Path to Continuous Domain Adaptation Improvements by {HW}-{TSC} for the {WMT}23 Biomedical Translation Shared Task",
    author = "Wu, Zhanglin  and
      Wei, Daimeng  and
      Li, Zongyao  and
      Yu, Zhengzhe  and
      Li, Shaojun  and
      Chen, Xiaoyu  and
      Shang, Hengchao  and
      Guo, Jiaxin  and
      Xie, Yuhao  and
      Lei, Lizhi  and
      Yang, Hao  and
      Jiang, Yanfei",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.27",
    pages = "271--274",
}
@inproceedings{zhu-etal-2023-investigating,
    title = "Investigating Techniques for a Deeper Understanding of Neural Machine Translation ({NMT}) Systems through Data Filtering and Fine-tuning Strategies",
    author = "Zhu, Lichao  and
      Zimina, Maria  and
      B{\'e}nard, Maud  and
      Namdar, Behnoosh  and
      Ballier, Nicolas  and
      Wisniewski, Guillaume  and
      Yun{\`e}s, Jean-Baptiste",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.28",
    pages = "275--281",
}
@inproceedings{an-etal-2023-max,
    title = "{MAX}-{ISI} System at {WMT}23 Discourse-Level Literary Translation Task",
    author = "An, Li  and
      Jin, Linghao  and
      Ma, Xuezhe",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.29",
    pages = "282--286",
}
@inproceedings{lopez-etal-2023-make,
    title = "The {MAKE}-{NMTVIZ} System Description for the {WMT}23 Literary Task",
    author = "Lopez, Fabien  and
      Gonz{\'a}lez, Gabriela  and
      Hansen, Damien  and
      Nakhle, Mariam  and
      Namdarzadeh, Behnoosh  and
      Ballier, Nicolas  and
      Dinarelli, Marco  and
      Esperan{\c{c}}a-Rodier, Emmanuelle  and
      He, Sui  and
      Mohseni, Sadaf  and
      Rossi, Caroline  and
      Schwab, Didier  and
      Yang, Jun  and
      Yun{\`e}s, Jean-Baptiste  and
      Zhu, Lichao",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.30",
    pages = "287--295",
}
@inproceedings{zhao-etal-2023-dutnlp,
    title = "{DUTNLP} System for the {WMT}2023 Discourse-Level Literary Translation",
    author = "Zhao, Anqi  and
      Huang, Kaiyu  and
      Yu, Hao  and
      Huang, Degen",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.31",
    pages = "296--301",
}
@inproceedings{xie-etal-2023-hw,
    title = "{HW}-{TSC}{'}s Submissions to the {WMT}23 Discourse-Level Literary Translation Shared Task",
    author = "Xie, Yuhao  and
      Li, Zongyao  and
      Wu, Zhanglin  and
      Wei, Daimeng  and
      Chen, Xiaoyu  and
      Rao, Zhiqiang  and
      Li, Shaojun  and
      Shang, Hengchao  and
      Guo, Jiaxin  and
      Lei, Lizhi  and
      Yang, Hao  and
      Jiang, Yanfei",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.32",
    pages = "302--306",
}
@inproceedings{zhu-xiong-2023-tjunlp,
    title = "{TJUNLP}:System Description for the {WMT}23 Literary Task in {C}hinese to {E}nglish Translation Direction",
    author = "Zhu, Shaolin  and
      Xiong, Deyi",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.33",
    pages = "307--311",
}
@inproceedings{doumbouya-etal-2023-machine,
    title = "Machine Translation for Nko: Tools, Corpora, and Baseline Results",
    author = "Doumbouya, Moussa  and
      Dian{\'e}, Baba Mamadi  and
      Ciss{\'e}, Solo Farabado  and
      Dian{\'e}, Djibrila  and
      Sow, Abdoulaye  and
      Doumbouya, S{\'e}r{\'e} Moussa  and
      Bangoura, Daouda  and
      Bayo, Fod{\'e} Moriba  and
      Conde, Ibrahima Sory 2.  and
      Dian{\'e}, Kalo Mory  and
      Piech, Chris  and
      Manning, Christopher",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.34",
    pages = "312--343",
}
@inproceedings{sandoval-castaneda-etal-2023-ttics,
    title = "{TTIC}{'}s Submission to {WMT}-{SLT} 23",
    author = "Sandoval-Castaneda, Marcelo  and
      Li, Yanhong  and
      Shi, Bowen  and
      Brentari, Diane  and
      Livescu, Karen  and
      Shakhnarovich, Gregory",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.35",
    pages = "344--350",
}
@inproceedings{xu-etal-2023-knowcomp,
    title = "{K}now{C}omp Submission for {WMT}23 Sign Language Translation Task",
    author = "Xu, Baixuan  and
      Shi, Haochen  and
      Zheng, Tianshi  and
      Zong, Qing  and
      Wang, Weiqi  and
      Wang, Zhaowei  and
      Song, Yangqiu",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.36",
    pages = "351--358",
}
@inproceedings{minh-cong-etal-2023-fast,
    title = "A Fast Method to Filter Noisy Parallel Data {WMT}2023 Shared Task on Parallel Data Curation",
    author = "Minh-Cong, Nguyen-Hoang  and
      Vinh, Nguyen Van  and
      Le-Minh, Nguyen",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.37",
    pages = "359--365",
}
@inproceedings{steingrimsson-2023-sentence,
    title = "A Sentence Alignment Approach to Document Alignment and Multi-faceted Filtering for Curating Parallel Sentence Pairs from Web-crawled Data",
    author = "Steingrimsson, Steinthor",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.38",
    pages = "366--374",
}
@inproceedings{petrick-etal-2023-document,
    title = "Document-Level Language Models for Machine Translation",
    author = "Petrick, Frithjof  and
      Herold, Christian  and
      Petrushkov, Pavel  and
      Khadivi, Shahram  and
      Ney, Hermann",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.39",
    pages = "375--391",
}
@inproceedings{robinson-etal-2023-chatgpt,
    title = "{C}hat{GPT} {MT}: Competitive for High- (but Not Low-) Resource Languages",
    author = "Robinson, Nathaniel  and
      Ogayo, Perez  and
      Mortensen, David R.  and
      Neubig, Graham",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.40",
    pages = "392--418",
}
@inproceedings{karpinska-iyyer-2023-large,
    title = "Large Language Models Effectively Leverage Document-level Context for Literary Translation, but Critical Errors Persist",
    author = "Karpinska, Marzena  and
      Iyyer, Mohit",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.41",
    pages = "419--451",
}
@inproceedings{wicks-post-2023-identifying,
    title = "Identifying Context-Dependent Translations for Evaluation Set Production",
    author = "Wicks, Rachel  and
      Post, Matt",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.42",
    pages = "452--467",
}
@inproceedings{zhang-etal-2023-machine,
    title = "Machine Translation with Large Language Models: Prompting, Few-shot Learning, and Fine-tuning with {QL}o{RA}",
    author = "Zhang, Xuan  and
      Rajabi, Navid  and
      Duh, Kevin  and
      Koehn, Philipp",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.43",
    pages = "468--481",
}
@inproceedings{iyer-etal-2023-towards,
    title = "Towards Effective Disambiguation for Machine Translation with Large Language Models",
    author = "Iyer, Vivek  and
      Chen, Pinzhen  and
      Birch, Alexandra",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.44",
    pages = "482--495",
}
@inproceedings{zhang-etal-2023-closer,
    title = "A Closer Look at Transformer Attention for Multilingual Translation",
    author = "Zhang, Jingyi  and
      de Melo, Gerard  and
      Xu, Hongfei  and
      Chen, Kehai",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.45",
    pages = "496--506",
}
@inproceedings{schmidt-di-gangi-2023-bridging,
    title = "Bridging the Gap between Position-Based and Content-Based Self-Attention for Neural Machine Translation",
    author = "Schmidt, Felix  and
      Di Gangi, Mattia",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.46",
    pages = "507--521",
}
@inproceedings{hirasawa-etal-2023-visual,
    title = "Visual Prediction Improves Zero-Shot Cross-Modal Machine Translation",
    author = "Hirasawa, Tosho  and
      Bugliarello, Emanuele  and
      Elliott, Desmond  and
      Komachi, Mamoru",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.47",
    pages = "522--535",
}
@inproceedings{muller-etal-2023-gender,
    title = "The Gender-{GAP} Pipeline: A Gender-Aware Polyglot Pipeline for Gender Characterisation in 55 Languages",
    author = "Muller, Benjamin  and
      Alastruey, Belen  and
      Hansanti, Prangthip  and
      Kalbassi, Elahe  and
      Ropers, Christophe  and
      Smith, Eric  and
      Williams, Adina  and
      Zettlemoyer, Luke  and
      Andrews, Pierre  and
      Costa-juss{\`a}, Marta R.",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.48",
    pages = "536--550",
}
@inproceedings{marrese-taylor-etal-2023-towards,
    title = "Towards Better Evaluation for Formality-Controlled {E}nglish-{J}apanese Machine Translation",
    author = "Marrese-Taylor, Edison  and
      Wang, Pin Chen  and
      Matsuo, Yutaka",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.49",
    pages = "551--560",
}
@inproceedings{peter-etal-2023-theres,
    title = "There{'}s No Data like Better Data: Using {QE} Metrics for {MT} Data Filtering",
    author = "Peter, Jan-Thorsten  and
      Vilar, David  and
      Deutsch, Daniel  and
      Finkelstein, Mara  and
      Juraska, Juraj  and
      Freitag, Markus",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.50",
    pages = "561--577",
}
@inproceedings{freitag-etal-2023-results,
    title = "Results of {WMT}23 Metrics Shared Task: Metrics Might Be Guilty but References Are Not Innocent",
    author = "Freitag, Markus  and
      Mathur, Nitika  and
      Lo, Chi-kiu  and
      Avramidis, Eleftherios  and
      Rei, Ricardo  and
      Thompson, Brian  and
      Kocmi, Tom  and
      Blain, Frederic  and
      Deutsch, Daniel  and
      Stewart, Craig  and
      Zerva, Chrysoula  and
      Castilho, Sheila  and
      Lavie, Alon  and
      Foster, George",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.51",
    pages = "578--628",
}
@inproceedings{blain-etal-2023-findings,
    title = "Findings of the {WMT} 2023 Shared Task on Quality Estimation",
    author = "Blain, Frederic  and
      Zerva, Chrysoula  and
      Ribeiro, Ricardo  and
      Guerreiro, Nuno M.  and
      Kanojia, Diptesh  and
      C. de Souza, Jos{\'e} G.  and
      Silva, Beatriz  and
      Vaz, T{\^a}nia  and
      Jingxuan, Yan  and
      Azadi, Fatemeh  and
      Orasan, Constantin  and
      Martins, Andr{\'e}",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.52",
    pages = "629--653",
}
@inproceedings{liu-etal-2023-findings,
    title = "Findings of the Word-Level {A}uto{C}ompletion Shared Task in {WMT} 2023",
    author = "Liu, Lemao  and
      Casacuberta, Francisco  and
      Foster, George  and
      Huang, Guoping  and
      Koehn, Philipp  and
      Kovacs, Geza  and
      Shi, Shuming  and
      Watanabe, Taro  and
      Zong, Chengqing",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.53",
    pages = "654--662",
}
@inproceedings{semenov-etal-2023-findings,
    title = "Findings of the {WMT} 2023 Shared Task on Machine Translation with Terminologies",
    author = "Semenov, Kirill  and
      Zouhar, Vil{\'e}m  and
      Kocmi, Tom  and
      Zhang, Dongdong  and
      Zhou, Wangchunshu  and
      Jiang, Yuchen Eleanor",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.54",
    pages = "663--671",
}
@inproceedings{bhattacharyya-etal-2023-findings,
    title = "Findings of the {WMT} 2023 Shared Task on Automatic Post-Editing",
    author = "Bhattacharyya, Pushpak  and
      Chatterjee, Rajen  and
      Freitag, Markus  and
      Kanojia, Diptesh  and
      Negri, Matteo  and
      Turchi, Marco",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.55",
    pages = "672--681",
}
@inproceedings{pal-etal-2023-findings,
    title = "Findings of the {WMT} 2023 Shared Task on Low-Resource {I}ndic Language Translation",
    author = "Pal, Santanu  and
      Pakray, Partha  and
      Laskar, Sahinur Rahman  and
      Laitonjam, Lenin  and
      Khenglawt, Vanlalmuansangi  and
      Warjri, Sunita  and
      Dadure, Pankaj Kundan  and
      Dash, Sandeep Kumar",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.56",
    pages = "682--694",
}
@inproceedings{amrhein-etal-2023-aces,
    title = "{ACES}: Translation Accuracy Challenge Sets at {WMT} 2023",
    author = "Amrhein, Chantal  and
      Moghe, Nikita  and
      Guillou, Liane",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.57",
    pages = "695--712",
}
@inproceedings{avramidis-etal-2023-challenging,
    title = "Challenging the State-of-the-art Machine Translation Metrics from a Linguistic Perspective",
    author = {Avramidis, Eleftherios  and
      Manakhimova, Shushen  and
      Macketanz, Vivien  and
      M{\"o}ller, Sebastian},
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.58",
    pages = "713--729",
}
@inproceedings{dreano-etal-2023-tokengram,
    title = "{T}okengram{\_}{F}, a Fast and Accurate Token-based chr{F}++ Derivative",
    author = {Dreano, S{\"o}ren  and
      Molloy, Derek  and
      Murphy, Noel},
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.59",
    pages = "730--737",
}
@inproceedings{dreano-etal-2023-embed,
    title = "{E}mbed{\_}{L}lama: Using {LLM} Embeddings for the Metrics Shared Task",
    author = {Dreano, S{\"o}ren  and
      Molloy, Derek  and
      Murphy, Noel},
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.60",
    pages = "738--745",
}
@inproceedings{elnokrashy-kocmi-2023-ebleu,
    title = "e{BLEU}: Unexpectedly Good Machine Translation Evaluation Using Simple Word Embeddings",
    author = "ElNokrashy, Muhammad  and
      Kocmi, Tom",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.61",
    pages = "746--750",
}
@inproceedings{gowda-etal-2023-cometoid,
    title = "Cometoid: Distilling Strong Reference-based Machine Translation Metrics into {E}ven Stronger Quality Estimation Metrics",
    author = "Gowda, Thamme  and
      Kocmi, Tom  and
      Junczys-Dowmunt, Marcin",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.62",
    pages = "751--755",
}
@inproceedings{juraska-etal-2023-metricx,
    title = "{M}etric{X}-23: The {G}oogle Submission to the {WMT} 2023 Metrics Shared Task",
    author = "Juraska, Juraj  and
      Finkelstein, Mara  and
      Deutsch, Daniel  and
      Siddhant, Aditya  and
      Mirzazadeh, Mehdi  and
      Freitag, Markus",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.63",
    pages = "756--767",
}
@inproceedings{kocmi-federmann-2023-gemba,
    title = "{GEMBA}-{MQM}: Detecting Translation Quality Error Spans with {GPT}-4",
    author = "Kocmi, Tom  and
      Federmann, Christian",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.64",
    pages = "768--775",
}
@inproceedings{lo-etal-2023-metric,
    title = "Metric Score Landscape Challenge ({MSLC}23): Understanding Metrics{'} Performance on a Wider Landscape of Translation Quality",
    author = "Lo, Chi-kiu  and
      Larkin, Samuel  and
      Knowles, Rebecca",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.65",
    pages = "776--799",
}
@inproceedings{mukherjee-shrivastava-2023-mee4,
    title = "{MEE}4 and {XL}sim : {IIIT} {HYD}{'}s Submissions{'} for {WMT}23 Metrics Shared Task",
    author = "Mukherjee, Ananya  and
      Shrivastava, Manish",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.66",
    pages = "800--805",
}
@inproceedings{naskar-etal-2023-quality,
    title = "Quality Estimation Using Minimum {B}ayes Risk",
    author = "Naskar, Subhajit  and
      Deutsch, Daniel  and
      Freitag, Markus",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.67",
    pages = "806--811",
}
@inproceedings{raunak-etal-2023-evaluating,
    title = "Evaluating Metrics for Document-context Evaluation in Machine Translation",
    author = "Raunak, Vikas  and
      Kocmi, Tom  and
      Post, Matt",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.68",
    pages = "812--814",
}
@inproceedings{viskov-etal-2023-semantically,
    title = "Semantically-Informed Regressive Encoder Score",
    author = "Viskov, Vasiliy  and
      Kokush, George  and
      Larionov, Daniil  and
      Eger, Steffen  and
      Panchenko, Alexander",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.69",
    pages = "815--821",
}
@inproceedings{wu-etal-2023-empowering,
    title = "Empowering a Metric with {LLM}-assisted Named Entity Annotation: {HW}-{TSC}{'}s Submission to the {WMT}23 Metrics Shared Task",
    author = "Wu, Zhanglin  and
      Liu, Yilun  and
      Zhang, Min  and
      Zhao, Xiaofeng  and
      Zhu, Junhao  and
      Zhu, Ming  and
      Qiao, Xiaosong  and
      Zhang, Jingfei  and
      Miaomiao, Ma  and
      Yanqing, Zhao  and
      Peng, Song  and
      Tao, Shimin  and
      Yang, Hao  and
      Jiang, Yanfei",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.70",
    pages = "822--828",
}
@inproceedings{geng-etal-2023-unify,
    title = "Unify Word-level and Span-level Tasks: {NJUNLP}{'}s Participation for the {WMT}2023 Quality Estimation Shared Task",
    author = "Geng, Xiang  and
      Lai, Zhejian  and
      Zhang, Yu  and
      Tao, Shimin  and
      Yang, Hao  and
      Chen, Jiajun  and
      Huang, Shujian",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.71",
    pages = "829--834",
}
@inproceedings{li-etal-2023-hw-tsc,
    title = "{HW}-{TSC} 2023 Submission for the Quality Estimation Shared Task",
    author = "Li, Yuang  and
      Su, Chang  and
      Zhu, Ming  and
      Piao, Mengyao  and
      Lyu, Xinglin  and
      Zhang, Min  and
      Yang, Hao",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.72",
    pages = "835--840",
}
@inproceedings{rei-etal-2023-scaling,
    title = "Scaling up {C}omet{K}iwi: Unbabel-{IST} 2023 Submission for the Quality Estimation Shared Task",
    author = "Rei, Ricardo  and
      Guerreiro, Nuno M.  and
      Pombal, Jos{\~A}{\copyright}  and
      van Stigt, Daan  and
      Treviso, Marcos  and
      Coheur, Luisa  and
      C. de Souza, Jos{\'e} G.  and
      Martins, Andr{\'e}",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.73",
    pages = "841--848",
}
@inproceedings{sindhujan-etal-2023-surreyai,
    title = "{S}urrey{AI} 2023 Submission for the Quality Estimation Shared Task",
    author = "Sindhujan, Archchana  and
      Kanojia, Diptesh  and
      Orasan, Constantin  and
      Ranasinghe, Tharindu",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.74",
    pages = "849--855",
}
@inproceedings{wu-etal-2023-mmts,
    title = "{MMT}{'}s Submission for the {WMT} 2023 Quality Estimation Shared Task",
    author = "Wu, Yulong  and
      Schlegel, Viktor  and
      Beck, Daniel  and
      Batista-Navarro, Riza",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.75",
    pages = "856--862",
}
@inproceedings{yan-2023-iol,
    title = "{IOL} Research{'}s Submission for {WMT} 2023 Quality Estimation Shared Task",
    author = "Yan, Zeyu",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.76",
    pages = "863--871",
}
@inproceedings{chen-wang-2023-sjtu,
    title = "{SJTU}-{MTLAB}{'}s Submission to the {WMT}23 Word-Level Auto Completion Task",
    author = "Chen, Xingyu  and
      Wang, Rui",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.77",
    pages = "872--876",
}
@inproceedings{navarro-etal-2023-prhlts,
    title = "{PRHLT}{'}s Submission to {WLAC} 2023",
    author = "Navarro, Angel  and
      Domingo, Miguel  and
      Casacuberta, Francisco",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.78",
    pages = "877--881",
}
@inproceedings{wu-etal-2023-knowcomp,
    title = "{K}now{C}omp Submission for {WMT}23 Word-Level {A}uto{C}ompletion Task",
    author = "Wu, Yi  and
      Shi, Haochen  and
      Wang, Weiqi  and
      Song, Yangqiu",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.79",
    pages = "882--889",
}
@inproceedings{bogoychev-chen-2023-terminology,
    title = "Terminology-Aware Translation with Constrained Decoding and Large Language Model Prompting",
    author = "Bogoychev, Nikolay  and
      Chen, Pinzhen",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.80",
    pages = "890--896",
}
@inproceedings{liu-etal-2023-lingua,
    title = "Lingua Custodia{'}s Participation at the {WMT} 2023 Terminology Shared Task",
    author = {Liu, Jingshu  and
      Nakhl{\'e}, Mariam  and
      Caillout, Ga{\"e}tan  and
      Qadar, Raheel},
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.81",
    pages = "897--901",
}
@inproceedings{moslem-etal-2023-domain,
    title = "Domain Terminology Integration into Machine Translation: Leveraging Large Language Models",
    author = "Moslem, Yasmin  and
      Romani, Gianfranco  and
      Molaei, Mahdi  and
      Kelleher, John D.  and
      Haque, Rejwanul  and
      Way, Andy",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.82",
    pages = "902--911",
}
@inproceedings{nieminen-2023-opus,
    title = "{OPUS}-{CAT} Terminology Systems for the {WMT}23 Terminology Shared Task",
    author = "Nieminen, Tommi",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.83",
    pages = "912--918",
}
@inproceedings{park-etal-2023-varco,
    title = "{VARCO}-{MT}: {NCSOFT}{'}s {WMT}{'}23 Terminology Shared Task Submission",
    author = "Park, Geon Woo  and
      Lee, Junghwa  and
      Ren, Meiying  and
      Shindell, Allison  and
      Lee, Yeonsoo",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.84",
    pages = "919--925",
}
@inproceedings{yu-etal-2023-hw,
    title = "{HW}-{TSC}{'}s Participation in the {WMT} 2023 Automatic Post Editing Shared Task",
    author = "Yu, Jiawei  and
      Zhang, Min  and
      Yanqing, Zhao  and
      Zhao, Xiaofeng  and
      Li, Yuang  and
      Chang, Su  and
      Li, Yinglu  and
      Miaomiao, Ma  and
      Tao, Shimin  and
      Yang, Hao",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.85",
    pages = "926--930",
}
@inproceedings{agrawal-etal-2023-neural,
    title = "Neural Machine Translation for {E}nglish - {M}anipuri and {E}nglish - {A}ssamese",
    author = "Agrawal, Goutam  and
      Das, Rituraj  and
      Biswas, Anupam  and
      Thounaojam, Dalton Meitei",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.86",
    pages = "931--934",
}
@inproceedings{ahmed-etal-2023-guit,
    title = "{GUIT}-{NLP}{'}s Submission to Shared Task: Low Resource {I}ndic Language Translation",
    author = "Ahmed, Mazida  and
      Talukdar, Kuwali  and
      Boruah, Parvez  and
      Sarma, Prof. Shikhar Kumar  and
      Kashyap, Kishore",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.87",
    pages = "935--940",
}
@inproceedings{dabre-etal-2023-nict,
    title = "{NICT}-{AI}4{B}{'}s Submission to the {I}ndic {MT} Shared Task in {WMT} 2023",
    author = "Dabre, Raj  and
      Gala, Jay  and
      Chitale, Pranjal",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.88",
    pages = "941--949",
}
@inproceedings{gaikwad-etal-2023-machine,
    title = "Machine Translation Advancements for Low-Resource {I}ndian Languages in {WMT}23: {CFILT}-{IITB}{'}s Effort for Bridging the Gap",
    author = "Gaikwad, Pranav  and
      Doshi, Meet  and
      Deoghare, Sourabh  and
      Bhattacharyya, Pushpak",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.89",
    pages = "950--953",
}
@inproceedings{kvapilikova-bojar-2023-low,
    title = "Low-Resource Machine Translation Systems for {I}ndic Languages",
    author = "Kvapil{\'\i}kov{\'a}, Ivana  and
      Bojar, Ond{\v{r}}ej",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.90",
    pages = "954--958",
}
@inproceedings{signoroni-rychly-2023-muni,
    title = "{MUNI}-{NLP} Systems for Low-resource {I}ndic Machine Translation",
    author = "Signoroni, Edoardo  and
      Rychly, Pavel",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.91",
    pages = "959--966",
}
@inproceedings{singh-etal-2023-nits,
    title = "{NITS}-{CNLP} Low-Resource Neural Machine Translation Systems of {E}nglish-{M}anipuri Language Pair",
    author = "Singh, Kshetrimayum Boynao  and
      Ningthoujam, Avichandra Singh  and
      Sanayai Meetei, Loitongbam  and
      Bandyopadhyay, Sivaji  and
      Singh, Thoudam Doren",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.92",
    pages = "967--971",
}
@inproceedings{suman-etal-2023-iacs,
    title = "{IACS}-{LRILT}: Machine Translation for Low-Resource {I}ndic Languages",
    author = "Suman, Dhairya  and
      Mandal, Atanu  and
      Pal, Santanu  and
      Naskar, Sudip",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.93",
    pages = "972--977",
}
@inproceedings{zhang-2023-iol-research,
    title = "{IOL} Research Machine Translation Systems for {WMT}23 Low-Resource {I}ndic Language Translation Shared Task",
    author = "Zhang, Wenbo",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.94",
    pages = "978--982",
}
@inproceedings{vamvas-etal-2023-trained,
    title = "Trained {MT} Metrics Learn to Cope with Machine-translated References",
    author = "Vamvas, Jannis  and
      Domhan, Tobias  and
      Trenous, Sony  and
      Sennrich, Rico  and
      Hasler, Eva",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.95",
    pages = "983--995",
}
@inproceedings{deutsch-etal-2023-training,
    title = "Training and Meta-Evaluating Machine Translation Evaluation Metrics at the Paragraph Level",
    author = "Deutsch, Daniel  and
      Juraska, Juraj  and
      Finkelstein, Mara  and
      Freitag, Markus",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.96",
    pages = "996--1013",
}
@inproceedings{ferrando-etal-2023-automating,
    title = "Automating Behavioral Testing in Machine Translation",
    author = "Ferrando, Javier  and
      Sperber, Matthias  and
      Setiawan, Hendra  and
      Telaar, Dominic  and
      Hasan, Sa{\v{s}}a",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.97",
    pages = "1014--1030",
}
@inproceedings{pires-etal-2023-one,
    title = "One Wide Feedforward Is All You Need",
    author = "Pires, Telmo  and
      Vilarinho Lopes, Ant{\'o}nio  and
      Assogba, Yannick  and
      Setiawan, Hendra",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.98",
    pages = "1031--1044",
}
@inproceedings{aepli-etal-2023-benchmark,
    title = "A Benchmark for Evaluating Machine Translation Metrics on Dialects without Standard Orthography",
    author = {Aepli, No{\"e}mi  and
      Amrhein, Chantal  and
      Schottmann, Florian  and
      Sennrich, Rico},
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.99",
    pages = "1045--1065",
}
@inproceedings{fernandes-etal-2023-devil,
    title = "The Devil Is in the Errors: Leveraging Large Language Models for Fine-grained Machine Translation Evaluation",
    author = "Fernandes, Patrick  and
      Deutsch, Daniel  and
      Finkelstein, Mara  and
      Riley, Parker  and
      Martins, Andr{\'e}  and
      Neubig, Graham  and
      Garg, Ankush  and
      Clark, Jonathan  and
      Freitag, Markus  and
      Firat, Orhan",
    editor = "Koehn, Philipp  and
      Haddow, Barry  and
      Kocmi, Tom  and
      Monz, Christof",
    booktitle = "Proceedings of the Eighth Conference on Machine Translation",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wmt-1.100",
    pages = "1066--1083",
}
@proceedings{winlp-2023,
    title = "Proceedings of the Seventh Widening NLP Workshop (WiNLP 2023)",
    editor = "Dossou, Bonaventure F. P.  and
      Tourni, Isidora  and
      Haddad, Hatem  and
      Bhatt, Shaily  and
      Mireshghallah, Fatemehsadat  and
      Dev, Sunipa  and
      Anand, Tanvi  and
      Xu, Weijia  and
      Tonja, Atnafu Lambebo  and
      Gomez, Alfredo  and
      Park, Chanjun",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.winlp-1.0",
}
@proceedings{wat-2023-asian,
    title = "Proceedings of the 10th Workshop on Asian Translation",
    editor = "Nakazawa, Toshiaki  and
      Kinugawa, Kazutaka  and
      Mino, Hideya  and
      Goto, Isao  and
      Dabre, Raj  and
      Higashiyama, Shohei  and
      Parida, Shantipriya  and
      Morishita, Makoto  and
      Bojar, Ondrej  and
      Eriguchi, Akiko  and
      Oda, Yusuke  and
      Eriguchi, Akiko  and
      Chu, Chenhui  and
      Kurohashi, Sadao",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.wat-1.0",
}
@inproceedings{nakazawa-etal-2023-overview,
    title = "Overview of the 10th Workshop on {A}sian Translation",
    author = "Nakazawa, Toshiaki  and
      Kinugawa, Kazutaka  and
      Mino, Hideya  and
      Goto, Isao  and
      Dabre, Raj  and
      Higashiyama, Shohei  and
      Parida, Shantipriya  and
      Morishita, Makoto  and
      Bojar, Ond{\v{r}}ej  and
      Eriguchi, Akiko  and
      Oda, Yusuke  and
      Chu, Chenhui  and
      Kurohashi, Sadao",
    editor = "Nakazawa, Toshiaki  and
      Kinugawa, Kazutaka  and
      Mino, Hideya  and
      Goto, Isao  and
      Dabre, Raj  and
      Higashiyama, Shohei  and
      Parida, Shantipriya  and
      Morishita, Makoto  and
      Bojar, Ondrej  and
      Eriguchi, Akiko  and
      Oda, Yusuke  and
      Eriguchi, Akiko  and
      Chu, Chenhui  and
      Kurohashi, Sadao",
    booktitle = "Proceedings of the 10th Workshop on Asian Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.wat-1.1",
    pages = "1--28",
}
@inproceedings{koretaka-etal-2023-mitigating,
    title = "Mitigating Domain Mismatch in Machine Translation via Paraphrasing",
    author = "Koretaka, Hyuga  and
      Kajiwara, Tomoyuki  and
      Fujita, Atsushi  and
      Ninomiya, Takashi",
    editor = "Nakazawa, Toshiaki  and
      Kinugawa, Kazutaka  and
      Mino, Hideya  and
      Goto, Isao  and
      Dabre, Raj  and
      Higashiyama, Shohei  and
      Parida, Shantipriya  and
      Morishita, Makoto  and
      Bojar, Ondrej  and
      Eriguchi, Akiko  and
      Oda, Yusuke  and
      Eriguchi, Akiko  and
      Chu, Chenhui  and
      Kurohashi, Sadao",
    booktitle = "Proceedings of the 10th Workshop on Asian Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.wat-1.2",
    pages = "29--40",
}
@inproceedings{dash-etal-2023-bits,
    title = "{BITS}-{P} at {WAT} 2023: Improving {I}ndic Language Multimodal Translation by Image Augmentation using Diffusion Models",
    author = "Dash, Amulya  and
      Gupta, Hrithik Raj  and
      Sharma, Yashvardhan",
    editor = "Nakazawa, Toshiaki  and
      Kinugawa, Kazutaka  and
      Mino, Hideya  and
      Goto, Isao  and
      Dabre, Raj  and
      Higashiyama, Shohei  and
      Parida, Shantipriya  and
      Morishita, Makoto  and
      Bojar, Ondrej  and
      Eriguchi, Akiko  and
      Oda, Yusuke  and
      Eriguchi, Akiko  and
      Chu, Chenhui  and
      Kurohashi, Sadao",
    booktitle = "Proceedings of the 10th Workshop on Asian Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.wat-1.3",
    pages = "41--45",
}
@inproceedings{shahid-etal-2023-odiagenais,
    title = "{O}dia{G}en{AI}{'}s Participation at {WAT}2023",
    author = {Shahid, Sk  and
      Kohli, Guneet Singh  and
      Sekhar, Sambit  and
      Dhal, Debasish  and
      Sharma, Adit  and
      Kushwaha, Shubhendra  and
      Parida, Shantipriya  and
      Gr{\"o}nroos, Stig-Arne  and
      Dash, Satya Ranjan},
    editor = "Nakazawa, Toshiaki  and
      Kinugawa, Kazutaka  and
      Mino, Hideya  and
      Goto, Isao  and
      Dabre, Raj  and
      Higashiyama, Shohei  and
      Parida, Shantipriya  and
      Morishita, Makoto  and
      Bojar, Ondrej  and
      Eriguchi, Akiko  and
      Oda, Yusuke  and
      Eriguchi, Akiko  and
      Chu, Chenhui  and
      Kurohashi, Sadao",
    booktitle = "Proceedings of the 10th Workshop on Asian Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.wat-1.4",
    pages = "46--52",
}
@proceedings{wassa-2023-approaches,
    title = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.0",
}
@inproceedings{min-ananiadou-2023-pesto,
    title = "{PESTO}: A Post-User Fusion Network for Rumour Detection on Social Media",
    author = "Min, Erxue  and
      Ananiadou, Sophia",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.1",
    doi = "10.18653/v1/2023.wassa-1.1",
    pages = "1--10",
}
@inproceedings{bizzoni-etal-2023-sentimental,
    title = "Sentimental Matters - Predicting Literary Quality by Sentiment Analysis and Stylometric Features",
    author = "Bizzoni, Yuri  and
      Moreira, Pascale  and
      Thomsen, Mads Rosendahl  and
      Nielbo, Kristoffer",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.2",
    doi = "10.18653/v1/2023.wassa-1.2",
    pages = "11--18",
}
@inproceedings{varia-etal-2023-instruction,
    title = "Instruction Tuning for Few-Shot Aspect-Based Sentiment Analysis",
    author = "Varia, Siddharth  and
      Wang, Shuai  and
      Halder, Kishaloy  and
      Vacareanu, Robert  and
      Ballesteros, Miguel  and
      Benajiba, Yassine  and
      Anna John, Neha  and
      Anubhai, Rishita  and
      Muresan, Smaranda  and
      Roth, Dan",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.3",
    doi = "10.18653/v1/2023.wassa-1.3",
    pages = "19--27",
}
@inproceedings{sutton-etal-2023-read,
    title = "You Are What You Read: Inferring Personality From Consumed Textual Content",
    author = "Sutton, Adam  and
      Simchon, Almog  and
      Edwards, Matthew  and
      Lewandowsky, Stephan",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.4",
    doi = "10.18653/v1/2023.wassa-1.4",
    pages = "28--38",
}
@inproceedings{velutharambath-klinger-2023-unidecor,
    title = "{UNIDECOR}: A Unified Deception Corpus for Cross-Corpus Deception Detection",
    author = "Velutharambath, Aswathy  and
      Klinger, Roman",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.5",
    doi = "10.18653/v1/2023.wassa-1.5",
    pages = "39--51",
}
@inproceedings{sazzed-2023-discourse,
    title = "Discourse Mode Categorization of {B}engali Social Media Health Text",
    author = "Sazzed, Salim",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.6",
    doi = "10.18653/v1/2023.wassa-1.6",
    pages = "52--57",
}
@inproceedings{xie-agrawal-2023-emotion,
    title = "Emotion and Sentiment Guided Paraphrasing",
    author = "Xie, Justin  and
      Agrawal, Ameeta",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.7",
    doi = "10.18653/v1/2023.wassa-1.7",
    pages = "58--70",
}
@inproceedings{probol-mieskes-2023-emotions,
    title = "Emotions in Spoken Language - Do we need acoustics?",
    author = "Probol, Nadine  and
      Mieskes, Margot",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.8",
    doi = "10.18653/v1/2023.wassa-1.8",
    pages = "71--84",
}
@inproceedings{roccabruna-etal-2023-understanding,
    title = "Understanding Emotion Valence is a Joint Deep Learning Task",
    author = "Roccabruna, Gabriel  and
      Mousavi, Seyed Mahed  and
      Riccardi, Giuseppe",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.9",
    doi = "10.18653/v1/2023.wassa-1.9",
    pages = "85--95",
}
@inproceedings{bohacek-etal-2023-czech,
    title = "{C}zech-ing the News: Article Trustworthiness Dataset for {C}zech",
    author = "Bohacek, Matyas  and
      Bravansky, Michal  and
      Trhl{\'\i}k, Filip  and
      Moravec, Vaclav",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.10",
    doi = "10.18653/v1/2023.wassa-1.10",
    pages = "96--109",
}
@inproceedings{subbiah-etal-2023-towards,
    title = "Towards Detecting Harmful Agendas in News Articles",
    author = "Subbiah, Melanie  and
      Bhattacharjee, Amrita  and
      Hua, Yilun  and
      Kumarage, Tharindu  and
      Liu, Huan  and
      McKeown, Kathleen",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.11",
    doi = "10.18653/v1/2023.wassa-1.11",
    pages = "110--128",
}
@inproceedings{gokani-mamidi-2023-gsac,
    title = "{GSAC}: A {G}ujarati Sentiment Analysis Corpus from {T}witter",
    author = "Gokani, Monil  and
      Mamidi, Radhika",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.12",
    doi = "10.18653/v1/2023.wassa-1.12",
    pages = "129--137",
}
@inproceedings{zielinski-etal-2023-dataset,
    title = "A Dataset for Explainable Sentiment Analysis in the {G}erman Automotive Industry",
    author = "Zielinski, Andrea  and
      Spolwind, Calvin  and
      Kroll, Henning  and
      Grimm, Anna",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.13",
    doi = "10.18653/v1/2023.wassa-1.13",
    pages = "138--148",
}
@inproceedings{huang-etal-2023-examining,
    title = "Examining Bias in Opinion Summarisation through the Perspective of Opinion Diversity",
    author = "Huang, Nannan  and
      Tian, Lin  and
      Fayek, Haytham  and
      Zhang, Xiuzhen",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.14",
    doi = "10.18653/v1/2023.wassa-1.14",
    pages = "149--161",
}
@inproceedings{han-sohn-2023-fluency,
    title = "Fluency Matters! Controllable Style Transfer with Syntax Guidance",
    author = "Han, Ji-Eun  and
      Sohn, Kyung-Ah",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.15",
    doi = "10.18653/v1/2023.wassa-1.15",
    pages = "162--171",
}
@inproceedings{ghanadian-etal-2023-chatgpt,
    title = "{C}hat{GPT} for Suicide Risk Assessment on Social Media: Quantitative Evaluation of Model Performance, Potentials and Limitations",
    author = "Ghanadian, Hamideh  and
      Nejadgholi, Isar  and
      Al Osman, Hussein",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.16",
    doi = "10.18653/v1/2023.wassa-1.16",
    pages = "172--183",
}
@inproceedings{gupta-etal-2023-unsupervised,
    title = "Unsupervised Domain Adaptation using Lexical Transformations and Label Injection for {T}witter Data",
    author = "Gupta, Akshat  and
      Liu, Xiaomo  and
      Shah, Sameena",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.17",
    doi = "10.18653/v1/2023.wassa-1.17",
    pages = "184--193",
}
@inproceedings{gonzalez-lopez-bethard-2023-transformer,
    title = "Transformer-based cynical expression detection in a corpus of {S}panish {Y}ou{T}ube reviews",
    author = "Gonzalez-Lopez, Samuel  and
      Bethard, Steven",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.18",
    doi = "10.18653/v1/2023.wassa-1.18",
    pages = "194--201",
}
@inproceedings{havaldar-etal-2023-multilingual,
    title = "Multilingual Language Models are not Multicultural: A Case Study in Emotion",
    author = "Havaldar, Shreya  and
      Singhal, Bhumika  and
      Rai, Sunny  and
      Liu, Langchen  and
      Guntuku, Sharath Chandra  and
      Ungar, Lyle",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.19",
    doi = "10.18653/v1/2023.wassa-1.19",
    pages = "202--214",
}
@inproceedings{lee-etal-2023-painsight,
    title = "Painsight: An Extendable Opinion Mining Framework for Detecting Pain Points Based on Online Customer Reviews",
    author = "Lee, Yukyung  and
      Kim, Jaehee  and
      Kim, Doyoon  and
      Kho, Yookyung  and
      Kim, Younsun  and
      Kang, Pilsung",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.20",
    doi = "10.18653/v1/2023.wassa-1.20",
    pages = "215--227",
}
@inproceedings{pereira-etal-2023-context,
    title = "Context-Dependent Embedding Utterance Representations for Emotion Recognition in Conversations",
    author = "Pereira, Patr{\'\i}cia  and
      Moniz, Helena  and
      Dias, Isabel  and
      Carvalho, Joao Paulo",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.21",
    doi = "10.18653/v1/2023.wassa-1.21",
    pages = "228--236",
}
@inproceedings{lemmens-daelemans-2023-combining,
    title = "Combining Active Learning and Task Adaptation with {BERT} for Cost-Effective Annotation of Social Media Datasets",
    author = "Lemmens, Jens  and
      Daelemans, Walter",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.22",
    doi = "10.18653/v1/2023.wassa-1.22",
    pages = "237--250",
}
@inproceedings{van-nooten-daelemans-2023-improving,
    title = "Improving {D}utch Vaccine Hesitancy Monitoring via Multi-Label Data Augmentation with {GPT}-3.5",
    author = "Van Nooten, Jens  and
      Daelemans, Walter",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.23",
    doi = "10.18653/v1/2023.wassa-1.23",
    pages = "251--270",
}
@inproceedings{hussiny-ovrelid-2023-emotion,
    title = "Emotion Analysis of Tweets Banning Education in {A}fghanistan",
    author = "Hussiny, Mohammad Ali  and
      {\O}vrelid, Lilja",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.24",
    doi = "10.18653/v1/2023.wassa-1.24",
    pages = "271--277",
}
@inproceedings{hoeken-etal-2023-identifying,
    title = "Identifying Slurs and Lexical Hate Speech via Light-Weight Dimension Projection in Embedding Space",
    author = "Hoeken, Sanne  and
      Zarrie{\ss}, Sina  and
      Alacam, Ozge",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.25",
    doi = "10.18653/v1/2023.wassa-1.25",
    pages = "278--289",
}
@inproceedings{barnes-2023-sentiment,
    title = "Sentiment and Emotion Classification in Low-resource Settings",
    author = "Barnes, Jeremy",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.26",
    doi = "10.18653/v1/2023.wassa-1.26",
    pages = "290--304",
}
@inproceedings{savinova-moscoso-del-prado-2023-analyzing,
    title = {Analyzing Subjectivity Using a Transformer-Based Regressor Trained on Na{\"\i}ve Speakers{'} Judgements},
    author = "Savinova, Elena  and
      Moscoso Del Prado, Fermin",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.27",
    doi = "10.18653/v1/2023.wassa-1.27",
    pages = "305--314",
}
@inproceedings{maladry-etal-2023-fine,
    title = "A Fine Line Between Irony and Sincerity: Identifying Bias in Transformer Models for Irony Detection",
    author = "Maladry, Aaron  and
      Lefever, Els  and
      Van Hee, Cynthia  and
      Hoste, Veronique",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.28",
    doi = "10.18653/v1/2023.wassa-1.28",
    pages = "315--324",
}
@inproceedings{jentzsch-kersting-2023-chatgpt,
    title = "{C}hat{GPT} is fun, but it is not funny! Humor is still challenging Large Language Models",
    author = "Jentzsch, Sophie  and
      Kersting, Kristian",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.29",
    doi = "10.18653/v1/2023.wassa-1.29",
    pages = "325--340",
}
@inproceedings{lorandi-belz-2023-control,
    title = "How to Control Sentiment in Text Generation: A Survey of the State-of-the-Art in Sentiment-Control Techniques",
    author = "Lorandi, Michela  and
      Belz, Anya",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.30",
    doi = "10.18653/v1/2023.wassa-1.30",
    pages = "341--353",
}
@inproceedings{benedetto-etal-2023-transformer,
    title = "Transformer-based Prediction of Emotional Reactions to Online Social Network Posts",
    author = "Benedetto, Irene  and
      La Quatra, Moreno  and
      Cagliero, Luca  and
      Vassio, Luca  and
      Trevisan, Martino",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.31",
    doi = "10.18653/v1/2023.wassa-1.31",
    pages = "354--364",
}
@inproceedings{tatariya-etal-2023-transfer,
    title = "Transfer Learning for Code-Mixed Data: Do Pretraining Languages Matter?",
    author = "Tatariya, Kushal  and
      Lent, Heather  and
      de Lhoneux, Miryam",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.32",
    doi = "10.18653/v1/2023.wassa-1.32",
    pages = "365--378",
}
@inproceedings{kim-etal-2023-chatgpt,
    title = "Can {C}hat{GPT} Understand Causal Language in Science Claims?",
    author = "Kim, Yuheun  and
      Guo, Lu  and
      Yu, Bei  and
      Li, Yingya",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.33",
    doi = "10.18653/v1/2023.wassa-1.33",
    pages = "379--389",
}
@inproceedings{v-ganesan-etal-2023-systematic,
    title = "Systematic Evaluation of {GPT}-3 for Zero-Shot Personality Estimation",
    author = "V Ganesan, Adithya  and
      Lal, Yash Kumar  and
      Nilsson, August  and
      Schwartz, H.",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.34",
    doi = "10.18653/v1/2023.wassa-1.34",
    pages = "390--400",
}
@inproceedings{teodorescu-etal-2023-utterance,
    title = "Utterance Emotion Dynamics in Children{'}s Poems: Emotional Changes Across Age",
    author = "Teodorescu, Daniela  and
      Fyshe, Alona  and
      Mohammad, Saif",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.35",
    doi = "10.18653/v1/2023.wassa-1.35",
    pages = "401--415",
}
@inproceedings{alexeeva-etal-2023-annotating,
    title = "Annotating and Training for Population Subjective Views",
    author = "Alexeeva, Maria  and
      Hyland, Caroline  and
      Alcock, Keith  and
      Cohen, Allegra A. Beal  and
      Kanyamahanga, Hubert  and
      Anni, Isaac Kobby  and
      Surdeanu, Mihai",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.36",
    doi = "10.18653/v1/2023.wassa-1.36",
    pages = "416--430",
}
@inproceedings{rajendran-trabelsi-2023-exploration,
    title = "Exploration of Contrastive Learning Strategies toward more Robust Stance Detection",
    author = "Rajendran, Udhaya Kumar  and
      Trabelsi, Amine",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.37",
    doi = "10.18653/v1/2023.wassa-1.37",
    pages = "431--440",
}
@inproceedings{bhaumik-etal-2023-adapting,
    title = "Adapting Emotion Detection to Analyze Influence Campaigns on Social Media",
    author = "Bhaumik, Ankita  and
      Bernhardt, Andy  and
      Katsios, Gregorios  and
      Sa, Ning  and
      Strzalkowski, Tomek",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.38",
    doi = "10.18653/v1/2023.wassa-1.38",
    pages = "441--451",
}
@inproceedings{oboyle-doyle-2023-just,
    title = "Not Just Iconic: Emoji Interpretation is Shaped by Use",
    author = "O{'}Boyle, Brianna  and
      Doyle, Gabriel",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.39",
    doi = "10.18653/v1/2023.wassa-1.39",
    pages = "452--457",
}
@inproceedings{de-bruyne-2023-paradox,
    title = "The Paradox of Multilingual Emotion Detection",
    author = "De Bruyne, Luna",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.40",
    doi = "10.18653/v1/2023.wassa-1.40",
    pages = "458--466",
}
@inproceedings{ireland-etal-2023-sadness,
    title = "Sadness and Anxiety Language in {R}eddit Messages Before and After Quitting a Job",
    author = "Ireland, Molly  and
      Iserman, Micah  and
      Adams, Kiki",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.41",
    doi = "10.18653/v1/2023.wassa-1.41",
    pages = "467--478",
}
@inproceedings{schaefer-etal-2023-communicating,
    title = "Communicating Climate Change: A Comparison Between Tweets and Speeches by {G}erman Members of Parliament",
    author = "Schaefer, Robin  and
      Abels, Christoph  and
      Lewandowsky, Stephan  and
      Stede, Manfred",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.42",
    doi = "10.18653/v1/2023.wassa-1.42",
    pages = "479--496",
}
@inproceedings{rawat-etal-2023-modelling,
    title = "Modelling Political Aggression on Social Media Platforms",
    author = "Rawat, Akash  and
      Nafis, Nazia  and
      Bhadane, Dnyaneshwar  and
      Kanojia, Diptesh  and
      Murthy, Rudra",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.43",
    doi = "10.18653/v1/2023.wassa-1.43",
    pages = "497--510",
}
@inproceedings{barriere-etal-2023-findings,
    title = "Findings of {WASSA} 2023 Shared Task on Empathy, Emotion and Personality Detection in Conversation and Reactions to News Articles",
    author = "Barriere, Valentin  and
      Sedoc, Jo{\~a}o  and
      Tafreshi, Shabnam  and
      Giorgi, Salvatore",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.44",
    doi = "10.18653/v1/2023.wassa-1.44",
    pages = "511--525",
}
@inproceedings{wang-etal-2023-ynu,
    title = "{YNU}-{HPCC} at {WASSA}-2023 Shared Task 1: Large-scale Language Model with {L}o{RA} Fine-Tuning for Empathy Detection and Emotion Classification",
    author = "Wang, Yukun  and
      Wang, Jin  and
      Zhang, Xuejie",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.45",
    doi = "10.18653/v1/2023.wassa-1.45",
    pages = "526--530",
}
@inproceedings{patkar-etal-2023-adityapatkar,
    title = "{A}ditya{P}atkar at {WASSA} 2023 Empathy, Emotion, and Personality Shared Task: {R}o{BERT}a-Based Emotion Classification of Essays, Improving Performance on Imbalanced Data",
    author = "Patkar, Aditya  and
      Chandrashekhar, Suraj  and
      Kadiyala, Ram Mohan Rao",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.46",
    doi = "10.18653/v1/2023.wassa-1.46",
    pages = "531--535",
}
@inproceedings{hasan-etal-2023-curtin,
    title = "Curtin {OCAI} at {WASSA} 2023 Empathy, Emotion and Personality Shared Task: Demographic-Aware Prediction Using Multiple Transformers",
    author = "Hasan, Md Rakibul  and
      Hossain, Md Zakir  and
      Gedeon, Tom  and
      Soon, Susannah  and
      Rahman, Shafin",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.47",
    doi = "10.18653/v1/2023.wassa-1.47",
    pages = "536--541",
}
@inproceedings{srinivas-etal-2023-team,
    title = "{T}eam{\_}{H}awk at {WASSA} 2023 Empathy, Emotion, and Personality Shared Task: Multi-tasking Multi-encoder based transformers for Empathy and Emotion Prediction in Conversations",
    author = "Srinivas, Addepalli Sai  and
      Barua, Nabarun  and
      Pal, Santanu",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.48",
    doi = "10.18653/v1/2023.wassa-1.48",
    pages = "542--547",
}
@inproceedings{lin-etal-2023-ncuee,
    title = "{NCUEE}-{NLP} at {WASSA} 2023 Shared Task 1: Empathy and Emotion Prediction Using Sentiment-Enhanced {R}o{BERT}a Transformers",
    author = "Lin, Tzu-Mi  and
      Chang, Jung-Ying  and
      Lee, Lung-Hao",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.49",
    doi = "10.18653/v1/2023.wassa-1.49",
    pages = "548--552",
}
@inproceedings{gruschka-etal-2023-domain,
    title = "Domain Transfer for Empathy, Distress, and Personality Prediction",
    author = "Gruschka, Fabio  and
      Lahnala, Allison  and
      Welch, Charles  and
      Flek, Lucie",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.50",
    doi = "10.18653/v1/2023.wassa-1.50",
    pages = "553--557",
}
@inproceedings{paranjape-etal-2023-converge,
    title = "Converge at {WASSA} 2023 Empathy, Emotion and Personality Shared Task: A Transformer-based Approach for Multi-Label Emotion Classification",
    author = "Paranjape, Aditya  and
      Kolhatkar, Gaurav  and
      Patwardhan, Yash  and
      Gokhale, Omkar  and
      Dharmadhikari, Shweta",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.51",
    doi = "10.18653/v1/2023.wassa-1.51",
    pages = "558--563",
}
@inproceedings{chavan-etal-2023-pict,
    title = "{PICT}-{CLRL} at {WASSA} 2023 Empathy, Emotion and Personality Shared Task: Empathy and Distress Detection using Ensembles of Transformer Models",
    author = "Chavan, Tanmay  and
      Deshpande, Kshitij  and
      Sonawane, Sheetal",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.52",
    doi = "10.18653/v1/2023.wassa-1.52",
    pages = "564--568",
}
@inproceedings{nedilko-chu-2023-team,
    title = "Team Bias Busters at {WASSA} 2023 Empathy, Emotion and Personality Shared Task: Emotion Detection with Generative Pretrained Transformers",
    author = "Nedilko, Andrew  and
      Chu, Yi",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.53",
    doi = "10.18653/v1/2023.wassa-1.53",
    pages = "569--573",
}
@inproceedings{lu-etal-2023-hit,
    title = "{HIT}-{SCIR} at {WASSA} 2023: Empathy and Emotion Analysis at the Utterance-Level and the Essay-Level",
    author = "Lu, Xin  and
      Li, Zhuojun  and
      Tong, Yanpeng  and
      Zhao, Yanyan  and
      Qin, Bing",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.54",
    doi = "10.18653/v1/2023.wassa-1.54",
    pages = "574--580",
}
@inproceedings{kumar-etal-2023-visu,
    title = "{VISU} at {WASSA} 2023 Shared Task: Detecting Emotions in Reaction to News Stories Using Transformers and Stacked Embeddings",
    author = "Kumar, Vivek  and
      Tiwari, Prayag  and
      Singh, Sushmita",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.55",
    doi = "10.18653/v1/2023.wassa-1.55",
    pages = "581--586",
}
@inproceedings{ameer-etal-2023-findings,
    title = "Findings of {WASSA} 2023 Shared Task: Multi-Label and Multi-Class Emotion Classification on Code-Mixed Text Messages",
    author = {Ameer, Iqra  and
      B{\"o}l{\"u}c{\"u}, Necva  and
      Xu, Hua  and
      Al Bataineh, Ali},
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.56",
    doi = "10.18653/v1/2023.wassa-1.56",
    pages = "587--595",
}
@inproceedings{zhang-etal-2023-emotion,
    title = "Emotion classification on code-mixed text messages via soft prompt tuning",
    author = "Zhang, Jinghui  and
      Yang, Dongming  and
      Bao, Siyu  and
      Cao, Lina  and
      Fan, Shunguo",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.57",
    doi = "10.18653/v1/2023.wassa-1.57",
    pages = "596--600",
}
@inproceedings{vedula-etal-2023-precogiiith,
    title = "{P}recog{IIITH}@{WASSA}2023: Emotion Detection for {U}rdu-{E}nglish Code-mixed Text",
    author = "Vedula, Bhaskara Hanuma  and
      Kodali, Prashant  and
      Shrivastava, Manish  and
      Kumaraguru, Ponnurangam",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.58",
    doi = "10.18653/v1/2023.wassa-1.58",
    pages = "601--605",
}
@inproceedings{pahwa-2023-bphigh,
    title = "{B}p{H}igh at {WASSA} 2023: Using Contrastive Learning to build Sentence Transformer models for Multi-Class Emotion Classification in Code-mixed {U}rdu",
    author = "Pahwa, Bhavish",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.59",
    doi = "10.18653/v1/2023.wassa-1.59",
    pages = "606--610",
}
@inproceedings{ran-etal-2023-ynu,
    title = "{YNU}-{HPCC} at {WASSA} 2023: Using Text-Mixed Data Augmentation for Emotion Classification on Code-Mixed Text Message",
    author = "Ran, Xuqiao  and
      Zhang, You  and
      Wang, Jin  and
      Xu, Dan  and
      Zhang, Xuejie",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.60",
    doi = "10.18653/v1/2023.wassa-1.60",
    pages = "611--615",
}
@inproceedings{nedilko-2023-generative,
    title = "Generative Pretrained Transformers for Emotion Detection in a Code-Switching Setting",
    author = "Nedilko, Andrew",
    editor = "Barnes, Jeremy  and
      De Clercq, Orph{\'e}e  and
      Klinger, Roman",
    booktitle = "Proceedings of the 13th Workshop on Computational Approaches to Subjectivity, Sentiment, {\&} Social Media Analysis",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.wassa-1.61",
    doi = "10.18653/v1/2023.wassa-1.61",
    pages = "616--620",
}
@proceedings{vardial-2023-nlp,
    title = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.0",
}
@inproceedings{castillo-lopez-etal-2023-analyzing,
    title = "Analyzing Zero-Shot transfer Scenarios across {S}panish variants for Hate Speech Detection",
    author = "Castillo-l{\'o}pez, Galo  and
      Riabi, Arij  and
      Seddah, Djam{\'e}",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.1",
    doi = "10.18653/v1/2023.vardial-1.1",
    pages = "1--13",
}
@inproceedings{kanjirangat-etal-2023-optimizing,
    title = "Optimizing the Size of Subword Vocabularies in Dialect Classification",
    author = "Kanjirangat, Vani  and
      Samard{\v{z}}i{\'c}, Tanja  and
      Dolamic, Ljiljana  and
      Rinaldi, Fabio",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.2",
    doi = "10.18653/v1/2023.vardial-1.2",
    pages = "14--30",
}
@inproceedings{kuparinen-2023-murreviikko,
    title = "Murreviikko - A Dialectologically Annotated and Normalized Dataset of {F}innish Tweets",
    author = "Kuparinen, Olli",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.3",
    doi = "10.18653/v1/2023.vardial-1.3",
    pages = "31--39",
}
@inproceedings{blaschke-etal-2023-manipulating,
    title = "Does Manipulating Tokenization Aid Cross-Lingual Transfer? A Study on {POS} Tagging for Non-Standardized Languages",
    author = {Blaschke, Verena  and
      Sch{\"u}tze, Hinrich  and
      Plank, Barbara},
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.5",
    doi = "10.18653/v1/2023.vardial-1.5",
    pages = "40--54",
}
@inproceedings{dereza-etal-2023-temporal,
    title = "Temporal Domain Adaptation for Historical {I}rish",
    author = "Dereza, Oksana  and
      Fransen, Theodorus  and
      Mccrae, John P.",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.6",
    doi = "10.18653/v1/2023.vardial-1.6",
    pages = "55--66",
}
@inproceedings{dunn-2023-variation,
    title = "Variation and Instability in Dialect-Based Embedding Spaces",
    author = "Dunn, Jonathan",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.7",
    doi = "10.18653/v1/2023.vardial-1.7",
    pages = "67--77",
}
@inproceedings{ahmadi-etal-2023-pali,
    title = "{PALI}: A Language Identification Benchmark for {P}erso-{A}rabic Scripts",
    author = "Ahmadi, Sina  and
      Agarwal, Milind  and
      Anastasopoulos, Antonios",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.8",
    doi = "10.18653/v1/2023.vardial-1.8",
    pages = "78--90",
}
@inproceedings{kuzman-etal-2023-get,
    title = "Get to Know Your Parallel Data: Performing {E}nglish Variety and Genre Classification over {M}a{C}o{C}u Corpora",
    author = "Kuzman, Taja  and
      Rupnik, Peter  and
      Ljube{\v{s}}i{\'c}, Nikola",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.9",
    doi = "10.18653/v1/2023.vardial-1.9",
    pages = "91--103",
}
@inproceedings{fischer-engsterhold-2023-reconstructing,
    title = "Reconstructing Language History by Using a Phonological Ontology. An Analysis of {G}erman Surnames",
    author = "Fischer, Hanna  and
      Engsterhold, Robert",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.10",
    doi = "10.18653/v1/2023.vardial-1.10",
    pages = "104--112",
}
@inproceedings{rupnik-etal-2023-benchic,
    title = "{BENCH}i{\'c}-lang: A Benchmark for Discriminating between {B}osnian, {C}roatian, {M}ontenegrin and {S}erbian",
    author = "Rupnik, Peter  and
      Kuzman, Taja  and
      Ljube{\v{s}}i{\'c}, Nikola",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.11",
    doi = "10.18653/v1/2023.vardial-1.11",
    pages = "113--120",
}
@inproceedings{li-etal-2023-comparing,
    title = "Comparing and Predicting Eye-tracking Data of {M}andarin and {C}antonese",
    author = "Li, Junlin  and
      Peng, Bo  and
      Hsu, Yu-yin  and
      Chersoni, Emmanuele",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.12",
    doi = "10.18653/v1/2023.vardial-1.12",
    pages = "121--132",
}
@inproceedings{lameli-schonberg-2023-measure,
    title = "A Measure for Linguistic Coherence in Spatial Language Variation",
    author = {Lameli, Alfred  and
      Sch{\"o}nberg, Andreas},
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.13",
    doi = "10.18653/v1/2023.vardial-1.13",
    pages = "133--141",
}
@inproceedings{bernier-colborne-etal-2023-dialect,
    title = "Dialect and Variant Identification as a Multi-Label Classification Task: A Proposal Based on Near-Duplicate Analysis",
    author = "Bernier-colborne, Gabriel  and
      Goutte, Cyril  and
      Leger, Serge",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.15",
    doi = "10.18653/v1/2023.vardial-1.15",
    pages = "142--151",
}
@inproceedings{srivastava-chiang-2023-fine,
    title = "Fine-Tuning {BERT} with Character-Level Noise for Zero-Shot Transfer to Dialects and Closely-Related Languages",
    author = "Srivastava, Aarohi  and
      Chiang, David",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.16",
    doi = "10.18653/v1/2023.vardial-1.16",
    pages = "152--162",
}
@inproceedings{miletic-siewert-2023-lemmatization,
    title = "Lemmatization Experiments on Two Low-Resourced Languages: {L}ow {S}axon and {O}ccitan",
    author = "Mileti{\'c}, Aleksandra  and
      Siewert, Janine",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.17",
    doi = "10.18653/v1/2023.vardial-1.17",
    pages = "163--173",
}
@inproceedings{afanasev-2023-use,
    title = "The Use of Khislavichi Lect Morphological Tagging to Determine its Position in the {E}ast {S}lavic Group",
    author = "Afanasev, Ilia",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.18",
    doi = "10.18653/v1/2023.vardial-1.18",
    pages = "174--186",
}
@inproceedings{ramponi-casula-2023-diatopit,
    title = "{D}iatop{I}t: A Corpus of Social Media Posts for the Study of Diatopic Language Variation in {I}taly",
    author = "Ramponi, Alan  and
      Casula, Camilla",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.19",
    doi = "10.18653/v1/2023.vardial-1.19",
    pages = "187--199",
}
@inproceedings{kuparinen-scherrer-2023-dialect,
    title = "Dialect Representation Learning with Neural Dialect-to-Standard Normalization",
    author = "Kuparinen, Olli  and
      Scherrer, Yves",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.20",
    doi = "10.18653/v1/2023.vardial-1.20",
    pages = "200--212",
}
@inproceedings{hohl-shim-2023-vardial,
    title = "{V}ar{D}ial in the Wild: Industrial Applications of {LID} Systems for Closely-Related Language Varieties",
    author = "Hohl, Fritz  and
      Shim, Soh-eun",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.21",
    doi = "10.18653/v1/2023.vardial-1.21",
    pages = "213--221",
}
@inproceedings{vaidya-kane-2023-two,
    title = "Two-stage Pipeline for Multilingual Dialect Detection",
    author = "Vaidya, Ankit  and
      Kane, Aditya",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.22",
    doi = "10.18653/v1/2023.vardial-1.22",
    pages = "222--229",
}
@inproceedings{gaman-2023-using,
    title = "Using Ensemble Learning in Language Variety Identification",
    author = "Gaman, Mihaela",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.23",
    doi = "10.18653/v1/2023.vardial-1.23",
    pages = "230--240",
}
@inproceedings{kwon-etal-2023-sidlr,
    title = "{SIDLR}: Slot and Intent Detection Models for Low-Resource Language Varieties",
    author = "Kwon, Sang Yun  and
      Bhatia, Gagan  and
      Nagoudi, Elmoatez Billah  and
      Alcoba Inciarte, Alcides  and
      Abdul-mageed, Muhammad",
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.24",
    doi = "10.18653/v1/2023.vardial-1.24",
    pages = "241--250",
}
@inproceedings{aepli-etal-2023-findings,
    title = "Findings of the {V}ar{D}ial Evaluation Campaign 2023",
    author = {Aepli, No{\"e}mi  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}  and
      Van Der Goot, Rob  and
      Jauhiainen, Tommi  and
      Kazzaz, Mourhaf  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      North, Kai  and
      Plank, Barbara  and
      Scherrer, Yves  and
      Zampieri, Marcos},
    editor = {Scherrer, Yves  and
      Jauhiainen, Tommi  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Nakov, Preslav  and
      Tiedemann, J{\"o}rg  and
      Zampieri, Marcos},
    booktitle = "Tenth Workshop on NLP for Similar Languages, Varieties and Dialects (VarDial 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.vardial-1.25",
    doi = "10.18653/v1/2023.vardial-1.25",
    pages = "251--261",
}
@proceedings{unlp-2023-ukrainian,
    title = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    editor = "Romanyshyn, Mariana",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.0",
}
@inproceedings{chaplynskyi-2023-introducing,
    title = "Introducing {U}ber{T}ext 2.0: A Corpus of {M}odern {U}krainian at Scale",
    author = "Chaplynskyi, Dmytro",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.1",
    doi = "10.18653/v1/2023.unlp-1.1",
    pages = "1--10",
}
@inproceedings{laba-etal-2023-contextual,
    title = "Contextual Embeddings for {U}krainian: A Large Language Model Approach to Word Sense Disambiguation",
    author = "Laba, Yurii  and
      Mudryi, Volodymyr  and
      Chaplynskyi, Dmytro  and
      Romanyshyn, Mariana  and
      Dobosevych, Oles",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.2",
    doi = "10.18653/v1/2023.unlp-1.2",
    pages = "11--19",
}
@inproceedings{romanyshyn-etal-2023-learning,
    title = "Learning Word Embeddings for {U}krainian: A Comparative Study of {F}ast{T}ext Hyperparameters",
    author = "Romanyshyn, Nataliia  and
      Chaplynskyi, Dmytro  and
      Zakharov, Kyrylo",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.3",
    doi = "10.18653/v1/2023.unlp-1.3",
    pages = "20--31",
}
@inproceedings{kyrylov-chaplynskyi-2023-gpt,
    title = "{GPT}-2 Metadata Pretraining Towards Instruction Finetuning for {U}krainian",
    author = "Kyrylov, Volodymyr  and
      Chaplynskyi, Dmytro",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.4",
    doi = "10.18653/v1/2023.unlp-1.4",
    pages = "32--39",
}
@inproceedings{solopova-etal-2023-evolution,
    title = "The Evolution of Pro-Kremlin Propaganda From a Machine Learning and Linguistics Perspective",
    author = {Solopova, Veronika  and
      Benzm{\"u}ller, Christoph  and
      Landgraf, Tim},
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.5",
    doi = "10.18653/v1/2023.unlp-1.5",
    pages = "40--48",
}
@inproceedings{galeshchuk-2023-abstractive,
    title = "Abstractive Summarization for the {U}krainian Language: Multi-Task Learning with Hromadske.ua News Dataset",
    author = "Galeshchuk, Svitlana",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.6",
    doi = "10.18653/v1/2023.unlp-1.6",
    pages = "49--53",
}
@inproceedings{saichyshyna-etal-2023-extension,
    title = "Extension {M}ulti30{K}: Multimodal Dataset for Integrated Vision and Language Research in {U}krainian",
    author = "Saichyshyna, Nataliia  and
      Maksymenko, Daniil  and
      Turuta, Oleksii  and
      Yerokhin, Andriy  and
      Babii, Andrii  and
      Turuta, Olena",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.7",
    doi = "10.18653/v1/2023.unlp-1.7",
    pages = "54--61",
}
@inproceedings{kuchmiichuk-2023-silver,
    title = "Silver Data for Coreference Resolution in {U}krainian: Translation, Alignment, and Projection",
    author = "Kuchmiichuk, Pavlo",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.8",
    doi = "10.18653/v1/2023.unlp-1.8",
    pages = "62--72",
}
@inproceedings{cheilytko-von-waldenfels-2023-exploring,
    title = "Exploring Word Sense Distribution in {U}krainian with a Semantic Vector Space Model",
    author = "Cheilytko, Nataliia  and
      von Waldenfels, Ruprecht",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.9",
    doi = "10.18653/v1/2023.unlp-1.9",
    pages = "73--78",
}
@inproceedings{kanishcheva-etal-2023-parliamentary,
    title = "The Parliamentary Code-Switching Corpus: Bilingualism in the {U}krainian Parliament in the 1990s-2020s",
    author = "Kanishcheva, Olha  and
      Kovalova, Tetiana  and
      Shvedova, Maria  and
      von Waldenfels, Ruprecht",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.10",
    doi = "10.18653/v1/2023.unlp-1.10",
    pages = "79--90",
}
@inproceedings{starko-rysin-2023-creating,
    title = "Creating a {POS} Gold Standard Corpus of {M}odern {U}krainian",
    author = "Starko, Vasyl  and
      Rysin, Andriy",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.11",
    doi = "10.18653/v1/2023.unlp-1.11",
    pages = "91--95",
}
@inproceedings{syvokon-etal-2023-ua,
    title = "{UA}-{GEC}: Grammatical Error Correction and Fluency Corpus for the {U}krainian Language",
    author = "Syvokon, Oleksiy  and
      Nahorna, Olena  and
      Kuchmiichuk, Pavlo  and
      Osidach, Nastasiia",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.12",
    doi = "10.18653/v1/2023.unlp-1.12",
    pages = "96--102",
}
@inproceedings{bondarenko-etal-2023-comparative,
    title = "Comparative Study of Models Trained on Synthetic Data for {U}krainian Grammatical Error Correction",
    author = "Bondarenko, Maksym  and
      Yushko, Artem  and
      Shportko, Andrii  and
      Fedorych, Andrii",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.13",
    doi = "10.18653/v1/2023.unlp-1.13",
    pages = "103--113",
}
@inproceedings{gomez-etal-2023-low,
    title = "A Low-Resource Approach to the Grammatical Error Correction of {U}krainian",
    author = "Palma Gomez, Frank  and
      Rozovskaya, Alla  and
      Roth, Dan",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.14",
    doi = "10.18653/v1/2023.unlp-1.14",
    pages = "114--120",
}
@inproceedings{didenko-sameliuk-2023-redpennet,
    title = "{R}ed{P}en{N}et for Grammatical Error Correction: Outputs to Tokens, Attentions to Spans",
    author = "Didenko, Bohdan  and
      Sameliuk, Andrii",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.15",
    doi = "10.18653/v1/2023.unlp-1.15",
    pages = "121--131",
}
@inproceedings{syvokon-romanyshyn-2023-unlp,
    title = "The {UNLP} 2023 Shared Task on Grammatical Error Correction for {U}krainian",
    author = "Syvokon, Oleksiy  and
      Romanyshyn, Mariana",
    editor = "Romanyshyn, Mariana",
    booktitle = "Proceedings of the Second Ukrainian Natural Language Processing Workshop (UNLP)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.unlp-1.16",
    doi = "10.18653/v1/2023.unlp-1.16",
    pages = "132--137",
}
@proceedings{udw-2023-universal,
    title = "Proceedings of the Sixth Workshop on Universal Dependencies (UDW, GURT/SyntaxFest 2023)",
    editor = {Grobol, Lo{\"\i}c  and
      Tyers, Francis},
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udw-1.0",
}
@inproceedings{koshevoy-etal-2023-building,
    title = "Building a {U}niversal {D}ependencies Treebank for a Polysynthetic Language: the Case of {A}baza",
    author = "Koshevoy, Alexey  and
      Panova, Anastasia  and
      Makarchuk, Ilya",
    editor = {Grobol, Lo{\"\i}c  and
      Tyers, Francis},
    booktitle = "Proceedings of the Sixth Workshop on Universal Dependencies (UDW, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udw-1.1",
    pages = "1--6",
}
@inproceedings{gamba-zeman-2023-universalising,
    title = "Universalising {L}atin {U}niversal {D}ependencies: a harmonisation of {L}atin treebanks in {UD}",
    author = "Gamba, Federica  and
      Zeman, Daniel",
    editor = {Grobol, Lo{\"\i}c  and
      Tyers, Francis},
    booktitle = "Proceedings of the Sixth Workshop on Universal Dependencies (UDW, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udw-1.2",
    pages = "7--16",
}
@inproceedings{liyanage-etal-2023-sinhala,
    title = "{S}inhala Dependency Treebank ({STB})",
    author = "Liyanage, Chamila  and
      Sarveswaran, Kengatharaiyer  and
      Nadungodage, Thilini  and
      Pushpananda, Randil",
    editor = {Grobol, Lo{\"\i}c  and
      Tyers, Francis},
    booktitle = "Proceedings of the Sixth Workshop on Universal Dependencies (UDW, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udw-1.3",
    pages = "17--26",
}
@inproceedings{markantonatou-etal-2023-methodological,
    title = "Methodological issues regarding the semi-automatic {UD} treebank creation of under-resourced languages: the case of Pomak",
    author = "Markantonatou, Stella  and
      Th. Constantinides, Nicolaos  and
      Stamou, Vivian  and
      Arampatzakis, Vasileios  and
      G. Krimpas, Panagiotis  and
      Pavlidis, George",
    editor = {Grobol, Lo{\"\i}c  and
      Tyers, Francis},
    booktitle = "Proceedings of the Sixth Workshop on Universal Dependencies (UDW, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udw-1.4",
    pages = "27--35",
}
@inproceedings{alves-etal-2023-analysis,
    title = "Analysis of Corpus-based Word-Order Typological Methods",
    author = "Alves, Diego  and
      Bekavac, Bo{\v{z}}o  and
      Zeman, Daniel  and
      Tadi{\'c}, Marko",
    editor = {Grobol, Lo{\"\i}c  and
      Tyers, Francis},
    booktitle = "Proceedings of the Sixth Workshop on Universal Dependencies (UDW, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udw-1.5",
    pages = "36--46",
}
@inproceedings{y-findlay-etal-2023-rule,
    title = "Rule-based semantic interpretation for {U}niversal {D}ependencies",
    author = "Y. Findlay, Jamie  and
      Salimifar, Saeedeh  and
      Y{\i}ld{\i}r{\i}m, Ahmet  and
      T. T. Haug, Dag",
    editor = {Grobol, Lo{\"\i}c  and
      Tyers, Francis},
    booktitle = "Proceedings of the Sixth Workshop on Universal Dependencies (UDW, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udw-1.6",
    pages = "47--57",
}
@inproceedings{zeldes-schneider-2023-ud,
    title = "Are {UD} Treebanks Getting More Consistent? A Report Card for {E}nglish {UD}",
    author = "Zeldes, Amir  and
      Schneider, Nathan",
    editor = {Grobol, Lo{\"\i}c  and
      Tyers, Francis},
    booktitle = "Proceedings of the Sixth Workshop on Universal Dependencies (UDW, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udw-1.7",
    pages = "58--64",
}
@inproceedings{taguchi-chiang-2023-introducing,
    title = "Introducing Morphology in {U}niversal {D}ependencies {J}apanese",
    author = "Taguchi, Chihiro  and
      Chiang, David",
    editor = {Grobol, Lo{\"\i}c  and
      Tyers, Francis},
    booktitle = "Proceedings of the Sixth Workshop on Universal Dependencies (UDW, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udw-1.8",
    pages = "65--72",
}
@proceedings{udfestbr-2023-edition,
    title = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.0",
}
@inproceedings{souza-ruiz-2023-lexical,
    title = "Lexical noun phrase chunking with {U}niversal {D}ependencies for {P}ortuguese",
    author = "Souza, Aleksander Tomaz  and
      Ruiz, Evandro Eduardo Seron",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.1",
    pages = "422--431",
}
@inproceedings{duran-etal-2023-construcoes,
    title = "Constru{\c{c}}{\~o}es sintaticas do portugu{\^e}s que desafiam a tarefa de parsing: uma analise qualitativa",
    author = "Duran, Magali S.  and
      Nunes, Maria das Gra{\c{c}}as V.  and
      Pardo, Thiago A. S.",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.2",
    pages = "432--441",
    language = "Portuguese",
}
@inproceedings{souza-freitas-2023-annotation,
    title = "Annotation of fixed Multiword Expressions ({MWE}s) in a {P}ortuguese {U}niversal {D}ependencies ({UD}) treebank: Gathering candidates from three different sources",
    author = "Souza, Elvis  and
      Freitas, Claudia",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.3",
    pages = "442--450",
}
@inproceedings{lopes-etal-2023-verifica,
    title = "Verifica-{UD}: a Verifier for {U}niversal {D}ependencies Annotation for {P}ortuguese",
    author = "Lopes, Lucelene  and
      Duran, Magali Sanches  and
      Pardo, Thiago Alexandre Salgueiro",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.4",
    pages = "451--460",
}
@inproceedings{pagano-etal-2023-enhanced,
    title = "Enhanced dependencies para o portugu{\^e}s brasileiro",
    author = "Pagano, Adriana S.  and
      Duran, Magali Sanches  and
      Pardo, Thiago Alexandre Salgueiro",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.5",
    pages = "461--470",
}
@inproceedings{pagano-etal-2023-dependency,
    title = "A dependency-based study of medicine package inserts in {B}razilian {P}ortuguese",
    author = "Pagano, Adriana S.  and
      Coneglian, Andre V. Lopes  and
      Oliveira, Lucas Emanuel Silva e",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.6",
    pages = "471--480",
}
@inproceedings{couto-vale-2023-um,
    title = "Um estudo das constru{\c{c}}{\~o}es dar + para + {V} [infinitivo] nas {U}niversal {D}ependencies",
    author = "Couto, Marcella M. Lemos  and
      Vale, Oto Araujo",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.7",
    pages = "481--490",
    language = "Portuguese",
}
@inproceedings{duran-2023-insights,
    title = "Insights into the {UD} Tagset: Unveiling its Intricacies",
    author = "Duran, Magali Sanches",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.8",
    pages = "491--498",
}
@inproceedings{barbosa-di-felippo-2023-em,
    title = "Em Dire{\c{c}}{\~a}o {\`a} Anota{\c{c}}{\~a}o Sintatica - {UD} de Tweets do Mercado Financeiro",
    author = "Barbosa, Bryan K. S.  and
      Di-Felippo, Ariani",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.9",
    pages = "499--508",
    language = "Portuguese",
}
@inproceedings{buzato-2023-universal,
    title = "{U}niversal {D}ependencies and Language Contact Annotation: Experience from {W}arao refugees signs in {B}razil",
    author = "Buzato, Dalmo",
    editor = "Pardo, Thiago Alexandre Salgueiro  and
      Duran, Magali Sanches  and
      Lopes, Lucelene",
    booktitle = "Proceedings of the 2nd Edition of the Universal Dependencies Brazilian Festival",
    month = "septempber",
    year = "2023",
    address = "Belo Horizonte, Brazil",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.udfestbr-1.10",
    pages = "509--519",
}
@proceedings{tsar-2023-text,
    title = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.0",
}
@inproceedings{deilen-etal-2023-using,
    title = "Using {C}hat{GPT} as a {CAT} tool in Easy Language translation",
    author = "Deilen, Silvana  and
      Hern{\'a}ndez Garrido, Sergio  and
      Lapshinova-Koltunski, Ekaterina  and
      Maa{\ss}, Christiane",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.1",
    pages = "1--10",
}
@inproceedings{graichen-jonsson-2023-context,
    title = "Context-aware {S}wedish Lexical Simplification",
    author = "Graichen, Emil  and
      Jonsson, Arne",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.2",
    pages = "11--20",
}
@inproceedings{seneviratne-etal-2023-textsimplifier,
    title = "{T}ext{S}implifier: A Modular, Extensible, and Context Sensitive Simplification Framework for Improved Natural Language Understanding",
    author = "Seneviratne, Sandaru  and
      Daskalaki, Eleni  and
      Suominen, Hanna",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.3",
    pages = "21--32",
}
@inproceedings{kunilovskaya-etal-2023-cross,
    title = "Cross-lingual Mediation: Readability Effects",
    author = "Kunilovskaya, Maria  and
      Mitkov, Ruslan  and
      Wandl-Vogt, Eveline",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.4",
    pages = "33--43",
}
@inproceedings{shardlow-przybyla-2023-simplification,
    title = "Simplification by Lexical Deletion",
    author = "Shardlow, Matthew  and
      Przyby{\l}a, Piotr",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.5",
    pages = "44--50",
}
@inproceedings{li-etal-2023-comparing-generic,
    title = "Comparing Generic and Expert Models for Genre-Specific Text Simplification",
    author = "Li, Zihao  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.6",
    pages = "51--67",
}
@inproceedings{espinosa-zaragoza-etal-2023-automatic,
    title = "Automatic Text Simplification for People with Cognitive Disabilities: Resource Creation within the {C}lear{T}ext Project",
    author = "Espinosa-Zaragoza, Isabel  and
      Abreu-Salas, Jos{\'e}  and
      Moreda, Paloma  and
      Palomar, Manuel",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.7",
    pages = "68--77",
}
@inproceedings{ngo-parmentier-2023-towards,
    title = "Towards Sentence-level Text Readability Assessment for {F}rench",
    author = "Ngo, Duy Van  and
      Parmentier, Yannick",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.8",
    pages = "78--84",
}
@inproceedings{vasquez-rodriguez-etal-2023-document,
    title = "Document-level Text Simplification with Coherence Evaluation",
    author = "V{\'a}squez-Rodr{\'\i}guez, Laura  and
      Shardlow, Matthew  and
      Przyby{\l}a, Piotr  and
      Ananiadou, Sophia",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.9",
    pages = "85--101",
}
@inproceedings{baez-saggion-2023-lsllama,
    title = "{LSL}lama: Fine-Tuned {LL}a{MA} for Lexical Simplification",
    author = "Baez, Anthony  and
      Saggion, Horacio",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.10",
    pages = "102--108",
}
@inproceedings{tardy-etal-2023-lc,
    title = "{LC}-Score: Reference-less estimation of Text Comprehension Difficulty",
    author = "Tardy, Paul  and
      Roze, Charlotte  and
      Poupet, Paul",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.11",
    pages = "109--115",
}
@inproceedings{cardon-bibal-2023-operations,
    title = "On Operations in Automatic Text Simplification",
    author = "Cardon, R{\'e}mi  and
      Bibal, Adrien",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.12",
    pages = "116--130",
}
@inproceedings{poupet-etal-2023-automated,
    title = "An automated tool with human supervision to adapt difficult texts into Plain Language",
    author = "Poupet, Paul  and
      Hauguel, Morgane  and
      Boehm, Erwan  and
      Roze, Charlotte  and
      Tardy, Paul",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.13",
    pages = "131--133",
}
@inproceedings{ahmed-2023-beyond,
    title = "Beyond Vocabulary: Capturing Readability from Children{'}s Difficulty",
    author = "Ahmed, Arif",
    editor = "{\v{S}}tajner, Sanja  and
      Saggio, Horacio  and
      Shardlow, Matthew  and
      Alva-Manchego, Fernando",
    booktitle = "Proceedings of the Second Workshop on Text Simplification, Accessibility and Readability",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.tsar-1.14",
    pages = "134--141",
}
@proceedings{trustnlp-2023-trustworthy,
    title = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.0",
}
@inproceedings{li-etal-2023-towards,
    title = "Towards Faithful Explanations for Text Classification with Robustness Improvement and Explanation Guided Training",
    author = "Li, Dongfang  and
      Hu, Baotian  and
      Chen, Qingcai  and
      He, Shan",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.1",
    doi = "10.18653/v1/2023.trustnlp-1.1",
    pages = "1--14",
}
@inproceedings{arnold-etal-2023-driving,
    title = "Driving Context into Text-to-Text Privatization",
    author = "Arnold, Stefan  and
      Yesilbas, Dilara  and
      Weinzierl, Sven",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.2",
    doi = "10.18653/v1/2023.trustnlp-1.2",
    pages = "15--25",
}
@inproceedings{narayanan-venkit-etal-2023-automated,
    title = "Automated Ableism: An Exploration of Explicit Disability Biases in Sentiment and Toxicity Analysis Models",
    author = "Narayanan Venkit, Pranav  and
      Srinath, Mukund  and
      Wilson, Shomir",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.3",
    doi = "10.18653/v1/2023.trustnlp-1.3",
    pages = "26--34",
}
@inproceedings{cao-etal-2023-pay-attention,
    title = "Pay Attention to the Robustness of {C}hinese Minority Language Models! Syllable-level Textual Adversarial Attack on {T}ibetan Script",
    author = "Cao, Xi  and
      Dawa, Dolma  and
      Qun, Nuo  and
      Nyima, Trashi",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.4",
    doi = "10.18653/v1/2023.trustnlp-1.4",
    pages = "35--46",
}
@inproceedings{aiyappa-etal-2023-trust,
    title = "Can we trust the evaluation on {C}hat{GPT}?",
    author = "Aiyappa, Rachith  and
      An, Jisun  and
      Kwak, Haewoon  and
      Ahn, Yong-yeol",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.5",
    doi = "10.18653/v1/2023.trustnlp-1.5",
    pages = "47--54",
}
@inproceedings{chern-etal-2023-improving,
    title = "Improving Factuality of Abstractive Summarization via Contrastive Reward Learning",
    author = "Chern, I-chun  and
      Wang, Zhiruo  and
      Das, Sanjan  and
      Sharma, Bhavuk  and
      Liu, Pengfei  and
      Neubig, Graham",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.6",
    doi = "10.18653/v1/2023.trustnlp-1.6",
    pages = "55--60",
}
@inproceedings{jeoung-etal-2023-examining,
    title = "Examining the Causal Impact of First Names on Language Models: The Case of Social Commonsense Reasoning",
    author = "Jeoung, Sullam  and
      Diesner, Jana  and
      Kilicoglu, Halil",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.7",
    doi = "10.18653/v1/2023.trustnlp-1.7",
    pages = "61--72",
}
@inproceedings{khatun-brown-2023-reliability,
    title = "Reliability Check: An Analysis of {GPT}-3{'}s Response to Sensitive Topics and Prompt Wording",
    author = "Khatun, Aisha  and
      Brown, Daniel",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.8",
    doi = "10.18653/v1/2023.trustnlp-1.8",
    pages = "73--95",
}
@inproceedings{raina-gales-2023-sample,
    title = "Sample Attackability in Natural Language Adversarial Attacks",
    author = "Raina, Vyas  and
      Gales, Mark",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.9",
    doi = "10.18653/v1/2023.trustnlp-1.9",
    pages = "96--107",
}
@inproceedings{yee-etal-2023-keyword,
    title = "A Keyword Based Approach to Understanding the Overpenalization of Marginalized Groups by {E}nglish Marginal Abuse Models on {T}witter",
    author = "Yee, Kyra  and
      Schoenauer Sebag, Alice  and
      Redfield, Olivia  and
      Eck, Matthias  and
      Sheng, Emily  and
      Belli, Luca",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.10",
    doi = "10.18653/v1/2023.trustnlp-1.10",
    pages = "108--120",
}
@inproceedings{hosseini-etal-2023-empirical,
    title = "An Empirical Study of Metrics to Measure Representational Harms in Pre-Trained Language Models",
    author = "Hosseini, Saghar  and
      Palangi, Hamid  and
      Awadallah, Ahmed Hassan",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.11",
    doi = "10.18653/v1/2023.trustnlp-1.11",
    pages = "121--134",
}
@inproceedings{lee-etal-2023-linguistic,
    title = "Linguistic Properties of Truthful Response",
    author = "Lee, Bruce W.  and
      Arockiaraj, Benedict Florance  and
      Jin, Helen",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.12",
    doi = "10.18653/v1/2023.trustnlp-1.12",
    pages = "135--140",
}
@inproceedings{chen-etal-2023-debunking,
    title = "Debunking Biases in Attention",
    author = "Chen, Shijing  and
      Naseem, Usman  and
      Razzak, Imran",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.13",
    doi = "10.18653/v1/2023.trustnlp-1.13",
    pages = "141--150",
}
@inproceedings{arnold-etal-2023-guiding,
    title = "Guiding Text-to-Text Privatization by Syntax",
    author = "Arnold, Stefan  and
      Yesilbas, Dilara  and
      Weinzierl, Sven",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.14",
    doi = "10.18653/v1/2023.trustnlp-1.14",
    pages = "151--162",
}
@inproceedings{jourdan-etal-2023-fairness,
    title = "Are fairness metric scores enough to assess discrimination biases in machine learning?",
    author = "Jourdan, Fanny  and
      Risser, Laurent  and
      Loubes, Jean-michel  and
      Asher, Nicholas",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.15",
    doi = "10.18653/v1/2023.trustnlp-1.15",
    pages = "163--174",
}
@inproceedings{alshahrani-etal-2023-depth,
    title = "{DEPTH}+: An Enhanced Depth Metric for {W}ikipedia Corpora Quality",
    author = "Alshahrani, Saied  and
      Alshahrani, Norah  and
      Matthews, Jeanna",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.16",
    doi = "10.18653/v1/2023.trustnlp-1.16",
    pages = "175--189",
}
@inproceedings{mosca-etal-2023-distinguishing,
    title = "Distinguishing Fact from Fiction: A Benchmark Dataset for Identifying Machine-Generated Scientific Papers in the {LLM} Era.",
    author = "Mosca, Edoardo  and
      Abdalla, Mohamed Hesham Ibrahim  and
      Basso, Paolo  and
      Musumeci, Margherita  and
      Groh, Georg",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.17",
    doi = "10.18653/v1/2023.trustnlp-1.17",
    pages = "190--207",
}
@inproceedings{subramani-etal-2023-detecting,
    title = "Detecting Personal Information in Training Corpora: an Analysis",
    author = "Subramani, Nishant  and
      Luccioni, Sasha  and
      Dodge, Jesse  and
      Mitchell, Margaret",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.18",
    doi = "10.18653/v1/2023.trustnlp-1.18",
    pages = "208--220",
}
@inproceedings{bhan-etal-2023-enhancing,
    title = "Enhancing textual counterfactual explanation intelligibility through Counterfactual Feature Importance",
    author = "Bhan, Milan  and
      Vittaut, Jean-noel  and
      Chesneau, Nicolas  and
      Lesot, Marie-jeanne",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.19",
    doi = "10.18653/v1/2023.trustnlp-1.19",
    pages = "221--231",
}
@inproceedings{yermilov-etal-2023-privacy,
    title = "Privacy- and Utility-Preserving {NLP} with Anonymized data: A case study of Pseudonymization",
    author = "Yermilov, Oleksandr  and
      Raheja, Vipul  and
      Chernodub, Artem",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.20",
    doi = "10.18653/v1/2023.trustnlp-1.20",
    pages = "232--241",
}
@inproceedings{lucas-havens-2023-gpts,
    title = "{GPT}s Don{'}t Keep Secrets: Searching for Backdoor Watermark Triggers in Autoregressive Language Models",
    author = "Lucas, Evan  and
      Havens, Timothy",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.21",
    doi = "10.18653/v1/2023.trustnlp-1.21",
    pages = "242--248",
}
@inproceedings{li-liu-2023-make,
    title = "Make Text Unlearnable: Exploiting Effective Patterns to Protect Personal Data",
    author = "Li, Xinzhe  and
      Liu, Ming",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.22",
    doi = "10.18653/v1/2023.trustnlp-1.22",
    pages = "249--259",
}
@inproceedings{ishihara-2023-training,
    title = "Training Data Extraction From Pre-trained Language Models: A Survey",
    author = "Ishihara, Shotaro",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.23",
    doi = "10.18653/v1/2023.trustnlp-1.23",
    pages = "260--275",
}
@inproceedings{liu-etal-2023-expanding,
    title = "Expanding Scope: Adapting {E}nglish Adversarial Attacks to {C}hinese",
    author = "Liu, Hanyu  and
      Cai, Chengyuan  and
      Qi, Yanjun",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.24",
    doi = "10.18653/v1/2023.trustnlp-1.24",
    pages = "276--286",
}
@inproceedings{he-etal-2023-imbert,
    title = "{IMBERT}: Making {BERT} Immune to Insertion-based Backdoor Attacks",
    author = "He, Xuanli  and
      Wang, Jun  and
      Rubinstein, Benjamin  and
      Cohn, Trevor",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.25",
    doi = "10.18653/v1/2023.trustnlp-1.25",
    pages = "287--301",
}
@inproceedings{gupta-etal-2023-real,
    title = "On The Real-world Performance of Machine Translation: Exploring Social Media Post-authors{'} Perspectives",
    author = "Gupta, Ananya  and
      Takeuchi, Jae  and
      Knijnenburg, Bart",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.26",
    doi = "10.18653/v1/2023.trustnlp-1.26",
    pages = "302--310",
}
@inproceedings{bang-etal-2023-enabling,
    title = "Enabling Classifiers to Make Judgements Explicitly Aligned with Human Values",
    author = "Bang, Yejin  and
      Yu, Tiezheng  and
      Madotto, Andrea  and
      Lin, Zhaojiang  and
      Diab, Mona  and
      Fung, Pascale",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.27",
    doi = "10.18653/v1/2023.trustnlp-1.27",
    pages = "311--325",
}
@inproceedings{portillo-wightman-etal-2023-strength,
    title = "Strength in Numbers: Estimating Confidence of Large Language Models by Prompt Agreement",
    author = "Portillo Wightman, Gwenyth  and
      Delucia, Alexandra  and
      Dredze, Mark",
    editor = "Ovalle, Anaelia  and
      Chang, Kai-Wei  and
      Mehrabi, Ninareh  and
      Pruksachatkun, Yada  and
      Galystan, Aram  and
      Dhamala, Jwala  and
      Verma, Apurv  and
      Cao, Trista  and
      Kumar, Anoop  and
      Gupta, Rahul",
    booktitle = "Proceedings of the 3rd Workshop on Trustworthy Natural Language Processing (TrustNLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.trustnlp-1.28",
    doi = "10.18653/v1/2023.trustnlp-1.28",
    pages = "326--362",
}
@proceedings{tlt-2023-international,
    title = "Proceedings of the 21st International Workshop on Treebanks and Linguistic Theories (TLT, GURT/SyntaxFest 2023)",
    editor = {Dakota, Daniel  and
      Evang, Kilian  and
      K{\"u}bler, Sandra  and
      Levin, Lori},
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tlt-1.0",
}
@inproceedings{fucikova-etal-2023-corpus,
    title = "Corpus-Based Multilingual Event-type Ontology: Annotation Tools and Principles",
    author = "Fu{\v{c}}{\'\i}kov{\'a}, Eva  and
      Haji{\v{c}}, Jan  and
      Ure{\v{s}}ov{\'a}, Zde{\v{n}}ka",
    editor = {Dakota, Daniel  and
      Evang, Kilian  and
      K{\"u}bler, Sandra  and
      Levin, Lori},
    booktitle = "Proceedings of the 21st International Workshop on Treebanks and Linguistic Theories (TLT, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tlt-1.1",
    pages = "1--10",
}
@inproceedings{fernandez-alcaina-etal-2023-spanish,
    title = "{S}panish Verbal Synonyms in the {S}yn{S}em{C}lass Ontology",
    author = "Fern{\'a}ndez-Alcaina, Cristina  and
      Fu{\v{c}}{\'\i}kov{\'a}, Eva  and
      Haji{\v{c}}, Jan  and
      Ure{\v{s}}ov{\'a}, Zde{\v{n}}ka",
    editor = {Dakota, Daniel  and
      Evang, Kilian  and
      K{\"u}bler, Sandra  and
      Levin, Lori},
    booktitle = "Proceedings of the 21st International Workshop on Treebanks and Linguistic Theories (TLT, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tlt-1.2",
    pages = "11--20",
}
@inproceedings{biagetti-etal-2023-hedging,
    title = "Hedging in diachrony: the case of {V}edic {S}anskrit iva",
    author = "Biagetti, Erica  and
      Hellwig, Oliver  and
      Sellmer, Sven",
    editor = {Dakota, Daniel  and
      Evang, Kilian  and
      K{\"u}bler, Sandra  and
      Levin, Lori},
    booktitle = "Proceedings of the 21st International Workshop on Treebanks and Linguistic Theories (TLT, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tlt-1.3",
    pages = "21--31",
}
@inproceedings{bekki-yanaka-2023-japanese,
    title = "Is {J}apanese {CCGB}ank empirically correct? A case study of passive and causative constructions",
    author = "Bekki, Daisuke  and
      Yanaka, Hitomi",
    editor = {Dakota, Daniel  and
      Evang, Kilian  and
      K{\"u}bler, Sandra  and
      Levin, Lori},
    booktitle = "Proceedings of the 21st International Workshop on Treebanks and Linguistic Theories (TLT, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tlt-1.4",
    pages = "32--36",
}
@inproceedings{suan-lim-etal-2023-icon,
    title = "{ICON}: Building a Large-Scale Benchmark Constituency Treebank for the {I}ndonesian Language",
    author = "Suan Lim, Ee  and
      Qi Leong, Wei  and
      Thanh Nguyen, Ngan  and
      Adhista, Dea  and
      Ming Kng, Wei  and
      Chandra Tjh, William  and
      Purwarianti, Ayu",
    editor = {Dakota, Daniel  and
      Evang, Kilian  and
      K{\"u}bler, Sandra  and
      Levin, Lori},
    booktitle = "Proceedings of the 21st International Workshop on Treebanks and Linguistic Theories (TLT, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tlt-1.5",
    pages = "37--53",
}
@inproceedings{saap-etal-2023-parsing,
    title = "Parsing Early {N}ew {H}igh {G}erman: Benefits and limitations of cross-dialectal training",
    author = "Sapp, Christopher  and
      Dakota, Daniel  and
      Evans, Elliott",
    editor = {Dakota, Daniel  and
      Evang, Kilian  and
      K{\"u}bler, Sandra  and
      Levin, Lori},
    booktitle = "Proceedings of the 21st International Workshop on Treebanks and Linguistic Theories (TLT, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tlt-1.6",
    pages = "54--66",
}
@inproceedings{bauer-etal-2023-semgrex,
    title = "Semgrex and Ssurgeon, Searching and Manipulating Dependency Graphs",
    author = "Bauer, John  and
      Kiddon, Chlo{\'e}  and
      Yeh, Eric  and
      Shan, Alex  and
      D. Manning, Christopher",
    editor = {Dakota, Daniel  and
      Evang, Kilian  and
      K{\"u}bler, Sandra  and
      Levin, Lori},
    booktitle = "Proceedings of the 21st International Workshop on Treebanks and Linguistic Theories (TLT, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tlt-1.7",
    pages = "67--73",
}
@inproceedings{bonn-etal-2023-mapping,
    title = "Mapping {AMR} to {UMR}: Resources for Adapting Existing Corpora for Cross-Lingual Compatibility",
    author = "Bonn, Julia  and
      Myers, Skatje  and
      E. L. Van Gysel, Jens  and
      Denk, Lukas  and
      Vigus, Meagan  and
      Zhao, Jin  and
      Cowell, Andrew  and
      Croft, William  and
      Haji{\v{c}}, Jan  and
      H. Martin, James  and
      Palmer, Alexis  and
      Palmer, Martha  and
      Pustejovsky, James  and
      Ure{\v{s}}ov{\'a}, Zdenka  and
      Vallejos, Rosa  and
      Xue, Nianwen",
    editor = {Dakota, Daniel  and
      Evang, Kilian  and
      K{\"u}bler, Sandra  and
      Levin, Lori},
    booktitle = "Proceedings of the 21st International Workshop on Treebanks and Linguistic Theories (TLT, GURT/SyntaxFest 2023)",
    month = mar,
    year = "2023",
    address = "Washington, D.C.",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tlt-1.8",
    pages = "74--95",
}
@inproceedings{agarwal-etal-2023-cst5,
    title = "{CST}5: Data Augmentation for Code-Switched Semantic Parsing",
    author = "Agarwal, Anmol  and
      Gupta, Jigar  and
      Goel, Rahul  and
      Upadhyay, Shyam  and
      Joshi, Pankaj  and
      Aravamudhan, Rengarajan",
    editor = "Hazarika, Devamanyu  and
      Tang, Xiangru Robert  and
      Jin, Di",
    booktitle = "Proceedings of the 1st Workshop on Taming Large Language Models: Controllability in the era of Interactive Assistants!",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tllm-1.1",
    pages = "1--10",
}
@inproceedings{su-etal-2023-pandagpt,
    title = "{P}anda{GPT}: One Model To Instruction-Follow Them All",
    author = "Su, Yixuan  and
      Lan, Tian  and
      Li, Huayang  and
      Xu, Jialu  and
      Wang, Yan  and
      Cai, Deng",
    editor = "Hazarika, Devamanyu  and
      Tang, Xiangru Robert  and
      Jin, Di",
    booktitle = "Proceedings of the 1st Workshop on Taming Large Language Models: Controllability in the era of Interactive Assistants!",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tllm-1.2",
    pages = "11--23",
}
@inproceedings{resendiz-klinger-2023-emotion,
    title = "Emotion-Conditioned Text Generation through Automatic Prompt Optimization",
    author = "Resendiz, Yarik Menchaca  and
      Klinger, Roman",
    editor = "Hazarika, Devamanyu  and
      Tang, Xiangru Robert  and
      Jin, Di",
    booktitle = "Proceedings of the 1st Workshop on Taming Large Language Models: Controllability in the era of Interactive Assistants!",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tllm-1.3",
    pages = "24--30",
}
@inproceedings{lewis-white-2023-mitigating,
    title = "Mitigating Harms of {LLM}s via Knowledge Distillation for a Virtual Museum Tour Guide",
    author = "Lewis, Ashley  and
      White, Michael",
    editor = "Hazarika, Devamanyu  and
      Tang, Xiangru Robert  and
      Jin, Di",
    booktitle = "Proceedings of the 1st Workshop on Taming Large Language Models: Controllability in the era of Interactive Assistants!",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tllm-1.4",
    pages = "31--45",
}
@inproceedings{braunschweiler-etal-2023-evaluating,
    title = "Evaluating Large Language Models for Document-grounded Response Generation in Information-Seeking Dialogues",
    author = "Braunschweiler, Norbert  and
      Doddipatla, Rama  and
      Keizer, Simon  and
      Stoyanchev, Svetlana",
    editor = "Hazarika, Devamanyu  and
      Tang, Xiangru Robert  and
      Jin, Di",
    booktitle = "Proceedings of the 1st Workshop on Taming Large Language Models: Controllability in the era of Interactive Assistants!",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tllm-1.5",
    pages = "46--55",
}
@inproceedings{foosherian-etal-2023-enhancing,
    title = "Enhancing Pipeline-Based Conversational Agents with Large Language Models",
    author = "Foosherian, Mina  and
      Purwins, Hendrik  and
      Rathnayake, Purna  and
      Alam, Touhidul  and
      Teimao, Rui  and
      Thoben, Klaus-Dieter",
    editor = "Hazarika, Devamanyu  and
      Tang, Xiangru Robert  and
      Jin, Di",
    booktitle = "Proceedings of the 1st Workshop on Taming Large Language Models: Controllability in the era of Interactive Assistants!",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tllm-1.6",
    pages = "56--67",
}
@inproceedings{nawezi-etal-2023-style,
    title = "Style Locality for Controllable Generation with k{NN} Language Models",
    author = "Nawezi, Gilles  and
      Flek, Lucie  and
      Welch, Charles",
    editor = "Hazarika, Devamanyu  and
      Tang, Xiangru Robert  and
      Jin, Di",
    booktitle = "Proceedings of the 1st Workshop on Taming Large Language Models: Controllability in the era of Interactive Assistants!",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.tllm-1.7",
    pages = "68--75",
}
@article{siriwardhana-etal-2023-improving,
    title = "Improving the Domain Adaptation of Retrieval Augmented Generation ({RAG}) Models for Open Domain Question Answering",
    author = "Siriwardhana, Shamane  and
      Weerasekera, Rivindu  and
      Wen, Elliott  and
      Kaluarachchi, Tharindu  and
      Rana, Rajib  and
      Nanayakkara, Suranga",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.1",
    doi = "10.1162/tacl_a_00530",
    pages = "1--17",
}
@article{li-etal-2023-assessing,
    title = "Assessing the Capacity of Transformer to Abstract Syntactic Representations: A Contrastive Analysis Based on Long-distance Agreement",
    author = "Li, Bingzhi  and
      Wisniewski, Guillaume  and
      Crabb{\'e}, Beno{\^\i}t",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.2",
    doi = "10.1162/tacl_a_00531",
    pages = "18--33",
}
@article{valvoda-etal-2023-role,
    title = "On the Role of Negative Precedent in Legal Outcome Prediction",
    author = "Valvoda, Josef  and
      Cotterell, Ryan  and
      Teufel, Simone",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.3",
    doi = "10.1162/tacl_a_00532",
    pages = "34--48",
}
@article{sherborne-lapata-2023-meta,
    title = "Meta-Learning a Cross-lingual Manifold for Semantic Parsing",
    author = "Sherborne, Tom  and
      Lapata, Mirella",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.4",
    doi = "10.1162/tacl_a_00533",
    pages = "49--67",
}
@article{chen-etal-2023-opal,
    title = "{OPAL}: Ontology-Aware Pretrained Language Model for End-to-End Task-Oriented Dialogue",
    author = "Chen, Zhi  and
      Liu, Yuncong  and
      Chen, Lu  and
      Zhu, Su  and
      Wu, Mengyue  and
      Yu, Kai",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.5",
    doi = "10.1162/tacl_a_00534",
    pages = "68--84",
}
@article{jones-etal-2023-helpful,
    title = "Helpful Neighbors: Leveraging Neighbors in Geographic Feature Pronunciation",
    author = "Jones, Llion  and
      Sproat, Richard  and
      Ishikawa, Haruko  and
      Gutkin, Alexander",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.6",
    doi = "10.1162/tacl_a_00535",
    pages = "85--101",
}
@article{meister-etal-2023-locally,
    title = "Locally Typical Sampling",
    author = "Meister, Clara  and
      Pimentel, Tiago  and
      Wiher, Gian  and
      Cotterell, Ryan",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.7",
    doi = "10.1162/tacl_a_00536",
    pages = "102--121",
}
@article{effland-collins-2023-improving,
    title = "Improving Low-Resource Cross-lingual Parsing with Expected Statistic Regularization",
    author = "Effland, Thomas  and
      Collins, Michael",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.8",
    doi = "10.1162/tacl_a_00537",
    pages = "122--138",
}
@article{majewska-etal-2023-cross,
    title = "Cross-Lingual Dialogue Dataset Creation via Outline-Based Generation",
    author = "Majewska, Olga  and
      Razumovskaia, Evgeniia  and
      Ponti, Edoardo M.  and
      Vuli{\'c}, Ivan  and
      Korhonen, Anna",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.9",
    doi = "10.1162/tacl_a_00539",
    pages = "139--156",
}
@article{song-beck-2023-modeling,
    title = "Modeling Emotion Dynamics in Song Lyrics with State Space Models",
    author = "Song, Yingjin  and
      Beck, Daniel",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.10",
    doi = "10.1162/tacl_a_00541",
    pages = "157--175",
}
@article{ananthram-etal-2023-feelingblue,
    title = "{F}eeling{B}lue: A Corpus for Understanding the Emotional Connotation of Color in Context",
    author = "Ananthram, Amith  and
      Winn, Olivia  and
      Muresan, Smaranda",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.11",
    doi = "10.1162/tacl_a_00540",
    pages = "176--190",
}
@article{chen-etal-2023-empirical,
    title = "An Empirical Survey of Data Augmentation for Limited Data Learning in {NLP}",
    author = "Chen, Jiaao  and
      Tam, Derek  and
      Raffel, Colin  and
      Bansal, Mohit  and
      Yang, Diyi",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.12",
    doi = "10.1162/tacl_a_00542",
    pages = "191--211",
}
@article{bohnet-etal-2023-coreference,
    title = "Coreference Resolution through a seq2seq Transition-Based System",
    author = "Bohnet, Bernd  and
      Alberti, Chris  and
      Collins, Michael",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.13",
    doi = "10.1162/tacl_a_00543",
    pages = "212--226",
}
@article{badaro-etal-2023-transformers,
    title = "Transformers for Tabular Data Representation: A Survey of Models and Applications",
    author = "Badaro, Gilbert  and
      Saeed, Mohammed  and
      Papotti, Paolo",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.14",
    doi = "10.1162/tacl_a_00544",
    pages = "227--249",
}
@article{nguyen-etal-2023-generative,
    title = "Generative Spoken Dialogue Language Modeling",
    author = "Nguyen, Tu Anh  and
      Kharitonov, Eugene  and
      Copet, Jade  and
      Adi, Yossi  and
      Hsu, Wei-Ning  and
      Elkahky, Ali  and
      Tomasello, Paden  and
      Algayres, Robin  and
      Sagot, Beno{\^\i}t  and
      Mohamed, Abdelrahman  and
      Dupoux, Emmanuel",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.15",
    doi = "10.1162/tacl_a_00545",
    pages = "250--266",
}
@article{chen-komachi-2023-discontinuous,
    title = "Discontinuous Combinatory Constituency Parsing",
    author = "Chen, Zhousi  and
      Komachi, Mamoru",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.16",
    doi = "10.1162/tacl_a_00546",
    pages = "267--283",
}
@article{ivgi-etal-2023-efficient,
    title = "Efficient Long-Text Understanding with Short-Text Models",
    author = "Ivgi, Maor  and
      Shaham, Uri  and
      Berant, Jonathan",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.17",
    doi = "10.1162/tacl_a_00547",
    pages = "284--299",
}
@article{davani-etal-2023-hate,
    title = "Hate Speech Classifiers Learn Normative Social Stereotypes",
    author = "Davani, Aida Mostafazadeh  and
      Atari, Mohammad  and
      Kennedy, Brendan  and
      Dehghani, Morteza",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.18",
    doi = "10.1162/tacl_a_00550",
    pages = "300--319",
}
@article{lassner-etal-2023-domain,
    title = "Domain-Specific Word Embeddings with Structure Prediction",
    author = "Lassner, David  and
      Brandl, Stephanie  and
      Baillot, Anne  and
      Nakajima, Shinichi",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.19",
    doi = "10.1162/tacl_a_00538",
    pages = "320--335",
}
@article{oh-schuler-2023-surprisal,
    title = "Why Does Surprisal From Larger Transformer-Based Language Models Provide a Poorer Fit to Human Reading Times?",
    author = "Oh, Byung-Doh  and
      Schuler, William",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.20",
    doi = "10.1162/tacl_a_00548",
    pages = "336--350",
}
@article{gekhman-etal-2023-robustness,
    title = "On the Robustness of Dialogue History Representation in Conversational Question Answering: A Comprehensive Study and a New Prompt-based Method",
    author = "Gekhman, Zorik  and
      Oved, Nadav  and
      Keller, Orgad  and
      Szpektor, Idan  and
      Reichart, Roi",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.21",
    doi = "10.1162/tacl_a_00549",
    pages = "351--366",
}
@article{niu-etal-2023-bridging,
    title = "Bridging the Gap between Synthetic and Natural Questions via Sentence Decomposition for Semantic Parsing",
    author = "Niu, Yilin  and
      Huang, Fei  and
      Liu, Wei  and
      Cui, Jianwei  and
      Wang, Bin  and
      Huang, Minlie",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.22",
    doi = "10.1162/tacl_a_00552",
    pages = "367--383",
}
@article{amini-etal-2023-naturalistic,
    title = "Naturalistic Causal Probing for Morpho-Syntax",
    author = "Amini, Afra  and
      Pimentel, Tiago  and
      Meister, Clara  and
      Cotterell, Ryan",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.23",
    doi = "10.1162/tacl_a_00554",
    pages = "384--403",
}
@article{zhao-etal-2023-tracking,
    title = "Tracking Brand-Associated Polarity-Bearing Topics in User Reviews",
    author = "Zhao, Runcong  and
      Gui, Lin  and
      Yan, Hanqi  and
      He, Yulan",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.24",
    doi = "10.1162/tacl_a_00555",
    pages = "404--418",
}
@article{brannon-etal-2023-dubbing,
    title = "Dubbing in Practice: A Large Scale Study of Human Localization With Insights for Automatic Dubbing",
    author = "Brannon, William  and
      Virkar, Yogesh  and
      Thompson, Brian",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.25",
    doi = "10.1162/tacl_a_00551",
    pages = "419--435",
}
@article{lin-etal-2023-aggretriever,
    title = "Aggretriever: A Simple Approach to Aggregate Textual Representations for Robust Dense Passage Retrieval",
    author = "Lin, Sheng-Chieh  and
      Li, Minghan  and
      Lin, Jimmy",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.26",
    doi = "10.1162/tacl_a_00556",
    pages = "436--452",
}
@article{wu-etal-2023-inscit,
    title = "{I}n{SCI}t: Information-Seeking Conversations with Mixed-Initiative Interactions",
    author = "Wu, Zeqiu  and
      Parish, Ryu  and
      Cheng, Hao  and
      Min, Sewon  and
      Ammanabrolu, Prithviraj  and
      Ostendorf, Mari  and
      Hajishirzi, Hannaneh",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.27",
    doi = "10.1162/tacl_a_00559",
    pages = "453--468",
}
@article{si-etal-2023-sub,
    title = "Sub-Character Tokenization for {C}hinese Pretrained Language Models",
    author = "Si, Chenglei  and
      Zhang, Zhengyan  and
      Chen, Yingfa  and
      Qi, Fanchao  and
      Wang, Xiaozhi  and
      Liu, Zhiyuan  and
      Wang, Yasheng  and
      Liu, Qun  and
      Sun, Maosong",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.28",
    doi = "10.1162/tacl_a_00560",
    pages = "469--487",
}
@article{shao-etal-2023-erasure,
    title = "Erasure of Unaligned Attributes from Neural Representations",
    author = "Shao, Shun  and
      Ziser, Yftah  and
      Cohen, Shay B.",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.29",
    doi = "10.1162/tacl_a_00558",
    pages = "488--510",
}
@article{feng-etal-2023-less,
    title = "Less is More: Mitigate Spurious Correlations for Open-Domain Dialogue Response Generation Models by Causal Discovery",
    author = "Feng, Tao  and
      Qu, Lizhen  and
      Haffari, Gholamreza",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.30",
    doi = "10.1162/tacl_a_00561",
    pages = "511--530",
}
@article{merrill-sabharwal-2023-parallelism,
    title = "The Parallelism Tradeoff: Limitations of Log-Precision Transformers",
    author = "Merrill, William  and
      Sabharwal, Ashish",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.31",
    doi = "10.1162/tacl_a_00562",
    pages = "531--545",
}
@article{xu-etal-2023-understanding,
    title = "Understanding and Detecting Hallucinations in Neural Machine Translation via Model Introspection",
    author = "Xu, Weijia  and
      Agrawal, Sweta  and
      Briakou, Eleftheria  and
      Martindale, Marianna J.  and
      Carpuat, Marine",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.32",
    doi = "10.1162/tacl_a_00563",
    pages = "546--564",
}
@article{hong-etal-2023-visual-writing,
    title = "Visual Writing Prompts: Character-Grounded Story Generation with Curated Image Sequences",
    author = "Hong, Xudong  and
      Sayeed, Asad  and
      Mehra, Khushboo  and
      Demberg, Vera  and
      Schiele, Bernt",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.33",
    doi = "10.1162/tacl_a_00553",
    pages = "565--581",
}
@article{he-choi-2023-unleashing,
    title = "Unleashing the True Potential of Sequence-to-Sequence Models for Sequence Tagging and Structure Parsing",
    author = "He, Han  and
      Choi, Jinho D.",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.34",
    doi = "10.1162/tacl_a_00557",
    pages = "582--599",
}
@article{sachan-etal-2023-questions,
    title = "Questions Are All You Need to Train a Dense Passage Retriever",
    author = "Sachan, Devendra Singh  and
      Lewis, Mike  and
      Yogatama, Dani  and
      Zettlemoyer, Luke  and
      Pineau, Joelle  and
      Zaheer, Manzil",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.35",
    doi = "10.1162/tacl_a_00564",
    pages = "600--616",
}
@article{wu-etal-2023-transparency,
    title = "Transparency Helps Reveal When Language Models Learn Meaning",
    author = "Wu, Zhaofeng  and
      Merrill, William  and
      Peng, Hao  and
      Beltagy, Iz  and
      Smith, Noah A.",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.36",
    doi = "10.1162/tacl_a_00565",
    pages = "617--634",
}
@article{liu-etal-2023-visual,
    title = "Visual Spatial Reasoning",
    author = "Liu, Fangyu  and
      Emerson, Guy  and
      Collier, Nigel",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.37",
    doi = "10.1162/tacl_a_00566",
    pages = "635--651",
}
@article{mccoy-etal-2023-much,
    title = "How Much Do Language Models Copy From Their Training Data? Evaluating Linguistic Novelty in Text Generation Using {RAVEN}",
    author = "McCoy, R. Thomas  and
      Smolensky, Paul  and
      Linzen, Tal  and
      Gao, Jianfeng  and
      Celikyilmaz, Asli",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.38",
    doi = "10.1162/tacl_a_00567",
    pages = "652--670",
}
@article{riley-etal-2023-frmt,
    title = "{FRMT}: A Benchmark for Few-Shot Region-Aware Machine Translation",
    author = "Riley, Parker  and
      Dozat, Timothy  and
      Botha, Jan A.  and
      Garcia, Xavier  and
      Garrette, Dan  and
      Riesa, Jason  and
      Firat, Orhan  and
      Constant, Noah",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.39",
    doi = "10.1162/tacl_a_00568",
    pages = "671--685",
}
@article{song-etal-2023-openfact,
    title = "{O}pen{F}act: Factuality Enhanced Open Knowledge Extraction",
    author = "Song, Linfeng  and
      Wang, Ante  and
      Pan, Xiaoman  and
      Zhang, Hongming  and
      Yu, Dian  and
      Jin, Lifeng  and
      Mi, Haitao  and
      Su, Jinsong  and
      Zhang, Yue  and
      Yu, Dong",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.40",
    doi = "10.1162/tacl_a_00569",
    pages = "686--702",
}
@article{petit-corro-2023-graph,
    title = "On Graph-based Reentrancy-free Semantic Parsing",
    author = "Petit, Alban  and
      Corro, Caio",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.41",
    doi = "10.1162/tacl_a_00570",
    pages = "703--722",
}
@article{wang-etal-2023-supervised,
    title = "Supervised Gradual Machine Learning for Aspect-Term Sentiment Analysis",
    author = "Wang, Yanyan  and
      Chen, Qun  and
      Ahmed, Murtadha H.M.  and
      Chen, Zhaoqiang  and
      Su, Jing  and
      Pan, Wei  and
      Li, Zhanhuai",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.42",
    doi = "10.1162/tacl_a_00571",
    pages = "723--739",
}
@article{qiang-etal-2023-chinese-idiom,
    title = "{C}hinese Idiom Paraphrasing",
    author = "Qiang, Jipeng  and
      Li, Yang  and
      Zhang, Chaowei  and
      Li, Yun  and
      Zhu, Yi  and
      Yuan, Yunhao  and
      Wu, Xindong",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.43",
    doi = "10.1162/tacl_a_00572",
    pages = "740--754",
}
@article{ma-gao-2023-evaluating,
    title = "Evaluating Transformer Models and Human Behaviors on {C}hinese Character Naming",
    author = "Ma, Xiaomeng  and
      Gao, Lingyu",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.44",
    doi = "10.1162/tacl_a_00573",
    pages = "755--770",
}
@article{murtadha-etal-2023-rank,
    title = "Rank-Aware Negative Training for Semi-Supervised Text Classification",
    author = "Murtadha, Ahmed  and
      Pan, Shengfeng  and
      Bo, Wen  and
      Su, Jianlin  and
      Cao, Xinxin  and
      Zhang, Wenze  and
      Liu, Yunfeng",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.45",
    doi = "10.1162/tacl_a_00574",
    pages = "771--786",
}
@article{zhang-etal-2023-macsum,
    title = "{MACS}um: Controllable Summarization with Mixed Attributes",
    author = "Zhang, Yusen  and
      Liu, Yang  and
      Yang, Ziyi  and
      Fang, Yuwei  and
      Chen, Yulong  and
      Radev, Dragomir  and
      Zhu, Chenguang  and
      Zeng, Michael  and
      Zhang, Rui",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.46",
    doi = "10.1162/tacl_a_00575",
    pages = "787--803",
}
@article{chen-eger-2023-menli,
    title = "{MENLI}: Robust Evaluation Metrics from Natural Language Inference",
    author = "Chen, Yanran  and
      Eger, Steffen",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.47",
    doi = "10.1162/tacl_a_00576",
    pages = "804--825",
}
@article{treviso-etal-2023-efficient,
    title = "Efficient Methods for Natural Language Processing: A Survey",
    author = "Treviso, Marcos  and
      Lee, Ji-Ung  and
      Ji, Tianchu  and
      van Aken, Betty  and
      Cao, Qingqing  and
      Ciosici, Manuel R.  and
      Hassid, Michael  and
      Heafield, Kenneth  and
      Hooker, Sara  and
      Raffel, Colin  and
      Martins, Pedro H.  and
      Martins, Andr{\'e} F. T.  and
      Forde, Jessica Zosa  and
      Milder, Peter  and
      Simpson, Edwin  and
      Slonim, Noam  and
      Dodge, Jesse  and
      Strubell, Emma  and
      Balasubramanian, Niranjan  and
      Derczynski, Leon  and
      Gurevych, Iryna  and
      Schwartz, Roy",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.48",
    doi = "10.1162/tacl_a_00577",
    pages = "826--860",
}
@article{rennard-etal-2023-abstractive,
    title = "Abstractive Meeting Summarization: A Survey",
    author = "Rennard, Virgile  and
      Shang, Guokan  and
      Hunter, Julie  and
      Vazirgiannis, Michalis",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.49",
    doi = "10.1162/tacl_a_00578",
    pages = "861--884",
}
@article{hu-etal-2023-expectations,
    title = "Expectations over Unspoken Alternatives Predict Pragmatic Inferences",
    author = "Hu, Jennifer  and
      Levy, Roger  and
      Degen, Judith  and
      Schuster, Sebastian",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.50",
    doi = "10.1162/tacl_a_00579",
    pages = "885--901",
}
@article{arora-etal-2023-reasoning,
    title = "Reasoning over Public and Private Data in Retrieval-Based Systems",
    author = "Arora, Simran  and
      Lewis, Patrick  and
      Fan, Angela  and
      Kahn, Jacob  and
      R{\'e}, Christopher",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.51",
    doi = "10.1162/tacl_a_00580",
    pages = "902--921",
}
@article{zheng-etal-2023-multilingual,
    title = "Multilingual Coreference Resolution in Multiparty Dialogue",
    author = "Zheng, Boyuan  and
      Xia, Patrick  and
      Yarmohammadi, Mahsa  and
      Van Durme, Benjamin",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.52",
    doi = "10.1162/tacl_a_00581",
    pages = "922--940",
}
@article{huang-etal-2023-directed,
    title = "Directed Acyclic Transformer Pre-training for High-quality Non-autoregressive Text Generation",
    author = "Huang, Fei  and
      Ke, Pei  and
      Huang, Minlie",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.53",
    doi = "10.1162/tacl_a_00582",
    pages = "941--959",
}
@article{eisner-2023-time,
    title = "Time-and-Space-Efficient Weighted Deduction",
    author = "Eisner, Jason",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.54",
    doi = "10.1162/tacl_a_00588",
    pages = "960--973",
}
@article{narayan-etal-2023-conditional,
    title = "Conditional Generation with a Question-Answering Blueprint",
    author = "Narayan, Shashi  and
      Maynez, Joshua  and
      Amplayo, Reinald Kim  and
      Ganchev, Kuzman  and
      Louis, Annie  and
      Huot, Fantine  and
      Sandholm, Anders  and
      Das, Dipanjan  and
      Lapata, Mirella",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.55",
    doi = "10.1162/tacl_a_00583",
    pages = "974--996",
}
@article{wang-etal-2023-collective,
    title = "Collective Human Opinions in Semantic Textual Similarity",
    author = "Wang, Yuxia  and
      Tao, Shimin  and
      Xie, Ning  and
      Yang, Hao  and
      Baldwin, Timothy  and
      Verspoor, Karin",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.56",
    doi = "10.1162/tacl_a_00584",
    pages = "997--1013",
}
@article{pyatkin-etal-2023-design,
    title = "Design Choices for Crowdsourcing Implicit Discourse Relations: Revealing the Biases Introduced by Task Design",
    author = "Pyatkin, Valentina  and
      Yung, Frances  and
      Scholman, Merel C. J.  and
      Tsarfaty, Reut  and
      Dagan, Ido  and
      Demberg, Vera",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.57",
    doi = "10.1162/tacl_a_00586",
    pages = "1014--1032",
}
@article{lian-etal-2023-communication,
    title = "Communication Drives the Emergence of Language Universals in Neural Agents: Evidence from the Word-order/Case-marking Trade-off",
    author = "Lian, Yuchen  and
      Bisazza, Arianna  and
      Verhoef, Tessa",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.58",
    doi = "10.1162/tacl_a_00587",
    pages = "1033--1047",
}
@article{clark-etal-2023-cross,
    title = "A Cross-Linguistic Pressure for {U}niform {I}nformation {D}ensity in Word Order",
    author = "Clark, Thomas Hikaru  and
      Meister, Clara  and
      Pimentel, Tiago  and
      Hahn, Michael  and
      Cotterell, Ryan  and
      Futrell, Richard  and
      Levy, Roger",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.59",
    doi = "10.1162/tacl_a_00589",
    pages = "1048--1065",
}
@article{luz-de-araujo-roth-2023-cross,
    title = "Cross-functional Analysis of Generalization in Behavioral Learning",
    author = "Luz de Araujo, Pedro Henrique  and
      Roth, Benjamin",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.60",
    doi = "10.1162/tacl_a_00590",
    pages = "1066--1081",
}
@article{zhang-etal-2023-exploring-contrast,
    title = "Exploring Contrast Consistency of Open-Domain Question Answering Systems on Minimally Edited Questions",
    author = "Zhang, Zhihan  and
      Yu, Wenhao  and
      Ning, Zheng  and
      Ju, Mingxuan  and
      Jiang, Meng",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.61",
    doi = "10.1162/tacl_a_00591",
    pages = "1082--1096",
}
@article{liu-etal-2023-compositional,
    title = "Compositional Zero-Shot Domain Transfer with Text-to-Text Models",
    author = "Liu, Fangyu  and
      Liu, Qianchu  and
      Bannur, Shruthi  and
      P{\'e}rez-Garc{\'\i}a, Fernando  and
      Usuyama, Naoto  and
      Zhang, Sheng  and
      Naumann, Tristan  and
      Nori, Aditya  and
      Poon, Hoifung  and
      Alvarez-Valle, Javier  and
      Oktay, Ozan  and
      Hyland, Stephanie L.",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.62",
    doi = "10.1162/tacl_a_00585",
    pages = "1097--1113",
}
@article{zhang-etal-2023-miracl,
    title = "{MIRACL}: A Multilingual Retrieval Dataset Covering 18 Diverse Languages",
    author = "Zhang, Xinyu  and
      Thakur, Nandan  and
      Ogundepo, Odunayo  and
      Kamalloo, Ehsan  and
      Alfonso-Hermelo, David  and
      Li, Xiaoguang  and
      Liu, Qun  and
      Rezagholizadeh, Mehdi  and
      Lin, Jimmy",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.63",
    doi = "10.1162/tacl_a_00595",
    pages = "1114--1131",
}
@article{pan-etal-2023-dmdd,
    title = "{DMDD}: A Large-Scale Dataset for Dataset Mentions Detection",
    author = "Pan, Huitong  and
      Zhang, Qi  and
      Dragut, Eduard  and
      Caragea, Cornelia  and
      Latecki, Longin Jan",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.64",
    doi = "10.1162/tacl_a_00592",
    pages = "1132--1146",
}
@article{unanue-etal-2023-t3l,
    title = "{T}3{L}: Translate-and-Test Transfer Learning for Cross-Lingual Text Classification",
    author = "Unanue, Inigo Jauregi  and
      Haffari, Gholamreza  and
      Piccardi, Massimo",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.65",
    doi = "10.1162/tacl_a_00593",
    pages = "1147--1161",
}
@article{meadows-freitas-2023-introduction,
    title = "Introduction to Mathematical Language Processing: Informal Proofs, Word Problems, and Supporting Tasks",
    author = "Meadows, Jordan  and
      Freitas, Andr{\'e}",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.66",
    doi = "10.1162/tacl_a_00594",
    pages = "1162--1184",
}
@article{dyer-etal-2023-evaluating,
    title = "Evaluating a Century of Progress on the Cognitive Science of Adjective Ordering",
    author = "Dyer, William  and
      Torres, Charles  and
      Scontras, Gregory  and
      Futrell, Richard",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.67",
    doi = "10.1162/tacl_a_00596",
    pages = "1185--1200",
}
@article{zhang-etal-2023-improving-multitask,
    title = "Improving Multitask Retrieval by Promoting Task Specialization",
    author = "Zhang, Wenzheng  and
      Xiong, Chenyan  and
      Stratos, Karl  and
      Overwijk, Arnold",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.68",
    doi = "10.1162/tacl_a_00597",
    pages = "1201--1212",
}
@article{stengel-eskin-van-durme-2023-calibrated,
    title = "Calibrated Interpretation: Confidence Estimation in Semantic Parsing",
    author = "Stengel-Eskin, Elias  and
      Van Durme, Benjamin",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.69",
    doi = "10.1162/tacl_a_00598",
    pages = "1213--1231",
}
@article{deng-etal-2023-intent,
    title = "Intent-calibrated Self-training for Answer Selection in Open-domain Dialogues",
    author = "Deng, Wentao  and
      Pei, Jiahuan  and
      Ren, Zhaochun  and
      Chen, Zhumin  and
      Ren, Pengjie",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.70",
    doi = "10.1162/tacl_a_00599",
    pages = "1232--1249",
}
@article{russo-etal-2023-benchmarking,
    title = "Benchmarking the Generation of Fact Checking Explanations",
    author = "Russo, Daniel  and
      Tekiro{\u{g}}lu, Serra Sinem  and
      Guerini, Marco",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.71",
    doi = "10.1162/tacl_a_00601",
    pages = "1250--1264",
}
@article{huang-etal-2023-2,
    title = "{T} 2 -{NER}: A Two-Stage Span-Based Framework for Unified Named Entity Recognition with Templates",
    author = "Huang, Peixin  and
      Zhao, Xiang  and
      Hu, Minghao  and
      Tan, Zhen  and
      Xiao, Weidong",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.72",
    doi = "10.1162/tacl_a_00602",
    pages = "1265--1282",
}
@article{ghosh-etal-2023-pasta,
    title = "{PASTA}: A Dataset for Modeling {PA}rticipant {STA}tes in Narratives",
    author = "Ghosh, Sayontan  and
      Koupaee, Mahnaz  and
      Chen, Isabella  and
      Ferraro, Francis  and
      Chambers, Nathanael  and
      Balasubramanian, Niranjan",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.73",
    doi = "10.1162/tacl_a_00600",
    pages = "1283--1300",
}
@article{zhou-etal-2023-u,
    title = "{U}-{CORE}: A Unified Deep Cluster-wise Contrastive Framework for Open Relation Extraction",
    author = "Zhou, Jie  and
      Dong, Shenpo  and
      Huang, Yunxin  and
      Wu, Meihan  and
      Li, Haili  and
      Wang, Jingnan  and
      Tu, Hongkui  and
      Wang, Xiaodong",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.74",
    doi = "10.1162/tacl_a_00604",
    pages = "1301--1315",
}
@article{ram-etal-2023-context,
    title = "In-Context Retrieval-Augmented Language Models",
    author = "Ram, Ori  and
      Levine, Yoav  and
      Dalmedigos, Itay  and
      Muhlgay, Dor  and
      Shashua, Amnon  and
      Leyton-Brown, Kevin  and
      Shoham, Yoav",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.75",
    doi = "10.1162/tacl_a_00605",
    pages = "1316--1331",
}
@article{chi-etal-2023-learning,
    title = "Learning to Paraphrase Sentences to Different Complexity Levels",
    author = "Chi, Alison  and
      Chen, Li-Kuang  and
      Chang, Yi-Chen  and
      Lee, Shu-Hui  and
      Chang, Jason S.",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.76",
    doi = "10.1162/tacl_a_00606",
    pages = "1332--1354",
}
@article{papi-etal-2023-direct-speech,
    title = "Direct Speech Translation for Automatic Subtitling",
    author = "Papi, Sara  and
      Gaido, Marco  and
      Karakanta, Alina  and
      Cettolo, Mauro  and
      Negri, Matteo  and
      Turchi, Marco",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.77",
    doi = "10.1162/tacl_a_00607",
    pages = "1355--1376",
}
@article{wilson-etal-2023-abstract,
    title = "How Abstract Is Linguistic Generalization in Large Language Models? Experiments with Argument Structure",
    author = "Wilson, Michael  and
      Petty, Jackson  and
      Frank, Robert",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.78",
    doi = "10.1162/tacl_a_00608",
    pages = "1377--1395",
}
@article{hu-etal-2023-multi-3,
    title = "Multi 3 {WOZ}: A Multilingual, Multi-Domain, Multi-Parallel Dataset for Training and Evaluating Culturally Adapted Task-Oriented Dialog Systems",
    author = "Hu, Songbo  and
      Zhou, Han  and
      Hergul, Mete  and
      Gritta, Milan  and
      Zhang, Guchun  and
      Iacobacci, Ignacio  and
      Vuli{\'c}, Ivan  and
      Korhonen, Anna",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.79",
    doi = "10.1162/tacl_a_00609",
    pages = "1396--1415",
}
@article{wang-etal-2023-authorship,
    title = "Can Authorship Representation Learning Capture Stylistic Features?",
    author = "Wang, Andrew  and
      Aggazzotti, Cristina  and
      Kotula, Rebecca  and
      Soto, Rafael Rivera  and
      Bishop, Marcus  and
      Andrews, Nicholas",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.80",
    doi = "10.1162/tacl_a_00610",
    pages = "1416--1431",
}
@article{sherborne-etal-2023-optimal,
    title = "Optimal Transport Posterior Alignment for Cross-lingual Semantic Parsing",
    author = "Sherborne, Tom  and
      Hosking, Tom  and
      Lapata, Mirella",
    journal = "Transactions of the Association for Computational Linguistics",
    volume = "11",
    year = "2023",
    address = "Cambridge, MA",
    publisher = "MIT Press",
    url = "https://aclanthology.org/2023.tacl-1.81",
    doi = "10.1162/tacl_a_00611",
    pages = "1432--1450",
}
@proceedings{sustainlp-2023-simple,
    title = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.0",
}
@inproceedings{silwal-etal-2023-kwikbucks,
    title = "{K}wik{B}ucks: Correlation Clustering with Cheap-Weak and Expensive-Strong Signals",
    author = "Silwal, Sandeep  and
      Ahmadian, Sara  and
      Nystrom, Andrew  and
      Mccallum, Andrew  and
      Ramachandran, Deepak  and
      Kazemi, Mehran",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.1",
    doi = "10.18653/v1/2023.sustainlp-1.1",
    pages = "1--31",
}
@inproceedings{liu-etal-2023-semantic,
    title = "Semantic-Oriented Unlabeled Priming for Large-Scale Language Models",
    author = "Liu, Yanchen  and
      Schick, Timo  and
      Schtze, Hinrich",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.2",
    doi = "10.18653/v1/2023.sustainlp-1.2",
    pages = "32--38",
}
@inproceedings{campos-etal-2023-oberta,
    title = "o{BERT}a: Improving Sparse Transfer Learning via improved initialization, distillation, and pruning regimes",
    author = "Campos, Daniel  and
      Marques, Alexandre  and
      Kurtz, Mark  and
      Xiang Zhai, Cheng",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.3",
    doi = "10.18653/v1/2023.sustainlp-1.3",
    pages = "39--58",
}
@inproceedings{campos-etal-2023-quick,
    title = "Quick Dense Retrievers Consume {KALE}: Post Training {K}ullback{L}eibler Alignment of Embeddings for Asymmetrical dual encoders",
    author = "Campos, Daniel  and
      Magnani, Alessandro  and
      Zhai, Chengxiang",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.4",
    doi = "10.18653/v1/2023.sustainlp-1.4",
    pages = "59--77",
}
@inproceedings{takase-kiyono-2023-lessons,
    title = "Lessons on Parameter Sharing across Layers in Transformers",
    author = "Takase, Sho  and
      Kiyono, Shun",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.5",
    doi = "10.18653/v1/2023.sustainlp-1.5",
    pages = "78--90",
}
@inproceedings{campos-zhai-2023-asymmetry,
    title = "To Asymmetry and Beyond: Structured Pruning of Sequence to Sequence Models for Improved Inference Efficiency",
    author = "Campos, Daniel  and
      Zhai, Chengxiang",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.6",
    doi = "10.18653/v1/2023.sustainlp-1.6",
    pages = "91--109",
}
@inproceedings{liu-etal-2023-small,
    title = "Small is the New Big: Pre-finetuned compact models are better for Asynchronous Active Learning",
    author = "Liu, Dantong  and
      Pavani, Kaushik  and
      Dasgupta, Sunny",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.7",
    doi = "10.18653/v1/2023.sustainlp-1.7",
    pages = "110--120",
}
@inproceedings{shah-etal-2023-adept,
    title = "{ADEPT}: Adapter-based Efficient Prompt Tuning Approach for Language Models",
    author = "Shah, Aditya  and
      Thapa, Surendrabikram  and
      Jain, Aneesh  and
      Huang, Lifu",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.8",
    doi = "10.18653/v1/2023.sustainlp-1.8",
    pages = "121--128",
}
@inproceedings{attendu-corbeil-2023-nlu,
    title = "{NLU} on Data Diets: Dynamic Data Subset Selection for {NLP} Classification Tasks",
    author = "Attendu, Jean-michel  and
      Corbeil, Jean-philippe",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.9",
    doi = "10.18653/v1/2023.sustainlp-1.9",
    pages = "129--146",
}
@inproceedings{zhang-etal-2023-interactions,
    title = "On the Interactions of Structural Constraints and Data Resources for Structured Prediction",
    author = "Zhang, Zhisong  and
      Strubell, Emma  and
      Hovy, Eduard",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.10",
    doi = "10.18653/v1/2023.sustainlp-1.10",
    pages = "147--157",
}
@inproceedings{niklaus-giofre-2023-pretrain,
    title = "Can we Pretrain a {S}ot{A} Legal Language Model on a Budget From Scratch?",
    author = "Niklaus, Joel  and
      Giofre, Daniele",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.11",
    doi = "10.18653/v1/2023.sustainlp-1.11",
    pages = "158--182",
}
@inproceedings{lyu-etal-2023-video,
    title = "Is a Video worth n n Images? A Highly Efficient Approach to Transformer-based Video Question Answering",
    author = "Lyu, Chenyang  and
      Ji, Tianbo  and
      Graham, Yvette  and
      Foster, Jennifer",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.12",
    doi = "10.18653/v1/2023.sustainlp-1.12",
    pages = "183--189",
}
@inproceedings{xu-etal-2023-unleash,
    title = "How to Unleash the Power of Large Language Models for Few-shot Relation Extraction?",
    author = "Xu, Xin  and
      Zhu, Yuqi  and
      Wang, Xiaohan  and
      Zhang, Ningyu",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.13",
    doi = "10.18653/v1/2023.sustainlp-1.13",
    pages = "190--200",
}
@inproceedings{mohta-2023-prompting,
    title = "Prompting language models improves performance in imbalanced setting",
    author = "Mohta, Jay",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.14",
    doi = "10.18653/v1/2023.sustainlp-1.14",
    pages = "201--211",
}
@inproceedings{mckenna-sen-2023-kgqa,
    title = "{KGQA} Without Retraining",
    author = "Mckenna, Nick  and
      Sen, Priyanka",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.15",
    doi = "10.18653/v1/2023.sustainlp-1.15",
    pages = "212--218",
}
@inproceedings{sonkar-etal-2023-maner,
    title = "{MANER}: Mask Augmented Named Entity Recognition for Extreme Low-Resource Languages",
    author = "Sonkar, Shashank  and
      Wang, Zichao  and
      Baraniuk, Richard",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.16",
    doi = "10.18653/v1/2023.sustainlp-1.16",
    pages = "219--226",
}
@inproceedings{tang-etal-2023-efficient,
    title = "Efficient and Interpretable Compressive Text Summarisation with Unsupervised Dual-Agent Reinforcement Learning",
    author = "Tang, Peggy  and
      Gao, Junbin  and
      Zhang, Lei  and
      Wang, Zhiyong",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.17",
    doi = "10.18653/v1/2023.sustainlp-1.17",
    pages = "227--238",
}
@inproceedings{szumel-etal-2023-exploring,
    title = "Exploring the Effect of Frequency Resolution in {FN}et",
    author = "Szumel, Gregory  and
      Khalighinejad, Ghazal  and
      Stureborg, Rickard  and
      Wiseman, Sam",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.18",
    doi = "10.18653/v1/2023.sustainlp-1.18",
    pages = "239--244",
}
@inproceedings{anagnostopoulou-etal-2023-towards,
    title = "Towards Adaptable and Interactive Image Captioning with Data Augmentation and Episodic Memory",
    author = "Anagnostopoulou, Aliki  and
      Hartmann, Mareike  and
      Sonntag, Daniel",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.19",
    doi = "10.18653/v1/2023.sustainlp-1.19",
    pages = "245--256",
}
@inproceedings{agrawal-singh-2023-corpus,
    title = "Corpus Complexity Matters in Pretraining Language Models",
    author = "Agrawal, Ameeta  and
      Singh, Suresh",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.20",
    doi = "10.18653/v1/2023.sustainlp-1.20",
    pages = "257--263",
}
@inproceedings{han-etal-2023-personapkt,
    title = "{P}ersona{PKT}: Building Personalized Dialogue Agents via Parameter-efficient Knowledge Transfer",
    author = "Han, Xu  and
      Guo, Bin  and
      Jung, Yoon  and
      Yao, Benjamin  and
      Zhang, Yu  and
      Liu, Xiaohu  and
      Guo, Chenlei",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.21",
    doi = "10.18653/v1/2023.sustainlp-1.21",
    pages = "264--273",
}
@inproceedings{jawahar-etal-2023-small,
    title = "Small Character Models Match Large Word Models for Autocomplete Under Memory Constraints",
    author = "Jawahar, Ganesh  and
      Mukherjee, Subhabrata  and
      Dey, Debadeepta  and
      Abdul-mageed, Muhammad  and
      Lakshmanan, V.s., Laks  and
      Mendes, Caio  and
      De Rosa, Gustavo  and
      Shah, Shital",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.22",
    doi = "10.18653/v1/2023.sustainlp-1.22",
    pages = "274--289",
}
@inproceedings{wang-hong-2023-query,
    title = "Query Encoder Distillation via Embedding Alignment is a Strong Baseline Method to Boost Dense Retriever Online Efficiency",
    author = "Wang, Yuxuan  and
      Hong, Lyu",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.23",
    doi = "10.18653/v1/2023.sustainlp-1.23",
    pages = "290--298",
}
@inproceedings{kruit-2023-minimalist,
    title = "Minimalist Entity Disambiguation for Mid-Resource Languages",
    author = "Kruit, Benno",
    editor = "Sadat Moosavi, Nafise  and
      Gurevych, Iryna  and
      Hou, Yufang  and
      Kim, Gyuwan  and
      Kim, Young Jin  and
      Schuster, Tal  and
      Agrawal, Ameeta",
    booktitle = "Proceedings of The Fourth Workshop on Simple and Efficient Natural Language Processing (SustaiNLP)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sustainlp-1.24",
    doi = "10.18653/v1/2023.sustainlp-1.24",
    pages = "299--306",
}
@proceedings{sem-2023-joint,
    title = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.0",
}
@inproceedings{viegas-etal-2023-including,
    title = "Including Facial Expressions in Contextual Embeddings for Sign Language Generation",
    author = "Viegas, Carla  and
      Inan, Mert  and
      Quandt, Lorna  and
      Alikhani, Malihe",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.1",
    doi = "10.18653/v1/2023.starsem-1.1",
    pages = "1--10",
}
@inproceedings{bylinina-etal-2023-leverage,
    title = "Leverage Points in Modality Shifts: Comparing Language-only and Multimodal Word Representations",
    author = "Tikhonov, Alexey  and
      Bylinina, Lisa  and
      Paperno, Denis",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.2",
    doi = "10.18653/v1/2023.starsem-1.2",
    pages = "11--17",
}
@inproceedings{yoshida-etal-2023-revisiting,
    title = "Revisiting Syntax-Based Approach in Negation Scope Resolution",
    author = "Yoshida, Asahi  and
      Kato, Yoshihide  and
      Matsubara, Shigeki",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.3",
    doi = "10.18653/v1/2023.starsem-1.3",
    pages = "18--23",
}
@inproceedings{gubelmann-etal-2023-truth,
    title = "When Truth Matters - Addressing Pragmatic Categories in Natural Language Inference ({NLI}) by Large Language Models ({LLM}s)",
    author = "Gubelmann, Reto  and
      Kalouli, Aikaterini-lida  and
      Niklaus, Christina  and
      Handschuh, Siegfried",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.4",
    doi = "10.18653/v1/2023.starsem-1.4",
    pages = "24--39",
}
@inproceedings{sekizawa-yanaka-2023-analyzing,
    title = "Analyzing Syntactic Generalization Capacity of Pre-trained Language Models on {J}apanese Honorific Conversion",
    author = "Sekizawa, Ryo  and
      Yanaka, Hitomi",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.5",
    doi = "10.18653/v1/2023.starsem-1.5",
    pages = "40--47",
}
@inproceedings{zhang-bethard-2023-improving,
    title = "Improving Toponym Resolution with Better Candidate Generation, Transformer-based Reranking, and Two-Stage Resolution",
    author = "Zhang, Zeyu  and
      Bethard, Steven",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.6",
    doi = "10.18653/v1/2023.starsem-1.6",
    pages = "48--60",
}
@inproceedings{bhattacharyya-etal-2023-crapes,
    title = "{CRAPES}:Cross-modal Annotation Projection for Visual Semantic Role Labeling",
    author = "Bhattacharyya, Abhidip  and
      Palmer, Martha  and
      Heckman, Christoffer",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.7",
    doi = "10.18653/v1/2023.starsem-1.7",
    pages = "61--70",
}
@inproceedings{albanyan-etal-2023-counterhate,
    title = "Not All Counterhate Tweets Elicit the Same Replies: A Fine-Grained Analysis",
    author = "Albanyan, Abdullah  and
      Hassan, Ahmed  and
      Blanco, Eduardo",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.8",
    doi = "10.18653/v1/2023.starsem-1.8",
    pages = "71--88",
}
@inproceedings{fan-etal-2023-evaluating,
    title = "Evaluating Factual Consistency of Texts with Semantic Role Labeling",
    author = "Fan, Jing  and
      Aumiller, Dennis  and
      Gertz, Michael",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.9",
    doi = "10.18653/v1/2023.starsem-1.9",
    pages = "89--100",
}
@inproceedings{truong-etal-2023-language,
    title = "Language models are not naysayers: an analysis of language models on negation benchmarks",
    author = "Truong, Thinh Hung  and
      Baldwin, Timothy  and
      Verspoor, Karin  and
      Cohn, Trevor",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.10",
    doi = "10.18653/v1/2023.starsem-1.10",
    pages = "101--114",
}
@inproceedings{you-etal-2023-jseegraph,
    title = "{JSEEG}raph: Joint Structured Event Extraction as Graph Parsing",
    author = "You, Huiling  and
      Vrelid, Lilja  and
      Touileb, Samia",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.11",
    doi = "10.18653/v1/2023.starsem-1.11",
    pages = "115--127",
}
@inproceedings{wang-etal-2023-generative,
    title = "Generative Data Augmentation for Aspect Sentiment Quad Prediction",
    author = "Wang, An  and
      Jiang, Junfeng  and
      Ma, Youmi  and
      Liu, Ao  and
      Okazaki, Naoaki",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.12",
    doi = "10.18653/v1/2023.starsem-1.12",
    pages = "128--140",
}
@inproceedings{cong-etal-2023-language,
    title = "Are Language Models Sensitive to Semantic Attraction? A Study on Surprisal",
    author = "Cong, Yan  and
      Chersoni, Emmanuele  and
      Hsu, Yu-yin  and
      Lenci, Alessandro",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.13",
    doi = "10.18653/v1/2023.starsem-1.13",
    pages = "141--148",
}
@inproceedings{tjuatja-etal-2023-syntax,
    title = "Syntax and Semantics Meet in the {``}Middle{''}: Probing the Syntax-Semantics Interface of {LM}s Through Agentivity",
    author = "Tjuatja, Lindia  and
      Liu, Emmy  and
      Levin, Lori  and
      Neubig, Graham",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.14",
    doi = "10.18653/v1/2023.starsem-1.14",
    pages = "149--164",
}
@inproceedings{li-etal-2023-pretrained,
    title = "Can Pretrained Language Models Derive Correct Semantics from Corrupt Subwords under Noise?",
    author = "Li, Xinzhe  and
      Liu, Ming  and
      Gao, Shang",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.15",
    doi = "10.18653/v1/2023.starsem-1.15",
    pages = "165--173",
}
@inproceedings{tian-etal-2023-idioms,
    title = "How Are Idioms Processed Inside Transformer Language Models?",
    author = "Tian, Ye  and
      James, Isobel  and
      Son, Hye",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.16",
    doi = "10.18653/v1/2023.starsem-1.16",
    pages = "174--179",
}
@inproceedings{calo-etal-2023-shortest,
    title = "Is Shortest Always Best? The Role of Brevity in Logic-to-Text Generation",
    author = "Cal{\`o}, Eduardo  and
      Levy, Jordi  and
      Gatt, Albert  and
      Van Deemter, Kees",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.17",
    doi = "10.18653/v1/2023.starsem-1.17",
    pages = "180--192",
}
@inproceedings{liu-etal-2023-seeking,
    title = "Seeking Clozure: Robust Hypernym extraction from {BERT} with Anchored Prompts",
    author = "Liu, Chunhua  and
      Cohn, Trevor  and
      Frermann, Lea",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.18",
    doi = "10.18653/v1/2023.starsem-1.18",
    pages = "193--206",
}
@inproceedings{ahia-etal-2023-lexplain,
    title = "{LEXPLAIN}: Improving Model Explanations via Lexicon Supervision",
    author = "Ahia, Orevaoghene  and
      Gonen, Hila  and
      Balachandran, Vidhisha  and
      Tsvetkov, Yulia  and
      Smith, Noah A.",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.19",
    doi = "10.18653/v1/2023.starsem-1.19",
    pages = "207--216",
}
@inproceedings{youn-tagkopoulos-2023-kglm,
    title = "{KGLM}: Integrating Knowledge Graph Structure in Language Models for Link Prediction",
    author = "Youn, Jason  and
      Tagkopoulos, Ilias",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.20",
    doi = "10.18653/v1/2023.starsem-1.20",
    pages = "217--224",
}
@inproceedings{cho-etal-2023-probing,
    title = "Probing Out-of-Distribution Robustness of Language Models with Parameter-Efficient Transfer Learning",
    author = "Cho, Hyunsoo  and
      Park, Choonghyun  and
      Kim, Junyeob  and
      Kim, Hyuhng Joon  and
      Yoo, Kang Min  and
      Lee, Sang-goo",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.21",
    doi = "10.18653/v1/2023.starsem-1.21",
    pages = "225--235",
}
@inproceedings{asher-etal-2023-limits,
    title = "Limits for learning with language models",
    author = "Asher, Nicholas  and
      Bhar, Swarnadeep  and
      Chaturvedi, Akshay  and
      Hunter, Julie  and
      Paul, Soumya",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.22",
    doi = "10.18653/v1/2023.starsem-1.22",
    pages = "236--248",
}
@inproceedings{kurosawa-yanaka-2023-character,
    title = "Does Character-level Information Always Improve {DRS}-based Semantic Parsing?",
    author = "Kurosawa, Tomoya  and
      Yanaka, Hitomi",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.23",
    doi = "10.18653/v1/2023.starsem-1.23",
    pages = "249--258",
}
@inproceedings{peng-etal-2023-testing,
    title = "Testing Paraphrase Models on Recognising Sentence Pairs at Different Degrees of Semantic Overlap",
    author = "Peng, Qiwei  and
      Weir, David  and
      Weeds, Julie",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.24",
    doi = "10.18653/v1/2023.starsem-1.24",
    pages = "259--269",
}
@inproceedings{mickus-etal-2023-mann,
    title = "â€žMann{``} is to {``}Donna{''} asã€Œå›½çŽ‹ã€is to Â« Reine Â» Adapting the Analogy Task for Multilingual and Contextual Embeddings",
    author = "Mickus, Timothee  and
      Cal{\`o}, Eduardo  and
      Jacqmin, L{\'e}o  and
      Paperno, Denis  and
      Constant, Mathieu",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.25",
    doi = "10.18653/v1/2023.starsem-1.25",
    pages = "270--283",
}
@inproceedings{castro-etal-2023-scalable,
    title = "Scalable Performance Analysis for Vision-Language Models",
    author = "Castro, Santiago  and
      Ignat, Oana  and
      Mihalcea, Rada",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.26",
    doi = "10.18653/v1/2023.starsem-1.26",
    pages = "284--294",
}
@inproceedings{zhang-etal-2023-pcfg,
    title = "{PCFG}-Based Natural Language Interface Improves Generalization for Controlled Text Generation",
    author = "Zhang, Jingyu  and
      Glass, James  and
      He, Tianxing",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.27",
    doi = "10.18653/v1/2023.starsem-1.27",
    pages = "295--313",
}
@inproceedings{del-fishel-2023-true,
    title = "True Detective: A Deep Abductive Reasoning Benchmark Undoable for {GPT}-3 and Challenging for {GPT}-4",
    author = "Del, Maksym  and
      Fishel, Mark",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.28",
    doi = "10.18653/v1/2023.starsem-1.28",
    pages = "314--322",
}
@inproceedings{vahtola-etal-2023-guiding,
    title = "Guiding Zero-Shot Paraphrase Generation with Fine-Grained Control Tokens",
    author = "Vahtola, Teemu  and
      Creutz, Mathias  and
      Tiedemann, Jrg",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.29",
    doi = "10.18653/v1/2023.starsem-1.29",
    pages = "323--337",
}
@inproceedings{lietard-etal-2023-tale,
    title = "A Tale of Two Laws of Semantic Change: Predicting Synonym Changes with Distributional Semantic Models",
    author = "Lietard, Bastien  and
      Keller, Mikaela  and
      Denis, Pascal",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.30",
    doi = "10.18653/v1/2023.starsem-1.30",
    pages = "338--352",
}
@inproceedings{roy-dipta-etal-2023-semantically,
    title = "Semantically-informed Hierarchical Event Modeling",
    author = "Roy Dipta, Shubhashis  and
      Rezaee, Mehdi  and
      Ferraro, Francis",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.31",
    doi = "10.18653/v1/2023.starsem-1.31",
    pages = "353--369",
}
@inproceedings{lyu-etal-2023-representation,
    title = "Representation of Lexical Stylistic Features in Language Models{'} Embedding Space",
    author = "Lyu, Qing  and
      Apidianaki, Marianna  and
      Callison-burch, Chris",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.32",
    doi = "10.18653/v1/2023.starsem-1.32",
    pages = "370--387",
}
@inproceedings{kazeminejad-palmer-2023-event,
    title = "Event Semantic Knowledge in Procedural Text Understanding",
    author = "Kazeminejad, Ghazaleh  and
      Palmer, Martha",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.33",
    doi = "10.18653/v1/2023.starsem-1.33",
    pages = "388--398",
}
@inproceedings{myers-palmer-2023-leveraging,
    title = "Leveraging Active Learning to Minimise {SRL} Annotation Across Corpora",
    author = "Myers, Skatje  and
      Palmer, Martha",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.34",
    doi = "10.18653/v1/2023.starsem-1.34",
    pages = "399--408",
}
@inproceedings{pokharel-agrawal-2023-estimating,
    title = "Estimating Semantic Similarity between In-Domain and Out-of-Domain Samples",
    author = "Pokharel, Rhitabrat  and
      Agrawal, Ameeta",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.35",
    doi = "10.18653/v1/2023.starsem-1.35",
    pages = "409--416",
}
@inproceedings{pan-etal-2023-query,
    title = "Query Generation Using {GPT}-3 for {CLIP}-Based Word Sense Disambiguation for Image Retrieval",
    author = "Pan, Xiaomeng  and
      Chen, Zhousi  and
      Komachi, Mamoru",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.36",
    doi = "10.18653/v1/2023.starsem-1.36",
    pages = "417--422",
}
@inproceedings{lo-etal-2023-functional,
    title = "Functional Distributional Semantics at Scale",
    author = "Lo, Chun Hei  and
      Cheng, Hong  and
      Lam, Wai  and
      Emerson, Guy",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.37",
    doi = "10.18653/v1/2023.starsem-1.37",
    pages = "423--436",
}
@inproceedings{lee-etal-2023-feed,
    title = "{FEED} {PET}s: Further Experimentation and Expansion on the Disambiguation of Potentially Euphemistic Terms",
    author = "Lee, Patrick  and
      Shode, Iyanuoluwa  and
      Trujillo, Alain  and
      Zhao, Yuan  and
      Ojo, Olumide  and
      Plancarte, Diana  and
      Feldman, Anna  and
      Peng, Jing",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.38",
    doi = "10.18653/v1/2023.starsem-1.38",
    pages = "437--448",
}
@inproceedings{kadotani-arase-2023-monolingual,
    title = "Monolingual Phrase Alignment as Parse Forest Mapping",
    author = "Kadotani, Sora  and
      Arase, Yuki",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.39",
    doi = "10.18653/v1/2023.starsem-1.39",
    pages = "449--455",
}
@inproceedings{prange-chersoni-2023-empirical,
    title = "Empirical Sufficiency Lower Bounds for Language Modeling with Locally-Bootstrapped Semantic Structures",
    author = "Prange, Jakob  and
      Chersoni, Emmanuele",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.40",
    doi = "10.18653/v1/2023.starsem-1.40",
    pages = "456--468",
}
@inproceedings{sileo-moens-2023-probing,
    title = "Probing neural language models for understanding of words of estimative probability",
    author = "Sileo, Damien  and
      Moens, Marie-francine",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.41",
    doi = "10.18653/v1/2023.starsem-1.41",
    pages = "469--476",
}
@inproceedings{petrak-etal-2023-arithmetic,
    title = "Arithmetic-Based Pretraining Improving Numeracy of Pretrained Language Models",
    author = "Petrak, Dominic  and
      Moosavi, Nafise Sadat  and
      Gurevych, Iryna",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.42",
    doi = "10.18653/v1/2023.starsem-1.42",
    pages = "477--493",
}
@inproceedings{beck-etal-2023-robust,
    title = "Robust Integration of Contextual Information for Cross-Target Stance Detection",
    author = "Beck, Tilman  and
      Waldis, Andreas  and
      Gurevych, Iryna",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.43",
    doi = "10.18653/v1/2023.starsem-1.43",
    pages = "494--511",
}
@inproceedings{nikolaev-etal-2023-adverbs,
    title = "Adverbs, Surprisingly",
    author = "Nikolaev, Dmitry  and
      Baker, Collin  and
      Petruck, Miriam R. L.  and
      Pad, Sebastian",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.44",
    doi = "10.18653/v1/2023.starsem-1.44",
    pages = "512--526",
}
@inproceedings{zhou-etal-2023-sequence,
    title = "Can Sequence-to-Sequence Transformers Naturally Understand Sequential Instructions?",
    author = "Zhou, Xiang  and
      Gupta, Aditya  and
      Upadhyay, Shyam  and
      Bansal, Mohit  and
      Faruqui, Manaal",
    editor = "Palmer, Alexis  and
      Camacho-collados, Jose",
    booktitle = "Proceedings of the 12th Joint Conference on Lexical and Computational Semantics (*SEM 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.starsem-1.45",
    doi = "10.18653/v1/2023.starsem-1.45",
    pages = "527--534",
}
@proceedings{splurobonlp-ws-2023-combined,
    title = "Proceedings of the 3rd Combined Workshop on Spatial Language Understanding and Grounded Communication for Robotics (SpLU-RoboNLP 2023)",
    editor = "Padmakumar, Aishwarya  and
      Inan, Mert  and
      Fan, Yue  and
      Wang, Xin  and
      Alikhani, Malihe",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.splurobonlp-1.0",
}
@inproceedings{miceli-barone-etal-2023-dialogue,
    title = "Dialogue-based generation of self-driving simulation scenarios using Large Language Models",
    author = "Miceli Barone, Antonio Valerio  and
      Innes, Craig  and
      Lascarides, Alex",
    editor = "Padmakumar, Aishwarya  and
      Inan, Mert  and
      Fan, Yue  and
      Wang, Xin  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 3rd Combined Workshop on Spatial Language Understanding and Grounded Communication for Robotics (SpLU-RoboNLP 2023)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.splurobonlp-1.1",
    pages = "1--12",
}
@proceedings{sigtyp-2023-research,
    title = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.0",
}
@inproceedings{limisiewicz-etal-2023-data,
    title = "You Can Have Your Data and Balance It Too: Towards Balanced and Efficient Multilingual Models",
    author = "Limisiewicz, Tomasz  and
      Malkin, Dan  and
      Stanovsky, Gabriel",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.1",
    doi = "10.18653/v1/2023.sigtyp-1.1",
    pages = "1--11",
}
@inproceedings{choudhary-oriordan-2023-multilingual,
    title = "Multilingual End-to-end Dependency Parsing with Linguistic Typology knowledge",
    author = "Choudhary, Chinmay  and
      O{'}riordan, Colm",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.2",
    doi = "10.18653/v1/2023.sigtyp-1.2",
    pages = "12--21",
}
@inproceedings{philippy-etal-2023-identifying,
    title = "Identifying the Correlation Between Language Distance and Cross-Lingual Transfer in a Multilingual Representation Space",
    author = "Philippy, Fred  and
      Guo, Siwen  and
      Haddadan, Shohreh",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.3",
    doi = "10.18653/v1/2023.sigtyp-1.3",
    pages = "22--29",
}
@inproceedings{brigada-villa-giarda-2023-using,
    title = "Using Modern Languages to Parse Ancient Ones: a Test on {O}ld {E}nglish",
    author = "Brigada Villa, Luca  and
      Giarda, Martina",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.4",
    doi = "10.18653/v1/2023.sigtyp-1.4",
    pages = "30--41",
}
@inproceedings{osmelak-wintner-2023-denglisch,
    title = "The Denglisch Corpus of {G}erman-{E}nglish Code-Switching",
    author = "Osmelak, Doreen  and
      Wintner, Shuly",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.5",
    doi = "10.18653/v1/2023.sigtyp-1.5",
    pages = "42--51",
}
@inproceedings{blum-list-2023-trimming,
    title = "Trimming Phonetic Alignments Improves the Inference of Sound Correspondence Patterns from Multilingual Wordlists",
    author = "Blum, Frederic  and
      List, Johann-Mattis",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.6",
    doi = "10.18653/v1/2023.sigtyp-1.6",
    pages = "52--64",
}
@inproceedings{ozyildiz-etal-2023-crosslinguistic,
    title = "A Crosslinguistic Database for Combinatorial and Semantic Properties of Attitude Predicates",
    author = {{\"O}zy{\i}ld{\i}z, Deniz  and
      Qing, Ciyang  and
      Roelofsen, Floris  and
      Romero, Maribel  and
      Uegaki, Wataru},
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.7",
    doi = "10.18653/v1/2023.sigtyp-1.7",
    pages = "65--75",
}
@inproceedings{alves-etal-2023-corpus,
    title = "Corpus-based Syntactic Typological Methods for Dependency Parsing Improvement",
    author = "Alves, Diego  and
      Bekavac, Bo{\v{z}}o  and
      Zeman, Daniel  and
      Tadi{\'c}, Marko",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.8",
    doi = "10.18653/v1/2023.sigtyp-1.8",
    pages = "76--88",
}
@inproceedings{mollanorozy-etal-2023-cross,
    title = "Cross-lingual Transfer Learning with {P}ersian",
    author = "Mollanorozy, Sepideh  and
      Tanti, Marc  and
      Nissim, Malvina",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.9",
    doi = "10.18653/v1/2023.sigtyp-1.9",
    pages = "89--95",
}
@inproceedings{steuer-etal-2023-information,
    title = "Information-Theoretic Characterization of Vowel Harmony: A Cross-Linguistic Study on Word Lists",
    author = "Steuer, Julius  and
      List, Johann-Mattis  and
      Abdullah, Badr M.  and
      Klakow, Dietrich",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.10",
    doi = "10.18653/v1/2023.sigtyp-1.10",
    pages = "96--109",
}
@inproceedings{dyer-2023-revisiting,
    title = "Revisiting Dependency Length and Intervener Complexity Minimisation on a Parallel Corpus in 35 Languages",
    author = "Dyer, Andrew Thomas",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.11",
    doi = "10.18653/v1/2023.sigtyp-1.11",
    pages = "110--119",
}
@inproceedings{shcherbakov-vylomova-2023-topological,
    title = "Does Topological Ordering of Morphological Segments Reduce Morphological Modeling Complexity? A Preliminary Study on 13 Languages",
    author = "Shcherbakov, Andreas  and
      Vylomova, Ekaterina",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.12",
    doi = "10.18653/v1/2023.sigtyp-1.12",
    pages = "120--125",
}
@inproceedings{rani-etal-2023-findings,
    title = "Findings of the {SIGTYP} 2023 Shared task on Cognate and Derivative Detection For Low-Resourced Languages",
    author = "Rani, Priya  and
      Goswami, Koustava  and
      Doyle, Adrian  and
      Fransen, Theodorus  and
      Stearns, Bernardo  and
      McCrae, John P.",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.13",
    doi = "10.18653/v1/2023.sigtyp-1.13",
    pages = "126--131",
}
@inproceedings{limisiewicz-2023-ufal,
    title = "{{\'U}FAL} Submission for {SIGTYP} Supervised Cognate Detection Task",
    author = "Limisiewicz, Tomasz",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.14",
    doi = "10.18653/v1/2023.sigtyp-1.14",
    pages = "132--136",
}
@inproceedings{dinu-etal-2023-cotohili,
    title = "{C}o{T}o{H}i{L}i at {SIGTYP} 2023: Ensemble Models for Cognate and Derivative Words Detection",
    author = "Dinu, Liviu P.  and
      Iordache, Ioan-Bogdan  and
      Uban, Ana Sabina",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.15",
    doi = "10.18653/v1/2023.sigtyp-1.15",
    pages = "137--142",
}
@inproceedings{papadimitriou-etal-2023-multilingual-bert,
    title = "Multilingual {BERT} has an Accent: Evaluating {E}nglish Influences on Fluency in Multilingual Models",
    author = "Papadimitriou, Isabel  and
      Lopez, Kezia  and
      Jurafsky, Dan",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.16",
    doi = "10.18653/v1/2023.sigtyp-1.16",
    pages = "143--146",
}
@inproceedings{haynie-etal-2023-grambanks,
    title = "Grambank{'}s Typological Advances Support Computational Research on Diverse Languages",
    author = "Haynie, Hannah J.  and
      Blasi, Dami{\'a}n  and
      Skirg{\aa}rd, Hedvig  and
      Greenhill, Simon J.  and
      Atkinson, Quentin D.  and
      Gray, Russell D.",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.17",
    doi = "10.18653/v1/2023.sigtyp-1.17",
    pages = "147--149",
}
@inproceedings{haley-etal-2023-language,
    title = "Language-Agnostic Measures Discriminate Inflection and Derivation",
    author = "Haley, Coleman  and
      Ponti, Edoardo M.  and
      Goldwater, Sharon",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.18",
    doi = "10.18653/v1/2023.sigtyp-1.18",
    pages = "150--152",
}
@inproceedings{fekete-bjerva-2023-gradual,
    title = "Gradual Language Model Adaptation Using Fine-Grained Typology",
    author = "Fekete, Marcell Richard  and
      Bjerva, Johannes",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.19",
    doi = "10.18653/v1/2023.sigtyp-1.19",
    pages = "153--158",
}
@inproceedings{abdullah-etal-2023-nature,
    title = "On the Nature of Discrete Speech Representations in Multilingual Self-supervised Models",
    author = "Abdullah, Badr M.  and
      Shaik, Mohammed Maqsood  and
      Klakow, Dietrich",
    editor = "Beinborn, Lisa  and
      Goswami, Koustava  and
      Murado{\u{g}}lu, Saliha  and
      Sorokin, Alexey  and
      Kumar, Ritesh  and
      Shcherbakov, Andreas  and
      Ponti, Edoardo M.  and
      Cotterell, Ryan  and
      Vylomova, Ekaterina",
    booktitle = "Proceedings of the 5th Workshop on Research in Computational Linguistic Typology and Multilingual NLP",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigtyp-1.20",
    doi = "10.18653/v1/2023.sigtyp-1.20",
    pages = "159--161",
}
@proceedings{sigmorphon-2023-sigmorphon,
    title = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.0",
}
@inproceedings{elsner-needle-2023-translating,
    title = "Translating a low-resource language using {GPT}-3 and a human-readable dictionary",
    author = "Elsner, Micha  and
      Needle, Jordan",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.2",
    doi = "10.18653/v1/2023.sigmorphon-1.2",
    pages = "1--13",
}
@inproceedings{pawar-etal-2023-evaluating,
    title = "Evaluating Cross Lingual Transfer for Morphological Analysis: a Case Study of {I}ndian Languages",
    author = "Pawar, Siddhesh  and
      Bhattacharyya, Pushpak  and
      Talukdar, Partha",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.3",
    doi = "10.18653/v1/2023.sigmorphon-1.3",
    pages = "14--26",
}
@inproceedings{abudouwaili-etal-2023-joint,
    title = "Joint Learning Model for Low-Resource Agglutinative Language Morphological Tagging",
    author = "Abudouwaili, Gulinigeer  and
      Abiderexiti, Kahaerjiang  and
      Yi, Nian  and
      Wumaier, Aishan",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.4",
    doi = "10.18653/v1/2023.sigmorphon-1.4",
    pages = "27--37",
}
@inproceedings{ahmadi-mahmudi-2023-revisiting,
    title = "Revisiting and Amending {C}entral {K}urdish Data on {U}ni{M}orph 4.0",
    author = "Ahmadi, Sina  and
      Mahmudi, Aso",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.5",
    doi = "10.18653/v1/2023.sigmorphon-1.5",
    pages = "38--48",
}
@inproceedings{masson-carson-berndsen-2023-investigating,
    title = "Investigating Phoneme Similarity with Artificially Accented Speech",
    author = "Masson, Margot  and
      Carson-berndsen, Julie",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.6",
    doi = "10.18653/v1/2023.sigmorphon-1.6",
    pages = "49--57",
}
@inproceedings{mortensen-etal-2023-generalized,
    title = "Generalized Glossing Guidelines: An Explicit, Human- and Machine-Readable, Item-and-Process Convention for Morphological Annotation",
    author = "Mortensen, David R.  and
      Gulsen, Ela  and
      He, Taiqi  and
      Robinson, Nathaniel  and
      Amith, Jonathan  and
      Tjuatja, Lindia  and
      Levin, Lori",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.7",
    doi = "10.18653/v1/2023.sigmorphon-1.7",
    pages = "58--67",
}
@inproceedings{arora-etal-2023-jambu,
    title = "Jambu: A historical linguistic database for {S}outh {A}sian languages",
    author = "Arora, Aryaman  and
      Farris, Adam  and
      Basu, Samopriya  and
      Kolichala, Suresh",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.8",
    doi = "10.18653/v1/2023.sigmorphon-1.8",
    pages = "68--77",
}
@inproceedings{shandilya-palmer-2023-lightweight,
    title = "Lightweight morpheme labeling in context: Using structured linguistic representations to support linguistic analysis for the language documentation context",
    author = "Shandilya, Bhargav  and
      Palmer, Alexis",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.9",
    doi = "10.18653/v1/2023.sigmorphon-1.9",
    pages = "78--92",
}
@inproceedings{saunders-2023-improving,
    title = "Improving Automated Prediction of {E}nglish Lexical Blends Through the Use of Observable Linguistic Features",
    author = "Saunders, Jarem",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.10",
    doi = "10.18653/v1/2023.sigmorphon-1.10",
    pages = "93--97",
}
@inproceedings{chen-bjerva-2023-colexifications,
    title = "Colexifications for Bootstrapping Cross-lingual Datasets: The Case of Phonology, Concreteness, and Affectiveness",
    author = "Chen, Yiyi  and
      Bjerva, Johannes",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.11",
    doi = "10.18653/v1/2023.sigmorphon-1.11",
    pages = "98--109",
}
@inproceedings{scherrer-2023-character,
    title = "Character alignment methods for dialect-to-standard normalization",
    author = "Scherrer, Yves",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.12",
    doi = "10.18653/v1/2023.sigmorphon-1.12",
    pages = "110--116",
}
@inproceedings{goldman-etal-2023-sigmorphon,
    title = "{SIGMORPHON}{--}{U}ni{M}orph 2023 Shared Task 0: Typologically Diverse Morphological Inflection",
    author = "Goldman, Omer  and
      Batsuren, Khuyagbaatar  and
      Khalifa, Salam  and
      Arora, Aryaman  and
      Nicolai, Garrett  and
      Tsarfaty, Reut  and
      Vylomova, Ekaterina",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.13",
    doi = "10.18653/v1/2023.sigmorphon-1.13",
    pages = "117--125",
}
@inproceedings{breiss-jo-2023-sigmorphon,
    title = "{SIGMORPHON}{--}{U}ni{M}orph 2023 Shared Task 0, Part 2: Cognitively Plausible Morphophonological Generalization in {K}orean",
    author = "Breiss, Canaan  and
      Jo, Jinyoung",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.14",
    doi = "10.18653/v1/2023.sigmorphon-1.14",
    pages = "126--131",
}
@inproceedings{kwak-etal-2023-morphological,
    title = "Morphological reinflection with weighted finite-state transducers",
    author = "Kwak, Alice  and
      Hammond, Michael  and
      Wing, Cheyenne",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.15",
    doi = "10.18653/v1/2023.sigmorphon-1.15",
    pages = "132--137",
}
@inproceedings{jeong-etal-2023-linear,
    title = "Linear Discriminative Learning: a competitive non-neural baseline for morphological inflection",
    author = "Jeong, Cheonkam  and
      Schmitz, Dominic  and
      Kakolu Ramarao, Akhilesh  and
      Stein, Anna  and
      Tang, Kevin",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.16",
    doi = "10.18653/v1/2023.sigmorphon-1.16",
    pages = "138--150",
}
@inproceedings{girrbach-2023-tu,
    title = {T{\"u}-{CL} at {SIGMORPHON} 2023: Straight-Through Gradient Estimation for Hard Attention},
    author = "Girrbach, Leander",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.17",
    doi = "10.18653/v1/2023.sigmorphon-1.17",
    pages = "151--165",
}
@inproceedings{astrach-pinter-2023-bgu,
    title = "The {BGU}-{M}e{L}e{L} System for the {SIGMORPHON} 2023 Shared Task on Morphological Inflection",
    author = "Astrach, Gal  and
      Pinter, Yuval",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.18",
    doi = "10.18653/v1/2023.sigmorphon-1.18",
    pages = "166--170",
}
@inproceedings{girrbach-2023-tu-cl,
    title = {T{\"u}-{CL} at {SIGMORPHON} 2023: Straight-Through Gradient Estimation for Hard Attention},
    author = "Girrbach, Leander",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.19",
    doi = "10.18653/v1/2023.sigmorphon-1.19",
    pages = "171--185",
}
@inproceedings{ginn-etal-2023-findings,
    title = "Findings of the {SIGMORPHON} 2023 Shared Task on Interlinear Glossing",
    author = "Ginn, Michael  and
      Moeller, Sarah  and
      Palmer, Alexis  and
      Stacey, Anna  and
      Nicolai, Garrett  and
      Hulden, Mans  and
      Silfverberg, Miikka",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.20",
    doi = "10.18653/v1/2023.sigmorphon-1.20",
    pages = "186--201",
}
@inproceedings{okabe-yvon-2023-lisn,
    title = "{LISN} @ {SIGMORPHON} 2023 Shared Task on Interlinear Glossing",
    author = "Okabe, Shu  and
      Yvon, Fran{\c{c}}ois",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.21",
    doi = "10.18653/v1/2023.sigmorphon-1.21",
    pages = "202--208",
}
@inproceedings{he-etal-2023-sigmorefun,
    title = "{S}ig{M}ore{F}un Submission to the {SIGMORPHON} Shared Task on Interlinear Glossing",
    author = "He, Taiqi  and
      Tjuatja, Lindia  and
      Robinson, Nathaniel  and
      Watanabe, Shinji  and
      Mortensen, David R.  and
      Neubig, Graham  and
      Levin, Lori",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.22",
    doi = "10.18653/v1/2023.sigmorphon-1.22",
    pages = "209--216",
}
@inproceedings{coates-2023-ensembled,
    title = "An Ensembled Encoder-Decoder System for Interlinear Glossed Text",
    author = "Coates, Edith",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.23",
    doi = "10.18653/v1/2023.sigmorphon-1.23",
    pages = "217--221",
}
@inproceedings{cross-etal-2023-glossy,
    title = "Glossy Bytes: Neural Glossing using Subword Encoding",
    author = "Cross, Ziggy  and
      Yun, Michelle  and
      Apparaju, Ananya  and
      MacCabe, Jata  and
      Nicolai, Garrett  and
      Silfverberg, Miikka",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.24",
    doi = "10.18653/v1/2023.sigmorphon-1.24",
    pages = "222--229",
}
@inproceedings{mccarthy-etal-2023-sigmorphon,
    title = "The {SIGMORPHON} 2022 Shared Task on Cross-lingual and Low-Resource Grapheme-to-Phoneme Conversion",
    author = "McCarthy, Arya D.  and
      Lee, Jackson L.  and
      DeLucia, Alexandra  and
      Bartley, Travis  and
      Agarwal, Milind  and
      Ashby, Lucas F.E.  and
      Del Signore, Luca  and
      Gibson, Cameron  and
      Raff, Reuben  and
      Wu, Winston",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.27",
    doi = "10.18653/v1/2023.sigmorphon-1.27",
    pages = "230--238",
}
@inproceedings{girrbach-2023-sigmorphon,
    title = "{SIGMORPHON} 2022 Shared Task on Grapheme-to-Phoneme Conversion Submission Description: Sequence Labelling for {G}2{P}",
    author = "Girrbach, Leander",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.28",
    doi = "10.18653/v1/2023.sigmorphon-1.28",
    pages = "239--244",
}
@inproceedings{hammond-2023-low,
    title = "Low-resource grapheme-to-phoneme mapping with phonetically-conditioned transfer",
    author = "Hammond, Michael",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.29",
    doi = "10.18653/v1/2023.sigmorphon-1.29",
    pages = "245--248",
}
@inproceedings{lin-2023-future,
    title = "A future for universal grapheme-phoneme transduction modeling with neuralized finite-state transducers",
    author = "Lin, Chu-Cheng Lin",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.30",
    doi = "10.18653/v1/2023.sigmorphon-1.30",
    pages = "249--249",
}
@inproceedings{garrette-2023-fine,
    title = "Fine-tuning m{SLAM} for the {SIGMORPHON} 2022 Shared Task on Grapheme-to-Phoneme Conversion",
    author = "Garrette, Dan",
    editor = {Nicolai, Garrett  and
      Chodroff, Eleanor  and
      Mailhot, Frederic  and
      {\c{C}}{\"o}ltekin, {\c{C}}a{\u{g}}r{\i}},
    booktitle = "Proceedings of the 20th SIGMORPHON workshop on Computational Research in Phonetics, Phonology, and Morphology",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigmorphon-1.31",
    doi = "10.18653/v1/2023.sigmorphon-1.31",
    pages = "250--250",
}
@proceedings{sigdial-2023-special,
    title = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.0",
}
@inproceedings{chen-yu-2023-sources,
    title = "Sources of Noise in Dialogue and How to Deal with Them",
    author = "Chen, Derek  and
      Yu, Zhou",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.1",
    doi = "10.18653/v1/2023.sigdial-1.1",
    pages = "1--20",
}
@inproceedings{yung-etal-2023-investigating,
    title = "Investigating Explicitation of Discourse Connectives in Translation using Automatic Annotations",
    author = {Yung, Frances  and
      Scholman, Merel  and
      Lapshinova-Koltunski, Ekaterina  and
      Pollkl{\"a}sener, Christina  and
      Demberg, Vera},
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.2",
    doi = "10.18653/v1/2023.sigdial-1.2",
    pages = "21--30",
}
@inproceedings{liu-etal-2023-whats,
    title = "What{'}s Hard in {E}nglish {RST} Parsing? Predictive Models for Error Analysis",
    author = "Liu, Yang Janet  and
      Aoyama, Tatsuya  and
      Zeldes, Amir",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.3",
    doi = "10.18653/v1/2023.sigdial-1.3",
    pages = "31--42",
}
@inproceedings{ferreira-etal-2023-grounded,
    title = "Grounded Complex Task Segmentation for Conversational Assistants",
    author = "Ferreira, Rafael  and
      Semedo, David  and
      Magalhaes, Joao",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.4",
    doi = "10.18653/v1/2023.sigdial-1.4",
    pages = "43--54",
}
@inproceedings{lawley-etal-2023-statistical,
    title = "A Statistical Approach for Quantifying Group Difference in Topic Distributions Using Clinical Discourse Samples",
    author = "Lawley, Grace O.  and
      Heeman, Peter A.  and
      Dolata, Jill K.  and
      Fombonne, Eric  and
      Bedrick, Steven",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.5",
    doi = "10.18653/v1/2023.sigdial-1.5",
    pages = "55--65",
}
@inproceedings{sadiri-javadi-etal-2023-opinionconv,
    title = "{O}pinion{C}onv: Conversational Product Search with Grounded Opinions",
    author = "Sadiri Javadi, Vahid  and
      Potthast, Martin  and
      Flek, Lucie",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.6",
    doi = "10.18653/v1/2023.sigdial-1.6",
    pages = "66--76",
}
@inproceedings{dey-desarkar-2023-dial,
    title = "Dial-{M}: A Masking-based Framework for Dialogue Evaluation",
    author = "Dey, Suvodip  and
      Desarkar, Maunendra Sankar",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.7",
    doi = "10.18653/v1/2023.sigdial-1.7",
    pages = "77--84",
}
@inproceedings{feng-etal-2023-chatter,
    title = "From Chatter to Matter: Addressing Critical Steps of Emotion Recognition Learning in Task-oriented Dialogue",
    author = "Feng, Shutong  and
      Lubis, Nurul  and
      Ruppik, Benjamin  and
      Geishauser, Christian  and
      Heck, Michael  and
      Lin, Hsien-chin  and
      van Niekerk, Carel  and
      Vukovic, Renato  and
      Gasic, Milica",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.8",
    doi = "10.18653/v1/2023.sigdial-1.8",
    pages = "85--103",
}
@inproceedings{komatani-etal-2023-analyzing,
    title = "Analyzing Differences in Subjective Annotations by Participants and Third-party Annotators in Multimodal Dialogue Corpus",
    author = "Komatani, Kazunori  and
      Takeda, Ryu  and
      Okada, Shogo",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.9",
    doi = "10.18653/v1/2023.sigdial-1.9",
    pages = "104--113",
}
@inproceedings{syed-etal-2023-frame,
    title = "Frame-oriented Summarization of Argumentative Discussions",
    author = "Syed, Shahbaz  and
      Ziegenbein, Timon  and
      Heinisch, Philipp  and
      Wachsmuth, Henning  and
      Potthast, Martin",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.10",
    doi = "10.18653/v1/2023.sigdial-1.10",
    pages = "114--129",
}
@inproceedings{mendonca-etal-2023-towards,
    title = "Towards Multilingual Automatic Open-Domain Dialogue Evaluation",
    author = "Mendonca, John  and
      Lavie, Alon  and
      Trancoso, Isabel",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.11",
    doi = "10.18653/v1/2023.sigdial-1.11",
    pages = "130--141",
}
@inproceedings{wang-etal-2023-dialog,
    title = "Dialog Action-Aware Transformer for Dialog Policy Learning",
    author = "Wang, Huimin  and
      Kwan, Wai Chung  and
      Wong, Kam-Fai",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.12",
    doi = "10.18653/v1/2023.sigdial-1.12",
    pages = "142--148",
}
@inproceedings{vicente-etal-2023-wizard,
    title = "The Wizard of Curiosities: Enriching Dialogues with Fun Facts",
    author = "Vicente, Frederico  and
      Ferreira, Rafael  and
      Semedo, David  and
      Magalhaes, Joao",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.13",
    doi = "10.18653/v1/2023.sigdial-1.13",
    pages = "149--155",
}
@inproceedings{madureira-etal-2023-road,
    title = "The Road to Quality is Paved with Good Revisions: A Detailed Evaluation Methodology for Revision Policies in Incremental Sequence Labelling",
    author = "Madureira, Brielen  and
      Kahardipraja, Patrick  and
      Schlangen, David",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.14",
    doi = "10.18653/v1/2023.sigdial-1.14",
    pages = "156--167",
}
@inproceedings{ludusan-wagner-2023-effect,
    title = "The effect of conversation type on entrainment: Evidence from laughter",
    author = "Ludusan, Bogdan  and
      Wagner, Petra",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.15",
    doi = "10.18653/v1/2023.sigdial-1.15",
    pages = "168--174",
}
@inproceedings{chiyah-garcia-etal-2023-referring,
    title = "{`}What are you referring to?{'} Evaluating the Ability of Multi-Modal Dialogue Models to Process Clarificational Exchanges",
    author = "Chiyah-Garcia, Javier  and
      Suglia, Alessandro  and
      Eshghi, Arash  and
      Hastie, Helen",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.16",
    doi = "10.18653/v1/2023.sigdial-1.16",
    pages = "175--182",
}
@inproceedings{ribeiro-etal-2023-pgtask,
    title = "{PGT}ask: Introducing the Task of Profile Generation from Dialogues",
    author = "Ribeiro, Rui  and
      Carvalho, Joao Paulo  and
      Coheur, Luisa",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.17",
    doi = "10.18653/v1/2023.sigdial-1.17",
    pages = "183--189",
}
@inproceedings{zeng-etal-2023-question,
    title = "Question Generation to Elicit Users{'} Food Preferences by Considering the Semantic Content",
    author = "Zeng, Jie  and
      Nakano, Yukiko  and
      Sakato, Tatsuya",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.18",
    doi = "10.18653/v1/2023.sigdial-1.18",
    pages = "190--196",
}
@inproceedings{mo-etal-2023-roll,
    title = "Roll Up Your Sleeves: Working with a Collaborative and Engaging Task-Oriented Dialogue System",
    author = "Mo, Lingbo  and
      Chen, Shijie  and
      Chen, Ziru  and
      Deng, Xiang  and
      Lewis, Ashley  and
      Singh, Sunit  and
      Stevens, Samuel  and
      Tai, Chang-You  and
      Wang, Zhen  and
      Yue, Xiang  and
      Zhang, Tianshu  and
      Su, Yu  and
      Sun, Huan",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.19",
    doi = "10.18653/v1/2023.sigdial-1.19",
    pages = "197--201",
}
@inproceedings{finch-etal-2023-leveraging,
    title = "Leveraging Large Language Models for Automated Dialogue Analysis",
    author = "Finch, Sarah E.  and
      Paek, Ellie S.  and
      Choi, Jinho D.",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.20",
    doi = "10.18653/v1/2023.sigdial-1.20",
    pages = "202--215",
}
@inproceedings{hudecek-dusek-2023-large,
    title = "Are Large Language Models All You Need for Task-Oriented Dialogue?",
    author = "Hude{\v{c}}ek, Vojt{\v{e}}ch  and
      Dusek, Ondrej",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.21",
    doi = "10.18653/v1/2023.sigdial-1.21",
    pages = "216--228",
}
@inproceedings{addlesee-etal-2023-multi,
    title = "Multi-party Goal Tracking with {LLM}s: Comparing Pre-training, Fine-tuning, and Prompt Engineering",
    author = "Addlesee, Angus  and
      Siei{\'n}ska, Weronika  and
      Gunson, Nancie  and
      Hernandez Garcia, Daniel  and
      Dondrup, Christian  and
      Lemon, Oliver",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.22",
    doi = "10.18653/v1/2023.sigdial-1.22",
    pages = "229--241",
}
@inproceedings{ostyakova-etal-2023-chatgpt,
    title = "{C}hat{GPT} vs. Crowdsourcing vs. Experts: Annotating Open-Domain Conversations with Speech Functions",
    author = "Ostyakova, Lidiia  and
      Smilga, Veronika  and
      Petukhova, Kseniia  and
      Molchanova, Maria  and
      Kornev, Daniel",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.23",
    doi = "10.18653/v1/2023.sigdial-1.23",
    pages = "242--254",
}
@inproceedings{wu-etal-2023-diacttod,
    title = "{D}iact{TOD}: Learning Generalizable Latent Dialogue Acts for Controllable Task-Oriented Dialogue Systems",
    author = "Wu, Qingyang  and
      Gung, James  and
      Shu, Raphael  and
      Zhang, Yi",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.24",
    doi = "10.18653/v1/2023.sigdial-1.24",
    pages = "255--267",
}
@inproceedings{svikhnushina-pu-2023-approximating,
    title = "Approximating Online Human Evaluation of Social Chatbots with Prompting",
    author = "Svikhnushina, Ekaterina  and
      Pu, Pearl",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.25",
    doi = "10.18653/v1/2023.sigdial-1.25",
    pages = "268--281",
}
@inproceedings{ueyama-kano-2023-dialogue,
    title = "Dialogue Response Generation Using Completion of Omitted Predicate Arguments Based on Zero Anaphora Resolution",
    author = "Ueyama, Ayaka  and
      Kano, Yoshinobu",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.26",
    doi = "10.18653/v1/2023.sigdial-1.26",
    pages = "282--296",
}
@inproceedings{richardson-heck-2023-syndicom,
    title = "Syndicom: Improving Conversational Commonsense with Error-Injection and Natural Language Feedback",
    author = "Richardson, Christopher  and
      Heck, Larry",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.27",
    doi = "10.18653/v1/2023.sigdial-1.27",
    pages = "297--308",
}
@inproceedings{zhao-etal-2023-others,
    title = "{``}What do others think?{''}: Task-Oriented Conversational Modeling with Subjective Knowledge",
    author = "Zhao, Chao  and
      Gella, Spandana  and
      Kim, Seokhwan  and
      Jin, Di  and
      Hazarika, Devamanyu  and
      Papangelis, Alexandros  and
      Hedayatnia, Behnam  and
      Namazifar, Mahdi  and
      Liu, Yang  and
      Hakkani-Tur, Dilek",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.28",
    doi = "10.18653/v1/2023.sigdial-1.28",
    pages = "309--323",
}
@inproceedings{omura-etal-2023-ud,
    title = "{UD}{\_}{J}apanese-{CEJC}: Dependency Relation Annotation on Corpus of Everyday {J}apanese Conversation",
    author = "Omura, Mai  and
      Matsuda, Hiroshi  and
      Asahara, Masayuki  and
      Wakasa, Aya",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.29",
    doi = "10.18653/v1/2023.sigdial-1.29",
    pages = "324--335",
}
@inproceedings{yusupujiang-ginzburg-2023-unravelling,
    title = "Unravelling Indirect Answers to Wh-Questions: Corpus Construction, Analysis, and Generation",
    author = "Yusupujiang, Zulipiye  and
      Ginzburg, Jonathan",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.30",
    doi = "10.18653/v1/2023.sigdial-1.30",
    pages = "336--348",
}
@inproceedings{al-khatib-etal-2023-new,
    title = "A New Dataset for Causality Identification in Argumentative Texts",
    author = "Al Khatib, Khalid  and
      Voelske, Michael  and
      Le, Anh  and
      Syed, Shahbaz  and
      Potthast, Martin  and
      Stein, Benno",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.31",
    doi = "10.18653/v1/2023.sigdial-1.31",
    pages = "349--354",
}
@inproceedings{ramirez-etal-2023-controllable,
    title = "Controllable Generation of Dialogue Acts for Dialogue Systems via Few-Shot Response Generation and Ranking",
    author = "Ramirez, Angela  and
      Agarwal, Kartik  and
      Juraska, Juraj  and
      Garg, Utkarsh  and
      Walker, Marilyn",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.32",
    doi = "10.18653/v1/2023.sigdial-1.32",
    pages = "355--369",
}
@inproceedings{bhattacharya-etal-2023-reference,
    title = "Reference Resolution and New Entities in Exploratory Data Visualization: From Controlled to Unconstrained Interactions with a Conversational Assistant",
    author = "Bhattacharya, Abari  and
      Kumar, Abhinav  and
      Di Eugenio, Barbara  and
      Tabalba, Roderick  and
      Aurisano, Jillian  and
      Grosso, Veronica  and
      Johnson, Andrew  and
      Leigh, Jason  and
      Zellner, Moira",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.33",
    doi = "10.18653/v1/2023.sigdial-1.33",
    pages = "370--380",
}
@inproceedings{huang-etal-2023-converser,
    title = "{CONVERSER}: Few-shot Conversational Dense Retrieval with Synthetic Data Generation",
    author = "Huang, Chao-Wei  and
      Hsu, Chen-Yu  and
      Hsu, Tsu-Yuan  and
      Li, Chen-An  and
      Chen, Yun-Nung",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.34",
    doi = "10.18653/v1/2023.sigdial-1.34",
    pages = "381--387",
}
@inproceedings{nghiem-etal-2023-speaker,
    title = "Speaker Role Identification in Call Centre Dialogues: Leveraging Opening Sentences and Large Language Models",
    author = "Nghiem, Minh-Quoc  and
      Roberts, Nichola  and
      Sityaev, Dmitry",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.35",
    doi = "10.18653/v1/2023.sigdial-1.35",
    pages = "388--392",
}
@inproceedings{gao-etal-2023-synthesising,
    title = "Synthesising Personality with Neural Speech Synthesis",
    author = "Gao, Shilin  and
      Aylett, Matthew P.  and
      Braude, David A.  and
      Lai, Catherine",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.36",
    doi = "10.18653/v1/2023.sigdial-1.36",
    pages = "393--399",
}
@inproceedings{raposo-etal-2023-prompting,
    title = "Prompting, Retrieval, Training: An exploration of different approaches for task-oriented dialogue generation",
    author = "Raposo, Gon{\c{c}}alo  and
      Coheur, Luisa  and
      Martins, Bruno",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.37",
    doi = "10.18653/v1/2023.sigdial-1.37",
    pages = "400--412",
}
@inproceedings{arya-etal-2023-bootstrapping,
    title = "Bootstrapping a Conversational Guide for Colonoscopy Prep",
    author = "Arya, Pulkit  and
      Bloomquist, Madeleine  and
      Chakraborty, Subhankar  and
      Perrault, Andrew  and
      Schuler, William  and
      Fosler-Lussier, Eric  and
      White, Michael",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.38",
    doi = "10.18653/v1/2023.sigdial-1.38",
    pages = "413--420",
}
@inproceedings{hirai-etal-2023-applying,
    title = "Applying Item Response Theory to Task-oriented Dialogue Systems for Accurately Determining User{'}s Task Success Ability",
    author = "Hirai, Ryu  and
      Guo, Ao  and
      Higashinaka, Ryuichiro",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.39",
    doi = "10.18653/v1/2023.sigdial-1.39",
    pages = "421--427",
}
@inproceedings{yamazaki-etal-2023-open,
    title = "An Open-Domain Avatar Chatbot by Exploiting a Large Language Model",
    author = "Yamazaki, Takato  and
      Mizumoto, Tomoya  and
      Yoshikawa, Katsumasa  and
      Ohagi, Masaya  and
      Kawamoto, Toshiki  and
      Sato, Toshinori",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.40",
    doi = "10.18653/v1/2023.sigdial-1.40",
    pages = "428--432",
}
@inproceedings{cheng-etal-2023-learning,
    title = "Learning Multimodal Cues of Children{'}s Uncertainty",
    author = "Cheng, Qi  and
      Inan, Mert  and
      Mbarki, Rahma  and
      Grmek, Grace  and
      Choi, Theresa  and
      Sun, Yiming  and
      Persaud, Kimele  and
      Wang, Jenny  and
      Alikhani, Malihe",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.41",
    doi = "10.18653/v1/2023.sigdial-1.41",
    pages = "433--443",
}
@inproceedings{coca-etal-2023-grounding,
    title = "Grounding Description-Driven Dialogue State Trackers with Knowledge-Seeking Turns",
    author = "Coca, Alexandru  and
      Tseng, Bo-Hsiang  and
      Chen, Jinghong  and
      Lin, Weizhe  and
      Zhang, Weixuan  and
      Anders, Tisha  and
      Byrne, Bill",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.42",
    doi = "10.18653/v1/2023.sigdial-1.42",
    pages = "444--456",
}
@inproceedings{willemsen-etal-2023-resolving,
    title = "Resolving References in Visually-Grounded Dialogue via Text Generation",
    author = "Willemsen, Bram  and
      Qian, Livia  and
      Skantze, Gabriel",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.43",
    doi = "10.18653/v1/2023.sigdial-1.43",
    pages = "457--469",
}
@inproceedings{nguyen-etal-2023-slot,
    title = "Slot Induction via Pre-trained Language Model Probing and Multi-level Contrastive Learning",
    author = "Nguyen, Hoang  and
      Zhang, Chenwei  and
      Liu, Ye  and
      Yu, Philip",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.44",
    doi = "10.18653/v1/2023.sigdial-1.44",
    pages = "470--481",
}
@inproceedings{liesenfeld-etal-2023-timing,
    title = "The timing bottleneck: Why timing and overlap are mission-critical for conversational user interfaces, speech recognition and dialogue systems",
    author = "Liesenfeld, Andreas  and
      Lopez, Alianda  and
      Dingemanse, Mark",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.45",
    doi = "10.18653/v1/2023.sigdial-1.45",
    pages = "482--495",
}
@inproceedings{li-etal-2023-enhancing-task,
    title = "Enhancing Task Bot Engagement with Synthesized Open-Domain Dialog",
    author = "Li, Miaoran  and
      Peng, Baolin  and
      Galley, Michel  and
      Gao, Jianfeng  and
      Zhang, Zhu (Drew)",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.46",
    doi = "10.18653/v1/2023.sigdial-1.46",
    pages = "496--508",
}
@inproceedings{zhang-etal-2023-enhancing-performance,
    title = "Enhancing Performance on Seen and Unseen Dialogue Scenarios using Retrieval-Augmented End-to-End Task-Oriented System",
    author = "Zhang, Jianguo  and
      Roller, Stephen  and
      Qian, Kun  and
      Liu, Zhiwei  and
      Meng, Rui  and
      Heinecke, Shelby  and
      Wang, Huan  and
      Savarese, Silvio  and
      Xiong, Caiming",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.47",
    doi = "10.18653/v1/2023.sigdial-1.47",
    pages = "509--518",
}
@inproceedings{chernyavskiy-ilvovsky-2023-transformer,
    title = "Transformer-based Multi-Party Conversation Generation using Dialogue Discourse Acts Planning",
    author = "Chernyavskiy, Alexander  and
      Ilvovsky, Dmitry",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.48",
    doi = "10.18653/v1/2023.sigdial-1.48",
    pages = "519--529",
}
@inproceedings{lopez-cortez-jacobs-2023-incorporating,
    title = "Incorporating Annotator Uncertainty into Representations of Discourse Relations",
    author = "L{\'o}pez Cortez, S. Magal{\'\i}  and
      Jacobs, Cassandra L.",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.49",
    doi = "10.18653/v1/2023.sigdial-1.49",
    pages = "530--537",
}
@inproceedings{padmakumar-etal-2023-investigating,
    title = "Investigating the Representation of Open Domain Dialogue Context for Transformer Models",
    author = "Padmakumar, Vishakh  and
      Hedayatnia, Behnam  and
      Jin, Di  and
      Lange, Patrick  and
      Kim, Seokhwan  and
      Peng, Nanyun  and
      Liu, Yang  and
      Hakkani-Tur, Dilek",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.50",
    doi = "10.18653/v1/2023.sigdial-1.50",
    pages = "538--547",
}
@inproceedings{le-etal-2023-c3,
    title = "C3: Compositional Counterfactual Contrastive Learning for Video-grounded Dialogues",
    author = "Le, Hung  and
      Chen, Nancy  and
      Hoi, Steven C.H.",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.51",
    doi = "10.18653/v1/2023.sigdial-1.51",
    pages = "548--561",
}
@inproceedings{balaraman-etal-2023-thats,
    title = "No that{'}s not what {I} meant: Handling Third Position Repair in Conversational Question Answering",
    author = "Balaraman, Vevake  and
      Eshghi, Arash  and
      Konstas, Ioannis  and
      Papaioannou, Ioannis",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.52",
    doi = "10.18653/v1/2023.sigdial-1.52",
    pages = "562--571",
}
@inproceedings{abulimiti-etal-2023-generate,
    title = "When to generate hedges in peer-tutoring interactions",
    author = "Abulimiti, Alafate  and
      Clavel, Chlo{\'e}  and
      Cassell, Justine",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.53",
    doi = "10.18653/v1/2023.sigdial-1.53",
    pages = "572--583",
}
@inproceedings{chernyavskiy-etal-2023-paperpersichat,
    title = "{P}aper{P}ersi{C}hat: Scientific Paper Discussion Chatbot using Transformers and Discourse Flow Management",
    author = "Chernyavskiy, Alexander  and
      Bregeda, Max  and
      Nikiforova, Maria",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.54",
    doi = "10.18653/v1/2023.sigdial-1.54",
    pages = "584--587",
}
@inproceedings{cherakara-etal-2023-furchat,
    title = "{F}ur{C}hat: An Embodied Conversational Agent using {LLM}s, Combining Open and Closed-Domain Dialogue with Facial Expressions",
    author = "Cherakara, Neeraj  and
      Varghese, Finny  and
      Shabana, Sheena  and
      Nelson, Nivan  and
      Karukayil, Abhiram  and
      Kulothungan, Rohith  and
      Afil Farhan, Mohammed  and
      Nesset, Birthe  and
      Moujahid, Meriam  and
      Dinkar, Tanvi  and
      Rieser, Verena  and
      Lemon, Oliver",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.55",
    doi = "10.18653/v1/2023.sigdial-1.55",
    pages = "588--592",
}
@inproceedings{aicher-etal-2023-towards,
    title = "Towards Breaking the Self-imposed Filter Bubble in Argumentative Dialogues",
    author = "Aicher, Annalena  and
      Kornmueller, Daniel  and
      Matsuda, Yuki  and
      Ultes, Stefan  and
      Minker, Wolfgang  and
      Yasumoto, Keiichi",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.56",
    doi = "10.18653/v1/2023.sigdial-1.56",
    pages = "593--604",
}
@inproceedings{skantze-dogruoz-2023-open,
    title = "The Open-domain Paradox for Chatbots: Common Ground as the Basis for Human-like Dialogue",
    author = {Skantze, Gabriel  and
      Do{\u{g}}ru{\"o}z, A. Seza},
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.57",
    doi = "10.18653/v1/2023.sigdial-1.57",
    pages = "605--614",
}
@inproceedings{ghazarian-etal-2023-mercy,
    title = "{MERCY}: Multiple Response Ranking Concurrently in Realistic Open-Domain Conversational Systems",
    author = "Ghazarian, Sarik  and
      Hedayatnia, Behnam  and
      Jin, Di  and
      Liu, Sijia  and
      Peng, Nanyun  and
      Liu, Yang  and
      Hakkani-Tur, Dilek",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.58",
    doi = "10.18653/v1/2023.sigdial-1.58",
    pages = "615--631",
}
@inproceedings{welivita-etal-2023-empathetic,
    title = "Empathetic Response Generation for Distress Support",
    author = "Welivita, Anuradha  and
      Yeh, Chun-Hung  and
      Pu, Pearl",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.59",
    doi = "10.18653/v1/2023.sigdial-1.59",
    pages = "632--644",
}
@inproceedings{fu-etal-2023-reasoning,
    title = "Reasoning before Responding: Integrating Commonsense-based Causality Explanation for Empathetic Response Generation",
    author = "Fu, Yahui  and
      Inoue, Koji  and
      Chu, Chenhui  and
      Kawahara, Tatsuya",
    editor = "Stoyanchev, Svetlana  and
      Joty, Shafiq  and
      Schlangen, David  and
      Dusek, Ondrej  and
      Kennington, Casey  and
      Alikhani, Malihe",
    booktitle = "Proceedings of the 24th Annual Meeting of the Special Interest Group on Discourse and Dialogue",
    month = sep,
    year = "2023",
    address = "Prague, Czechia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sigdial-1.60",
    doi = "10.18653/v1/2023.sigdial-1.60",
    pages = "645--656",
}
@proceedings{sicon-2023-social,
    title = "Proceedings of the First Workshop on Social Influence in Conversations (SICon 2023)",
    editor = "Chawla, Kushal  and
      Shi, Weiyan",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sicon-1.0",
}
@inproceedings{gong-etal-2023-eliciting,
    title = "Eliciting Rich Positive Emotions in Dialogue Generation",
    author = "Gong, Ziwei  and
      Min, Qingkai  and
      Zhang, Yue",
    editor = "Chawla, Kushal  and
      Shi, Weiyan",
    booktitle = "Proceedings of the First Workshop on Social Influence in Conversations (SICon 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sicon-1.1",
    doi = "10.18653/v1/2023.sicon-1.1",
    pages = "1--8",
}
@inproceedings{bose-etal-2023-detoxifying,
    title = "Detoxifying Online Discourse: A Guided Response Generation Approach for Reducing Toxicity in User-Generated Text",
    author = "Bose, Ritwik  and
      Perera, Ian  and
      Dorr, Bonnie",
    editor = "Chawla, Kushal  and
      Shi, Weiyan",
    booktitle = "Proceedings of the First Workshop on Social Influence in Conversations (SICon 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sicon-1.2",
    doi = "10.18653/v1/2023.sicon-1.2",
    pages = "9--14",
}
@inproceedings{griffin-etal-2023-large,
    title = "Large Language Models respond to Influence like Humans",
    author = "Griffin, Lewis  and
      Kleinberg, Bennett  and
      Mozes, Maximilian  and
      Mai, Kimberly  and
      Vau, Maria Do Mar  and
      Caldwell, Matthew  and
      Mavor-Parker, Augustine",
    editor = "Chawla, Kushal  and
      Shi, Weiyan",
    booktitle = "Proceedings of the First Workshop on Social Influence in Conversations (SICon 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sicon-1.3",
    doi = "10.18653/v1/2023.sicon-1.3",
    pages = "15--24",
}
@inproceedings{fraser-etal-2023-makes,
    title = "What Makes a Good Counter-Stereotype? Evaluating Strategies for Automated Responses to Stereotypical Text",
    author = "Fraser, Kathleen  and
      Kiritchenko, Svetlana  and
      Nejadgholi, Isar  and
      Kerkhof, Anna",
    editor = "Chawla, Kushal  and
      Shi, Weiyan",
    booktitle = "Proceedings of the First Workshop on Social Influence in Conversations (SICon 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sicon-1.4",
    doi = "10.18653/v1/2023.sicon-1.4",
    pages = "25--38",
}
@inproceedings{anastasiou-de-libbo-2023-bcause,
    title = "{BC}ause: Reducing group bias and promoting cohesive discussion in online deliberation processes through a simple and engaging online deliberation tool",
    author = "Anastasiou, Lucas  and
      De Libbo, Anna",
    editor = "Chawla, Kushal  and
      Shi, Weiyan",
    booktitle = "Proceedings of the First Workshop on Social Influence in Conversations (SICon 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sicon-1.5",
    doi = "10.18653/v1/2023.sicon-1.5",
    pages = "39--49",
}
@inproceedings{gari-soler-etal-2023-measuring,
    title = "Measuring Lexico-Semantic Alignment in Debates with Contextualized Word Representations",
    author = "Gar{\'\i} Soler, Aina  and
      Labeau, Matthieu  and
      Clavel, Chlo{\'e}",
    editor = "Chawla, Kushal  and
      Shi, Weiyan",
    booktitle = "Proceedings of the First Workshop on Social Influence in Conversations (SICon 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sicon-1.6",
    doi = "10.18653/v1/2023.sicon-1.6",
    pages = "50--63",
}
@inproceedings{ananthasubramaniam-etal-2023-exploring,
    title = "Exploring Linguistic Style Matching in Online Communities: The Role of Social Context and Conversation Dynamics",
    author = "Ananthasubramaniam, Aparna  and
      Chen, Hong  and
      Yan, Jason  and
      Alkiek, Kenan  and
      Pei, Jiaxin  and
      Seth, Agrima  and
      Dunagan, Lavinia  and
      Choi, Minje  and
      Litterer, Benjamin  and
      Jurgens, David",
    editor = "Chawla, Kushal  and
      Shi, Weiyan",
    booktitle = "Proceedings of the First Workshop on Social Influence in Conversations (SICon 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.sicon-1.7",
    doi = "10.18653/v1/2023.sicon-1.7",
    pages = "64--74",
}
@proceedings{semeval-2023-international,
    title = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.0",
}
@inproceedings{wang-etal-2023-knowcomp,
    title = "{K}now{C}omp at {S}em{E}val-2023 Task 7: Fine-tuning Pre-trained Language Models for Clinical Trial Entailment Identification",
    author = "Wang, Weiqi  and
      Xu, Baixuan  and
      Fang, Tianqing  and
      Zhang, Lirong  and
      Song, Yangqiu",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.1",
    doi = "10.18653/v1/2023.semeval-1.1",
    pages = "1--9",
}
@inproceedings{conceicao-etal-2023-lasigebiotm,
    title = "lasige{B}io{TM} at {S}em{E}val-2023 Task 7: Improving Natural Language Inference Baseline Systems with Domain Ontologies",
    author = "Concei{\c{c}}{\~a}o, Sofia I. R.  and
      F. Sousa, Diana  and
      Silvestre, Pedro  and
      Couto, Francisco M",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.2",
    doi = "10.18653/v1/2023.semeval-1.2",
    pages = "10--15",
}
@inproceedings{markchom-etal-2023-uor,
    title = "{U}o{R}-{NCL} at {S}em{E}val-2023 Task 1: Learning Word-Sense and Image Embeddings for Word Sense Disambiguation",
    author = "Markchom, Thanet  and
      Liang, Huizhi  and
      Gitau, Joyce  and
      Liu, Zehao  and
      Ojha, Varun  and
      Taylor, Lee  and
      Bonnici, Jake  and
      Alshadadi, Abdullah",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.3",
    doi = "10.18653/v1/2023.semeval-1.3",
    pages = "16--22",
}
@inproceedings{nakwijit-etal-2023-lexicools,
    title = "Lexicools at {S}em{E}val-2023 Task 10: Sexism Lexicon Construction via {XAI}",
    author = "Nakwijit, Pakawat  and
      Samir, Mahmoud  and
      Purver, Matthew",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.4",
    doi = "10.18653/v1/2023.semeval-1.4",
    pages = "23--43",
}
@inproceedings{li-etal-2023-augmenters,
    title = "Augmenters at {S}em{E}val-2023 Task 1: Enhancing {CLIP} in Handling Compositionality and Ambiguity for Zero-Shot Visual {WSD} through Prompt Augmentation and Text-To-Image Diffusion",
    author = "Li, Jie  and
      Shiue, Yow-Ting  and
      Shih, Yong-Siang  and
      Geiping, Jonas",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.5",
    doi = "10.18653/v1/2023.semeval-1.5",
    pages = "44--49",
}
@inproceedings{salahudeen-etal-2023-hausanlp,
    title = "{H}ausa{NLP} at {S}em{E}val-2023 Task 12: Leveraging {A}frican Low Resource {T}weet{D}ata for Sentiment Analysis",
    author = "Salahudeen, Saheed Abdullahi  and
      Lawan, Falalu Ibrahim  and
      Wali, Ahmad  and
      Imam, Amina Abubakar  and
      Shuaibu, Aliyu Rabiu  and
      Yusuf, Aliyu  and
      Rabiu, Nur Bala  and
      Bello, Musa  and
      Adamu, Shamsuddeen Umaru  and
      Aliyu, Saminu Mohammad",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.6",
    doi = "10.18653/v1/2023.semeval-1.6",
    pages = "50--57",
}
@inproceedings{mahmoud-nakov-2023-bertastic,
    title = "{BERT}astic at {S}em{E}val-2023 Task 3: Fine-Tuning Pretrained Multilingual Transformers Does Order Matter?",
    author = "Mahmoud, Tarek  and
      Nakov, Preslav",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.7",
    doi = "10.18653/v1/2023.semeval-1.7",
    pages = "58--63",
}
@inproceedings{tang-2023-brooke,
    title = "Brooke-{E}nglish at {S}em{E}val-2023 Task 5: Clickbait Spoiling",
    author = "Tang, Shirui",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.8",
    doi = "10.18653/v1/2023.semeval-1.8",
    pages = "64--76",
}
@inproceedings{chen-etal-2023-sea,
    title = "{S}ea{\_}and{\_}{W}ine at {S}em{E}val-2023 Task 9: A Regression Model with Data Augmentation for Multilingual Intimacy Analysis",
    author = "Chen, Yuxi  and
      Chang, Yu  and
      Tao, Yanqing  and
      Zhang, Yanru",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.9",
    doi = "10.18653/v1/2023.semeval-1.9",
    pages = "77--82",
}
@inproceedings{liao-etal-2023-marseclipse,
    title = "{M}ars{E}clipse at {S}em{E}val-2023 Task 3: Multi-lingual and Multi-label Framing Detection with Contrastive Learning",
    author = "Liao, Qisheng  and
      Lai, Meiting  and
      Nakov, Preslav",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.10",
    doi = "10.18653/v1/2023.semeval-1.10",
    pages = "83--87",
}
@inproceedings{falkenberg-etal-2023-mr,
    title = "Mr-Fosdick at {S}em{E}val-2023 Task 5: Comparing Dataset Expansion Techniques for Non-Transformer and Transformer Models: Improving Model Performance through Data Augmentation",
    author = {Falkenberg, Christian  and
      Sch{\"o}nw{\"a}lder, Erik  and
      Rietzke, Tom  and
      G{\"o}rner, Chris-Andris  and
      Walther, Robert  and
      Gonsior, Julius  and
      Reusch, Anja},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.11",
    doi = "10.18653/v1/2023.semeval-1.11",
    pages = "88--93",
}
@inproceedings{shahriar-solorio-2023-safewebuh,
    title = "{S}afe{W}eb{UH} at {S}em{E}val-2023 Task 11: Learning Annotator Disagreement in Derogatory Text: Comparison of Direct Training vs Aggregation",
    author = "Shahriar, Sadat  and
      Solorio, Thamar",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.12",
    doi = "10.18653/v1/2023.semeval-1.12",
    pages = "94--100",
}
@inproceedings{li-etal-2023-ecnu,
    title = "{ECNU}{\_}{MIV} at {S}em{E}val-2023 Task 1: {CTIM} - Contrastive Text-Image Model for Multilingual Visual Word Sense Disambiguation",
    author = "Li, Zhenghui  and
      Zhang, Qi  and
      Xia, Xueyin  and
      Ye, Yinxiang  and
      Zhang, Qi  and
      Huang, Cong",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.13",
    doi = "10.18653/v1/2023.semeval-1.13",
    pages = "101--107",
}
@inproceedings{devatine-etal-2023-melodi,
    title = "{MELODI} at {S}em{E}val-2023 Task 3: In-domain Pre-training for Low-resource Classification of News Articles",
    author = "Devatine, Nicolas  and
      Muller, Philippe  and
      Braud, Chlo{\'e}",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.14",
    doi = "10.18653/v1/2023.semeval-1.14",
    pages = "108--113",
}
@inproceedings{zhang-etal-2023-samsung,
    title = "{S}amsung Research {C}hina - {B}eijing at {S}em{E}val-2023 Task 2: An {AL}-{R} Model for Multilingual Complex Named Entity Recognition",
    author = "Zhang, Haojie  and
      Li, Xiao  and
      Gu, Renhua  and
      Qu, Xiaoyan  and
      Meng, Xiangfeng  and
      Hu, Shuo  and
      Liu, Song",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.15",
    doi = "10.18653/v1/2023.semeval-1.15",
    pages = "114--120",
}
@inproceedings{benlahbib-etal-2023-nlp,
    title = "{NLP}-{LISAC} at {S}em{E}val-2023 Task 9: Multilingual Tweet Intimacy Analysis via a Transformer-based Approach and Data Augmentation",
    author = "Benlahbib, Abdessamad  and
      Alami, Hamza  and
      Boumhidi, Achraf  and
      Benslimane, Omar",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.16",
    doi = "10.18653/v1/2023.semeval-1.16",
    pages = "121--124",
}
@inproceedings{neves-2023-bf3r,
    title = "{B}f3{R} at {S}em{E}val-2023 Task 7: a text similarity model for textual entailment and evidence retrieval in clinical trials and animal studies",
    author = "Neves, Mariana",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.17",
    doi = "10.18653/v1/2023.semeval-1.17",
    pages = "125--129",
}
@inproceedings{diem-etal-2023-university,
    title = "{U}niversity of {H}ildesheim at {S}em{E}val-2023 Task 1: Combining Pre-trained Multimodal and Generative Models for Image Disambiguation",
    author = "Diem, Sebastian  and
      Im, Chan Jong  and
      Mandl, Thomas",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.18",
    doi = "10.18653/v1/2023.semeval-1.18",
    pages = "130--135",
}
@inproceedings{tandon-chatterjee-2023-lrl,
    title = "{LRL}{\_}{NC} at {S}em{E}val-2023 Task 4: The Touche23-{G}eorge-boole Approach for Multi-Label Classification of Human-Values behind Arguments",
    author = "Tandon, Kushagri  and
      Chatterjee, Niladri",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.19",
    doi = "10.18653/v1/2023.semeval-1.19",
    pages = "136--142",
}
@inproceedings{tandon-chatterjee-2023-lrl-nc,
    title = "{LRL}{\_}{NC} at {S}em{E}val-2023 Task 6: Sequential Sentence Classification for Legal Documents Using Topic Modeling Features",
    author = "Tandon, Kushagri  and
      Chatterjee, Niladri",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.20",
    doi = "10.18653/v1/2023.semeval-1.20",
    pages = "143--149",
}
@inproceedings{dadas-2023-opi,
    title = "{OPI} at {S}em{E}val-2023 Task 9: A Simple But Effective Approach to Multilingual Tweet Intimacy Analysis",
    author = "Dadas, Slawomir",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.21",
    doi = "10.18653/v1/2023.semeval-1.21",
    pages = "150--154",
}
@inproceedings{dadas-2023-opi-semeval,
    title = "{OPI} at {S}em{E}val-2023 Task 1: Image-Text Embeddings and Multimodal Information Retrieval for Visual Word Sense Disambiguation",
    author = "Dadas, Slawomir",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.22",
    doi = "10.18653/v1/2023.semeval-1.22",
    pages = "155--162",
}
@inproceedings{chakraborty-2023-rgat,
    title = "{RGAT} at {S}em{E}val-2023 Task 2: Named Entity Recognition Using Graph Attention Network",
    author = "Chakraborty, Abir",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.23",
    doi = "10.18653/v1/2023.semeval-1.23",
    pages = "163--170",
}
@inproceedings{gajewska-2023-eevvgg,
    title = "eevvgg at {S}em{E}val-2023 Task 11: Offensive Language Classification with Rater-based Information",
    author = "Gajewska, Ewelina",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.24",
    doi = "10.18653/v1/2023.semeval-1.24",
    pages = "171--176",
}
@inproceedings{segura-bedmar-2023-hulat,
    title = "{HULAT} at {S}em{E}val-2023 Task 9: Data Augmentation for Pre-trained Transformers Applied to Multilingual Tweet Intimacy Analysis",
    author = "Segura-Bedmar, Isabel",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.25",
    doi = "10.18653/v1/2023.semeval-1.25",
    pages = "177--183",
}
@inproceedings{segura-bedmar-2023-hulat-semeval,
    title = "{HULAT} at {S}em{E}val-2023 Task 10: Data Augmentation for Pre-trained Transformers Applied to the Detection of Sexism in Social Media",
    author = "Segura-Bedmar, Isabel",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.26",
    doi = "10.18653/v1/2023.semeval-1.26",
    pages = "184--192",
}
@inproceedings{paulissen-wendt-2023-lauri,
    title = "Lauri Ingman at {S}em{E}val-2023 Task 4: A Chain Classifier for Identifying Human Values behind Arguments",
    author = "Paulissen, Spencer  and
      Wendt, Caroline",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.27",
    doi = "10.18653/v1/2023.semeval-1.27",
    pages = "193--198",
}
@inproceedings{benlahbib-boumhidi-2023-nlp,
    title = "{NLP}-{LISAC} at {S}em{E}val-2023 Task 12: Sentiment Analysis for Tweets expressed in {A}frican languages via Transformer-based Models",
    author = "Benlahbib, Abdessamad  and
      Boumhidi, Achraf",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.28",
    doi = "10.18653/v1/2023.semeval-1.28",
    pages = "199--204",
}
@inproceedings{heavey-etal-2023-stfx,
    title = "{S}t{FX}-{NLP} at {S}em{E}val-2023 Task 4: Unsupervised and Supervised Approaches to Detecting Human Values in Arguments",
    author = "Heavey, Ethan  and
      King, Milton  and
      Hughes, James",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.29",
    doi = "10.18653/v1/2023.semeval-1.29",
    pages = "205--211",
}
@inproceedings{volosincu-etal-2023-fii,
    title = "{FII} {SMART} at {S}em{E}val 2023 Task7: Multi-evidence Natural Language Inference for Clinical Trial Data",
    author = "Volosincu, Mihai  and
      Lupu, Cosmin  and
      Trandabat, Diana  and
      Gifu, Daniela",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.30",
    doi = "10.18653/v1/2023.semeval-1.30",
    pages = "212--220",
}
@inproceedings{fang-etal-2023-epicurus,
    title = "Epicurus at {S}em{E}val-2023 Task 4: Improving Prediction of Human Values behind Arguments by Leveraging Their Definitions",
    author = "Fang, Christian  and
      Fang, Qixiang  and
      Nguyen, Dong",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.31",
    doi = "10.18653/v1/2023.semeval-1.31",
    pages = "221--229",
}
@inproceedings{goot-2023-machamp,
    title = "{M}a{C}h{A}mp at {S}em{E}val-2023 tasks 2, 3, 4, 5, 7, 8, 9, 10, 11, and 12: On the Effectiveness of Intermediate Training on an Uncurated Collection of Datasets.",
    author = "Goot, Rob van der",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.32",
    doi = "10.18653/v1/2023.semeval-1.32",
    pages = "230--245",
}
@inproceedings{bhatia-etal-2023-ubc,
    title = "{UBC}-{DLNLP} at {S}em{E}val-2023 Task 12: Impact of Transfer Learning on {A}frican Sentiment Analysis",
    author = "Bhatia, Gagan  and
      Adebara, Ife  and
      Elmadany, Abdelrahim  and
      Abdul-mageed, Muhammad",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.33",
    doi = "10.18653/v1/2023.semeval-1.33",
    pages = "246--255",
}
@inproceedings{ma-etal-2023-pai,
    title = "{PAI} at {S}em{E}val-2023 Task 4: A General Multi-label Classification System with Class-balanced Loss Function and Ensemble Module",
    author = "Ma, Long  and
      Sun, Zeye  and
      Jiang, Jiawei  and
      Li, Xuan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.34",
    doi = "10.18653/v1/2023.semeval-1.34",
    pages = "256--261",
}
@inproceedings{manegold-girrbach-2023-tureuth,
    title = {{T}{\"u}{R}euth Legal at {S}em{E}val-2023 Task 6: Modelling Local and Global Structure of Judgements for Rhetorical Role Prediction},
    author = "Manegold, Henrik  and
      Girrbach, Leander",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.35",
    doi = "10.18653/v1/2023.semeval-1.35",
    pages = "262--269",
}
@inproceedings{rusnachenko-etal-2023-nclu,
    title = "nclu{\_}team at {S}em{E}val-2023 Task 6: Attention-based Approaches for Large Court Judgement Prediction with Explanation",
    author = "Rusnachenko, Nicolay  and
      Markchom, Thanet  and
      Liang, Huizhi",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.36",
    doi = "10.18653/v1/2023.semeval-1.36",
    pages = "270--274",
}
@inproceedings{noviello-etal-2023-teamunibo,
    title = "{T}eam{U}nibo at {S}em{E}val-2023 Task 6: A transformer based approach to Rhetorical Roles prediction and {NER} in Legal Texts",
    author = "Noviello, Yuri  and
      Pallotta, Enrico  and
      Pinzarrone, Flavio  and
      Tanzi, Giuseppe",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.37",
    doi = "10.18653/v1/2023.semeval-1.37",
    pages = "275--284",
}
@inproceedings{garcia-diaz-etal-2023-umuteam,
    title = "{UMUT}eam at {S}em{E}val-2023 Task 12: Ensemble Learning of {LLM}s applied to Sentiment Analysis for Low-resource {A}frican Languages",
    author = "Garc{\'\i}a-D{\'\i}az, Jos{\'e} Antonio  and
      Caparros-laiz, Camilo  and
      Almela, {\'A}ngela  and
      Alcar{\'a}z-M{\'a}rmol, Gema  and
      Mar{\'\i}n-P{\'e}rez, Mar{\'\i}a Jos{\'e}  and
      Valencia-Garc{\'\i}a, Rafael",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.38",
    doi = "10.18653/v1/2023.semeval-1.38",
    pages = "285--292",
}
@inproceedings{garcia-diaz-etal-2023-umuteam-sinai,
    title = "{UMUT}eam and {SINAI} at {S}em{E}val-2023 Task 9: Multilingual Tweet Intimacy Analysis using Multilingual Large Language Models and Data Augmentation",
    author = "Garc{\'\i}a-D{\'\i}az, Jos{\'e} Antonio  and
      Pan, Ronghao  and
      Jim{\'e}nez Zafra, Salud Mar{\'\i}a  and
      Martn-Valdivia, Mar{\'\i}a-Teresa  and
      Ure{\~n}a-L{\'o}pez, L. Alfonso  and
      Valencia-Garc{\'\i}a, Rafael",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.39",
    doi = "10.18653/v1/2023.semeval-1.39",
    pages = "293--299",
}
@inproceedings{jiang-2023-team,
    title = "Team {QUST} at {S}em{E}val-2023 Task 3: A Comprehensive Study of Monolingual and Multilingual Approaches for Detecting Online News Genre, Framing and Persuasion Techniques",
    author = "Jiang, Ye",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.40",
    doi = "10.18653/v1/2023.semeval-1.40",
    pages = "300--306",
}
@inproceedings{chang-etal-2023-nicenlp,
    title = "nice{NLP} at {S}em{E}val-2023 Task 10: Dual Model Alternate Pseudo-labeling Improves Your Predictions",
    author = "Chang, Yu  and
      Chen, Yuxi  and
      Zhang, Yanru",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.41",
    doi = "10.18653/v1/2023.semeval-1.41",
    pages = "307--311",
}
@inproceedings{lee-etal-2023-ncuee,
    title = "{NCUEE}-{NLP} at {S}em{E}val-2023 Task 8: Identifying Medical Causal Claims and Extracting {PIO} Frames Using the Transformer Models",
    author = "Lee, Lung-Hao  and
      Cheng, Yuan-Hao  and
      Yang, Jen-Hao  and
      Tien, Kao-Yuan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.42",
    doi = "10.18653/v1/2023.semeval-1.42",
    pages = "312--317",
}
@inproceedings{he-zhang-2023-zhegu,
    title = "Zhegu at {S}em{E}val-2023 Task 9: Exponential Penalty Mean Squared Loss for Multilingual Tweet Intimacy Analysis",
    author = "He, Pan  and
      Zhang, Yanru",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.43",
    doi = "10.18653/v1/2023.semeval-1.43",
    pages = "318--323",
}
@inproceedings{thin-etal-2023-abcd,
    title = "{ABCD} Team at {S}em{E}val-2023 Task 12: An Ensemble Transformer-based System for {A}frican Sentiment Analysis",
    author = "Thin, Dang  and
      Nguyen, Dai  and
      Qui, Dang  and
      Hao, Duong  and
      Nguyen, Ngan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.44",
    doi = "10.18653/v1/2023.semeval-1.44",
    pages = "324--330",
}
@inproceedings{mukans-barzdins-2023-riga,
    title = "{RIGA} at {S}em{E}val-2023 Task 2: {NER} Enhanced with {GPT}-3",
    author = "Mukans, Eduards  and
      Barzdins, Guntis",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.45",
    doi = "10.18653/v1/2023.semeval-1.45",
    pages = "331--339",
}
@inproceedings{hematian-hemati-etal-2023-sutnlp,
    title = "{SUTNLP} at {S}em{E}val-2023 Task 4: {LG}-Transformer for Human Value Detection",
    author = "Hematian Hemati, Hamed  and
      Alavian, Sayed Hesam  and
      Sameti, Hossein  and
      Beigy, Hamid",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.46",
    doi = "10.18653/v1/2023.semeval-1.46",
    pages = "340--346",
}
@inproceedings{hematian-hemati-etal-2023-sutnlp-semeval,
    title = "{SUTNLP} at {S}em{E}val-2023 Task 10: {RLAT}-Transformer for explainable online sexism detection",
    author = "Hematian Hemati, Hamed  and
      Alavian, Sayed Hesam  and
      Beigy, Hamid  and
      Sameti, Hossein",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.47",
    doi = "10.18653/v1/2023.semeval-1.47",
    pages = "347--356",
}
@inproceedings{gokani-etal-2023-witcherses,
    title = "Witcherses at {S}em{E}val-2023 Task 12: Ensemble Learning for {A}frican Sentiment Analysis",
    author = "Gokani, Monil  and
      Srivatsa, K V Aditya  and
      Mamidi, Radhika",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.48",
    doi = "10.18653/v1/2023.semeval-1.48",
    pages = "357--364",
}
@inproceedings{keinan-hacohen-kerner-2023-jct,
    title = "{JCT} at {S}em{E}val-2023 Tasks 12 A and 12{B}: Sentiment Analysis for Tweets Written in Low-resource {A}frican Languages using Various Machine Learning and Deep Learning Methods, Resampling, and {H}yper{P}arameter Tuning",
    author = "Keinan, Ron  and
      Hacohen-Kerner, Yaakov",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.49",
    doi = "10.18653/v1/2023.semeval-1.49",
    pages = "365--378",
}
@inproceedings{andres-santamaria-2023-ixa,
    title = "{IXA} at {S}em{E}val-2023 Task 2: Baseline Xlm-Roberta-base Approach",
    author = "Andres Santamaria, Edgar",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.50",
    doi = "10.18653/v1/2023.semeval-1.50",
    pages = "379--381",
}
@inproceedings{purificato-navigli-2023-apatt,
    title = "{AP}att at {S}em{E}val-2023 Task 3: The Sapienza {NLP} System for Ensemble-based Multilingual Propaganda Detection",
    author = "Purificato, Antonio  and
      Navigli, Roberto",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.51",
    doi = "10.18653/v1/2023.semeval-1.51",
    pages = "382--388",
}
@inproceedings{belbachir-2023-foul,
    title = "Foul at {S}em{E}val-2023 Task 12: {MARBERT} Language model and lexical filtering for sentiments analysis of tweets in {A}lgerian {A}rabic",
    author = "Belbachir, Faiza",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.52",
    doi = "10.18653/v1/2023.semeval-1.52",
    pages = "389--396",
}
@inproceedings{huang-etal-2023-cpic,
    title = "{CPIC} at {S}em{E}val-2023 Task 7: {GPT}2-Based Model for Multi-evidence Natural Language Inference for Clinical Trial Data",
    author = "Huang, Mingtong  and
      Ren, Junxiang  and
      Liu, Lang  and
      Song, Ruilin  and
      Yin, Wenbo",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.53",
    doi = "10.18653/v1/2023.semeval-1.53",
    pages = "397--401",
}
@inproceedings{huo-etal-2023-antcontenttech,
    title = "{A}nt{C}ontent{T}ech at {S}em{E}val-2023 Task 6: Domain-adaptive Pretraining and Auxiliary-task Learning for Understanding {I}ndian Legal Texts",
    author = "Huo, Jingjing  and
      Zhang, Kezun  and
      Liu, Zhengyong  and
      Lin, Xuan  and
      Xu, Wenqiang  and
      Zheng, Maozong  and
      Wang, Zhaoguo  and
      Li, Song",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.54",
    doi = "10.18653/v1/2023.semeval-1.54",
    pages = "402--408",
}
@inproceedings{wei-king-2023-stfx,
    title = "{S}t{FX} {NLP} at {S}em{E}val-2023 Task 1: Multimodal Encoding-based Methods for Visual Word Sense Disambiguation",
    author = "Wei, Yuchen  and
      King, Milton",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.55",
    doi = "10.18653/v1/2023.semeval-1.55",
    pages = "409--414",
}
@inproceedings{tran-doan-2023-vtcc,
    title = "{VTCC}-{NER} at {S}em{E}val-2023 Task 6: An Ensemble Pre-trained Language Models for Named Entity Recognition",
    author = "Tran, Quang-Minh  and
      Doan, Xuan-Dung",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.56",
    doi = "10.18653/v1/2023.semeval-1.56",
    pages = "415--419",
}
@inproceedings{ginn-khamov-2023-ginn,
    title = "Ginn-Khamov at {S}em{E}val-2023 Task 6, Subtask {B}: Legal Named Entities Extraction for Heterogenous Documents",
    author = "Ginn, Michael  and
      Khamov, Roman",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.57",
    doi = "10.18653/v1/2023.semeval-1.57",
    pages = "420--425",
}
@inproceedings{zhang-etal-2023-mao,
    title = "Mao-Zedong at {S}em{E}val-2023 Task 4: Label Represention Multi-Head Attention Model with Contrastive Learning-Enhanced Nearest Neighbor Mechanism for Multi-Label Text Classification",
    author = "Zhang, Che  and
      Liu, Ping{'}an  and
      Xiao, Zhenyang  and
      Fei, Haojun",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.58",
    doi = "10.18653/v1/2023.semeval-1.58",
    pages = "426--432",
}
@inproceedings{pu-zhou-2023-pcj,
    title = "{PCJ} at {S}em{E}val-2023 Task 10: A Ensemble Model Based on Pre-trained Model for Sexism Detection and Classification in {E}nglish",
    author = "Pu, Chujun  and
      Zhou, Xiaobing",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.59",
    doi = "10.18653/v1/2023.semeval-1.59",
    pages = "433--438",
}
@inproceedings{zhang-etal-2023-srcb,
    title = "{SRCB} at {S}em{E}val-2023 Task 1: Prompt Based and Cross-Modal Retrieval Enhanced Visual Word Sense Disambiguation",
    author = "Zhang, Xudong  and
      Zhen, Tiange  and
      Zhang, Jing  and
      Wang, Yujin  and
      Liu, Song",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.60",
    doi = "10.18653/v1/2023.semeval-1.60",
    pages = "439--446",
}
@inproceedings{alissa-abdullah-2023-just,
    title = "{JUST}-{KM} at {S}em{E}val-2023 Task 7: Multi-evidence Natural Language Inference using Role-based Double Roberta-Large",
    author = "Alissa, Kefah  and
      Abdullah, Malak",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.61",
    doi = "10.18653/v1/2023.semeval-1.61",
    pages = "447--452",
}
@inproceedings{mehta-varma-2023-llm,
    title = "{LLM}-{RM} at {S}em{E}val-2023 Task 2: Multilingual Complex {NER} Using {XLM}-{R}o{BERT}a",
    author = "Mehta, Rahul  and
      Varma, Vasudeva",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.62",
    doi = "10.18653/v1/2023.semeval-1.62",
    pages = "453--456",
}
@inproceedings{katyal-etal-2023-teampn,
    title = "team{PN} at {S}em{E}val-2023 Task 1: Visual Word Sense Disambiguation Using Zero-Shot {M}ulti{M}odal Approach",
    author = "Katyal, Nikita  and
      Rajpoot, Pawan  and
      Tamilarasu, Subhanandh  and
      Mustafi, Joy",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.63",
    doi = "10.18653/v1/2023.semeval-1.63",
    pages = "457--461",
}
@inproceedings{schneider-biemann-2023-lt,
    title = "{LT} at {S}em{E}val-2023 Task 1: Effective Zero-Shot Visual Word Sense Disambiguation Approaches using External Knowledge Sources",
    author = "Schneider, Florian  and
      Biemann, Chris",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.64",
    doi = "10.18653/v1/2023.semeval-1.64",
    pages = "462--468",
}
@inproceedings{guo-etal-2023-coco,
    title = "Coco at {S}em{E}val-2023 Task 10: Explainable Detection of Online Sexism",
    author = "Guo, Kangshuai  and
      Ma, Ruipeng  and
      Luo, Shichao  and
      Wang, Yan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.65",
    doi = "10.18653/v1/2023.semeval-1.65",
    pages = "469--476",
}
@inproceedings{krog-agirrezabal-2023-diane,
    title = "Diane Simmons at {S}em{E}val-2023 Task 5: Is it possible to make good clickbait spoilers using a Zero-Shot approach? Check it out!",
    author = "Krog, Niels  and
      Agirrezabal, Manex",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.66",
    doi = "10.18653/v1/2023.semeval-1.66",
    pages = "477--481",
}
@inproceedings{grbowiec-2023-opi,
    title = "{OPI} {PIB} at {S}em{E}val-2023 Task 1: A {CLIP}-based Solution Paired with an Additional Word Context Extension",
    author = "Gr{\k{e}}bowiec, Ma{\l}gorzata",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.67",
    doi = "10.18653/v1/2023.semeval-1.67",
    pages = "482--487",
}
@inproceedings{wang-etal-2023-nlnde,
    title = "{NLNDE} at {S}em{E}val-2023 Task 12: Adaptive Pretraining and Source Language Selection for Low-Resource Multilingual Sentiment Analysis",
    author = {Wang, Mingyang  and
      Adel, Heike  and
      Lange, Lukas  and
      Str{\"o}tgen, Jannik  and
      Sch{\"u}tze, Hinrich},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.68",
    doi = "10.18653/v1/2023.semeval-1.68",
    pages = "488--497",
}
@inproceedings{mahmoudi-2023-iust,
    title = "{IUST}{\_}{NLP} at {S}em{E}val-2023 Task 10: Explainable Detecting Sexism with Transformers and Task-adaptive Pretraining",
    author = "Mahmoudi, Hadiseh",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.69",
    doi = "10.18653/v1/2023.semeval-1.69",
    pages = "498--505",
}
@inproceedings{yang-etal-2023-tam,
    title = "{TAM} of {SCNU} at {S}em{E}val-2023 Task 1: {FCLL}: A Fine-grained Contrastive Language-Image Learning Model for Cross-language Visual Word Sense Disambiguation",
    author = "Yang, Qihao  and
      Li, Yong  and
      Wang, Xuelin  and
      Li, Shunhao  and
      Hao, Tianyong",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.70",
    doi = "10.18653/v1/2023.semeval-1.70",
    pages = "506--511",
}
@inproceedings{delil-kuyumcu-2023-sefamerve,
    title = "Sefamerve at {S}em{E}val-2023 Task 12: Semantic Evaluation of Rarely Studied Languages",
    author = "Delil, Selman  and
      Kuyumcu, Birol",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.71",
    doi = "10.18653/v1/2023.semeval-1.71",
    pages = "512--516",
}
@inproceedings{jin-wang-2023-teamshakespeare,
    title = "{T}eam{S}hakespeare at {S}em{E}val-2023 Task 6: Understand Legal Documents with Contextualized Large Language Models",
    author = "Jin, Xin  and
      Wang, Yuchen",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.72",
    doi = "10.18653/v1/2023.semeval-1.72",
    pages = "517--525",
}
@inproceedings{obeidat-etal-2023-just,
    title = "{JUST}{\_}{ONE} at {S}em{E}val-2023 Task 10: Explainable Detection of Online Sexism ({EDOS})",
    author = "Obeidat, Doaa  and
      Shnaigat, Wala{'}a  and
      Nammas, Heba  and
      Abdullah, Malak",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.73",
    doi = "10.18653/v1/2023.semeval-1.73",
    pages = "526--531",
}
@inproceedings{schroter-etal-2023-adam,
    title = "{A}dam-Smith at {S}em{E}val-2023 Task 4: Discovering Human Values in Arguments with Ensembles of Transformer-based Models",
    author = "Schroter, Daniel  and
      Dementieva, Daryna  and
      Groh, Georg",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.74",
    doi = "10.18653/v1/2023.semeval-1.74",
    pages = "532--541",
}
@inproceedings{papadopoulos-etal-2023-andronicus,
    title = "Andronicus of Rhodes at {S}em{E}val-2023 Task 4: Transformer-Based Human Value Detection Using Four Different Neural Network Architectures",
    author = "Papadopoulos, Georgios  and
      Kokol, Marko  and
      Dagioglou, Maria  and
      Petasis, Georgios",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.75",
    doi = "10.18653/v1/2023.semeval-1.75",
    pages = "542--548",
}
@inproceedings{lepekhin-sharoff-2023-ftd,
    title = "{FTD} at {S}em{E}val-2023 Task 3: News Genre and Propaganda Detection by Comparing Mono- and Multilingual Models with Fine-tuning on Additional Data",
    author = "Lepekhin, Mikhail  and
      Sharoff, Serge",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.76",
    doi = "10.18653/v1/2023.semeval-1.76",
    pages = "549--555",
}
@inproceedings{rizzi-etal-2023-mind,
    title = "{MIND} at {S}em{E}val-2023 Task 11: From Uncertain Predictions to Subjective Disagreement",
    author = "Rizzi, Giulia  and
      Astorino, Alessandro  and
      Scalena, Daniel  and
      Rosso, Paolo  and
      Fersini, Elisabetta",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.77",
    doi = "10.18653/v1/2023.semeval-1.77",
    pages = "556--564",
}
@inproceedings{sartipi-etal-2023-sartipi,
    title = "Sartipi-Sedighin at {S}em{E}val-2023 Task 2: Fine-grained Named Entity Recognition with Pre-trained Contextual Language Models and Data Augmentation from {W}ikipedia",
    author = "Sartipi, Amir  and
      Sedighin, Amirreza  and
      Fatemi, Afsaneh  and
      Baradaran Kashani, Hamidreza",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.78",
    doi = "10.18653/v1/2023.semeval-1.78",
    pages = "565--579",
}
@inproceedings{almuslim-etal-2023-uottawa,
    title = "u{O}ttawa at {S}em{E}val-2023 Task 6: Deep Learning for Legal Text Understanding",
    author = "Almuslim, Intisar  and
      Stilwell, Sean  and
      Kiran Suresh, Surya  and
      Inkpen, Diana",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.79",
    doi = "10.18653/v1/2023.semeval-1.79",
    pages = "580--588",
}
@inproceedings{pan-etal-2023-umuteam,
    title = "{UMUT}eam at {S}em{E}val-2023 Task 10: Fine-grained detection of sexism in {E}nglish",
    author = "Pan, Ronghao  and
      Garc{\'\i}a-D{\'\i}az, Jos{\'e} Antonio  and
      Jim{\'e}nez Zafra, Salud Mar{\'\i}a  and
      Valencia-Garc{\'\i}a, Rafael",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.80",
    doi = "10.18653/v1/2023.semeval-1.80",
    pages = "589--594",
}
@inproceedings{christodoulou-2023-nlp,
    title = "{NLP}{\_}{CHRISTINE} at {S}em{E}val-2023 Task 10: Utilizing Transformer Contextual Representations and Ensemble Learning for Sexism Detection on Social Media Texts",
    author = "Christodoulou, Christina",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.81",
    doi = "10.18653/v1/2023.semeval-1.81",
    pages = "595--602",
}
@inproceedings{molazadeh-oskuee-etal-2023-scanlon,
    title = "{T}.{M}. Scanlon at {S}em{E}val-2023 Task 4: Leveraging Pretrained Language Models for Human Value Argument Mining with Contrastive Learning",
    author = "Molazadeh Oskuee, Milad  and
      Rahgouy, Mostafa  and
      Babaei Giglou, Hamed  and
      D Seals, Cheryl",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.82",
    doi = "10.18653/v1/2023.semeval-1.82",
    pages = "603--608",
}
@inproceedings{pan-etal-2023-umuteam-semeval,
    title = "{UMUT}eam at {S}em{E}val-2023 Task 3: Multilingual transformer-based model for detecting the Genre, the Framing, and the Persuasion Techniques in Online News",
    author = "Pan, Ronghao  and
      Garc{\'\i}a-D{\'\i}az, Jos{\'e} Antonio  and
      {\'A}ngel Rodr{\'\i}guez-Garc{\'\i}a, Miguel  and
      Valencia-Garc{\'\i}a, Rafael",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.83",
    doi = "10.18653/v1/2023.semeval-1.83",
    pages = "609--615",
}
@inproceedings{amihaesei-etal-2023-appeal,
    title = "Appeal for Attention at {S}em{E}val-2023 Task 3: Data augmentation extension strategies for detection of online news persuasion techniques",
    author = "Amihaesei, Sergiu  and
      Cornei, Laura  and
      Stoica, George",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.84",
    doi = "10.18653/v1/2023.semeval-1.84",
    pages = "616--623",
}
@inproceedings{pan-etal-2023-chick,
    title = "Chick Adams at {S}em{E}val-2023 Task 5: Using {R}o{BERT}a and {D}e{BERT}a to Extract Post and Document-based Features for Clickbait Spoiling",
    author = "Pan, Ronghao  and
      Garc{\'\i}a-D{\'\i}az, Jos{\'e} Antonio  and
      Garc{\'\i}a-S{\'a}nchez, Franciso  and
      Valencia-Garc{\'\i}a, Rafael",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.85",
    doi = "10.18653/v1/2023.semeval-1.85",
    pages = "624--628",
}
@inproceedings{hromadka-etal-2023-kinitveraai,
    title = "{KI}n{ITV}era{AI} at {S}em{E}val-2023 Task 3: Simple yet Powerful Multilingual Fine-Tuning for Persuasion Techniques Detection",
    author = "Hromadka, Timo  and
      Smolen, Timotej  and
      Remis, Tomas  and
      Pecher, Branislav  and
      Srba, Ivan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.86",
    doi = "10.18653/v1/2023.semeval-1.86",
    pages = "629--637",
}
@inproceedings{lazic-vujnovic-2023-jelenasteam,
    title = "jelenasteam at {S}em{E}val-2023 Task 9: Quantification of Intimacy in Multilingual Tweets using Machine Learning Algorithms: A Comparative Study on the {MINT} Dataset",
    author = "Lazi{\'c}, Jelena  and
      Vujnovi{\'c}, Sanja",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.87",
    doi = "10.18653/v1/2023.semeval-1.87",
    pages = "638--643",
}
@inproceedings{lamsiyah-etal-2023-ul,
    title = "{UL} {\&} {UM}6{P} at {S}em{E}val-2023 Task 10: Semi-Supervised Multi-task Learning for Explainable Detection of Online Sexism",
    author = "Lamsiyah, Salima  and
      El Mahdaouy, Abdelkader  and
      Alami, Hamza  and
      Berrada, Ismail  and
      Schommer, Christoph",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.88",
    doi = "10.18653/v1/2023.semeval-1.88",
    pages = "644--650",
}
@inproceedings{ma-etal-2023-ustc,
    title = "{USTC}-{NELSLIP} at {S}em{E}val-2023 Task 2: Statistical Construction and Dual Adaptation of Gazetteer for Multilingual Complex {NER}",
    author = "Ma, Jun-Yu  and
      Gu, Jia-Chen  and
      Qi, Jiajun  and
      Ling, Zhenhua  and
      Liu, Quan  and
      Zhao, Xiaoyi",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.89",
    doi = "10.18653/v1/2023.semeval-1.89",
    pages = "651--659",
}
@inproceedings{saha-srihari-2023-rudolf,
    title = "Rudolf Christoph Eucken at {S}em{E}val-2023 Task 4: An Ensemble Approach for Identifying Human Values from Arguments",
    author = "Saha, Sougata  and
      Srihari, Rohini",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.90",
    doi = "10.18653/v1/2023.semeval-1.90",
    pages = "660--663",
}
@inproceedings{feng-etal-2023-ynu,
    title = "{YNU}-{HPCC} at {S}em{E}val-2023 Task7: Multi-evidence Natural Language Inference for Clinical Trial Data Based a {B}io{BERT} Model",
    author = "Feng, Chao  and
      Wang, Jin  and
      Zhang, Xuejie",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.91",
    doi = "10.18653/v1/2023.semeval-1.91",
    pages = "664--670",
}
@inproceedings{zhang-etal-2023-srcb-semeval,
    title = "{SRCB} at {S}em{E}val-2023 Task 2: A System of Complex Named Entity Recognition with External Knowledge",
    author = "Zhang, Yuming  and
      Li, Hongyu  and
      Zhang, Yongwei  and
      Jiang, Shanshan  and
      Dong, Bin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.92",
    doi = "10.18653/v1/2023.semeval-1.92",
    pages = "671--678",
}
@inproceedings{jin-etal-2023-pinganlifeinsurance,
    title = "{P}ing{A}n{L}ife{I}nsurance at {S}em{E}val-2023 Task 12: Sentiment Analysis for Low-resource {A}frican Languages with Multi-Model Fusion",
    author = "Jin, Meizhi  and
      Chen, Cheng  and
      Zhou, Mengyuan  and
      Yuan, Mengfei  and
      Hou, Xiaolong  and
      Du, Xiyang  and
      Jiang, Lianxin  and
      Li, Jianyu",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.93",
    doi = "10.18653/v1/2023.semeval-1.93",
    pages = "679--685",
}
@inproceedings{prasad-etal-2023-irit,
    title = "{IRIT}{\_}{IRIS}{\_}{C} at {S}em{E}val-2023 Task 6: A Multi-level Encoder-based Architecture for Judgement Prediction of Legal Cases and their Explanation",
    author = "Prasad, Nishchal  and
      Boughanem, Mohand  and
      Dkaki, Taoufiq",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.94",
    doi = "10.18653/v1/2023.semeval-1.94",
    pages = "686--692",
}
@inproceedings{villa-cueva-etal-2023-walter,
    title = "Walter Burns at {S}em{E}val-2023 Task 5: {NLP}-{CIMAT} - Leveraging Model Ensembles for Clickbait Spoiling",
    author = "Villa Cueva, Emilio  and
      Vallejo Aldana, Daniel  and
      S{\'a}nchez Vega, Fernando  and
      L{\'o}pez Monroy, Adri{\'a}n Pastor",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.95",
    doi = "10.18653/v1/2023.semeval-1.95",
    pages = "693--699",
}
@inproceedings{correa-dias-etal-2023-team,
    title = "Team {INF}-{UFRGS} at {S}em{E}val-2023 Task 7: Supervised Contrastive Learning for Pair-level Sentence Classification and Evidence Retrieval",
    author = "Corr{\^e}a Dias, Abel  and
      Dias, Filipe  and
      Moreira, Higor  and
      Moreira, Viviane  and
      Comba, Jo{\~a}o Luiz",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.96",
    doi = "10.18653/v1/2023.semeval-1.96",
    pages = "700--706",
}
@inproceedings{das-etal-2023-au,
    title = "{AU}{\_}{NLP} at {S}em{E}val-2023 Task 10: Explainable Detection of Online Sexism Using Fine-tuned {R}o{BERT}a",
    author = "Das, Amit  and
      Raychawdhary, Nilanjana  and
      Bhattacharya, Tathagata  and
      Dozier, Gerry  and
      Seals, Cheryl D.",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.97",
    doi = "10.18653/v1/2023.semeval-1.97",
    pages = "707--717",
}
@inproceedings{nzeyimana-2023-kinlp,
    title = "{KINLP} at {S}em{E}val-2023 Task 12: {K}inyarwanda Tweet Sentiment Analysis",
    author = "Nzeyimana, Antoine",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.98",
    doi = "10.18653/v1/2023.semeval-1.98",
    pages = "718--723",
}
@inproceedings{rifat-etal-2023-acsmkrhr,
    title = "{ACSMKRHR} at {S}em{E}val-2023 Task 10: Explainable Online Sexism Detection({EDOS})",
    author = "Rifat, Rakib Hossain  and
      Shruti, Abanti  and
      Kamal, Marufa  and
      Sadeque, Farig",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.99",
    doi = "10.18653/v1/2023.semeval-1.99",
    pages = "724--732",
}
@inproceedings{cai-etal-2023-ynu,
    title = "{YNU}-{HPCC} at {S}em{E}val-2023 Task 9: Pretrained Language Model for Multilingual Tweet Intimacy Analysis",
    author = "Cai, Qisheng  and
      Wang, Jin  and
      Zhang, Xuejie",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.100",
    doi = "10.18653/v1/2023.semeval-1.100",
    pages = "733--738",
}
@inproceedings{luzzon-liebeskind-2023-jct,
    title = "{JCT}{\_}{DM} at {S}em{E}val-2023 Task 10: Detection of Online Sexism: from Classical Models to Transformers",
    author = "Luzzon, Efrat  and
      Liebeskind, Chaya",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.101",
    doi = "10.18653/v1/2023.semeval-1.101",
    pages = "739--743",
}
@inproceedings{ma-etal-2023-pai-semeval,
    title = "{PAI} at {S}em{E}val-2023 Task 2: A Universal System for Named Entity Recognition with External Entity Information",
    author = "Ma, Long  and
      Lu, Kai  and
      Che, Tianbo  and
      Huang, Hailong  and
      Gao, Weiguo  and
      Li, Xuan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.102",
    doi = "10.18653/v1/2023.semeval-1.102",
    pages = "744--750",
}
@inproceedings{jain-etal-2023-nits,
    title = "{NITS}{\_}{L}egal at {S}em{E}val-2023 Task 6: Rhetorical Roles Prediction of {I}ndian Legal Documents via Sentence Sequence Labeling Approach",
    author = "Jain, Deepali  and
      Borah, Malaya Dutta  and
      Biswas, Anupam",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.103",
    doi = "10.18653/v1/2023.semeval-1.103",
    pages = "751--757",
}
@inproceedings{pichardo-estevez-etal-2023-i2c,
    title = "{I}2{C}-{H}uelva at {S}em{E}val-2023 Task 9: Analysis of Intimacy in Multilingual Tweets Using Resampling Methods and Transformers",
    author = "Pichardo Estevez, Abel  and
      Mata V{\'a}zquez, Jacinto  and
      Pach{\'o}n {\'A}lvarez, Victoria  and
      El Balima Cordero, Nordin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.104",
    doi = "10.18653/v1/2023.semeval-1.104",
    pages = "758--762",
}
@inproceedings{felicia-fudulu-etal-2023-i2c,
    title = "{I}2{C}-{H}uelva at {S}em{E}val-2023 Task 10: Ensembling Transformers Models for the Detection of Online Sexism",
    author = "Felicia Fudulu, Lavinia  and
      Rodriguez Tenorio, Alberto  and
      Pach{\'o}n {\'A}lvarez, Victoria  and
      Mata V{\'a}zquez, Jacinto",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.105",
    doi = "10.18653/v1/2023.semeval-1.105",
    pages = "763--769",
}
@inproceedings{zhang-etal-2023-zbl2w,
    title = "{ZBL}2{W} at {S}em{E}val-2023 Task 9: A Multilingual Fine-tuning Model with Data Augmentation for Tweet Intimacy Analysis",
    author = "Zhang, Hao  and
      Wu, Youlin  and
      Lu, Junyu  and
      Bai, Zewen  and
      Wu, Jiangming  and
      Lin, Hongfei  and
      Zhang, Shaowu",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.106",
    doi = "10.18653/v1/2023.semeval-1.106",
    pages = "770--775",
}
@inproceedings{chen-etal-2023-ncuee-nlp,
    title = "{NCUEE}-{NLP} at {S}em{E}val-2023 Task 7: Ensemble Biomedical {L}ink{BERT} Transformers in Multi-evidence Natural Language Inference for Clinical Trial Data",
    author = "Chen, Chao-Yi  and
      Tien, Kao-Yuan  and
      Cheng, Yuan-Hao  and
      Lee, Lung-Hao",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.107",
    doi = "10.18653/v1/2023.semeval-1.107",
    pages = "776--781",
}
@inproceedings{xu-ding-2023-tsingriver,
    title = "Tsingriver at {S}em{E}val-2023 Task 10: Labeled Data Augmentation in Consistency Training",
    author = "Xu, Yehui  and
      Ding, Haiyan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.108",
    doi = "10.18653/v1/2023.semeval-1.108",
    pages = "782--786",
}
@inproceedings{rodrigo-gines-etal-2023-unedmediabiasteam,
    title = "{U}ned{M}edia{B}ias{T}eam @ {S}em{E}val-2023 Task 3: Can We Detect Persuasive Techniques Transferring Knowledge From Media Bias Detection?",
    author = "Rodrigo-Gin{\'e}s, Francisco-Javier  and
      Plaza, Laura  and
      Carrillo-de-Albornoz, Jorge",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.109",
    doi = "10.18653/v1/2023.semeval-1.109",
    pages = "787--793",
}
@inproceedings{pritzkau-2023-nl4ia,
    title = "{NL}4{IA} at {S}em{E}val-2023 Task 3: A Comparison of Sequence Classification and Token Classification to Detect Persuasive Techniques",
    author = "Pritzkau, Albert",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.110",
    doi = "10.18653/v1/2023.semeval-1.110",
    pages = "794--799",
}
@inproceedings{choudhary-etal-2023-iitd,
    title = "{IITD} at {S}em{E}val-2023 Task 2: A Multi-Stage Information Retrieval Approach for Fine-Grained Named Entity Recognition",
    author = "Choudhary, Shivani  and
      Chatterjee, Niladri  and
      Saha, Subir",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.111",
    doi = "10.18653/v1/2023.semeval-1.111",
    pages = "800--806",
}
@inproceedings{gonzalez-gallardo-etal-2023-l3i,
    title = "{L}3{I}++ at {S}em{E}val-2023 Task 2: Prompting for Multilingual Complex Named Entity Recognition",
    author = "Gonzalez-Gallardo, Carlos-Emiliano  and
      Tran, Thi Hong Hanh  and
      Girdhar, Nancy  and
      Boros, Emanuela  and
      Moreno, Jose G.  and
      Doucet, Antoine",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.112",
    doi = "10.18653/v1/2023.semeval-1.112",
    pages = "807--814",
}
@inproceedings{vetagiri-etal-2023-cnlp,
    title = "{CNLP}-{NITS} at {S}em{E}val-2023 Task 10: Online sexism prediction, {PREDHATE}!",
    author = "Vetagiri, Advaitha  and
      Adhikary, Prottay  and
      Pakray, Partha  and
      Das, Amitava",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.113",
    doi = "10.18653/v1/2023.semeval-1.113",
    pages = "815--822",
}
@inproceedings{hossain-etal-2023-garner,
    title = "gar{NER} at {S}em{E}val-2023: Simplified Knowledge Augmentation for Multilingual Complex Named Entity Recognition",
    author = "Hossain, Md Zobaer  and
      So, Averie Ho Zoen  and
      Silwal, Silviya  and
      Gonzalez Gongora, H. Andres  and
      Samin, Ahnaf Mozib  and
      Junaed, Jahedul Alam  and
      Mazumder, Aritra  and
      Saha, Sourav  and
      Tahsin Soha, Sabiha",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.114",
    doi = "10.18653/v1/2023.semeval-1.114",
    pages = "823--835",
}
@inproceedings{ehrhart-etal-2023-d2klab,
    title = "{D}2{KL}ab at {S}em{E}val-2023 Task 2: Leveraging {T}-{NER} to Develop a Fine-Tuned Multilingual Model for Complex Named Entity Recognition",
    author = "Ehrhart, Thibault  and
      Plu, Julien  and
      Troncy, Raphael",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.115",
    doi = "10.18653/v1/2023.semeval-1.115",
    pages = "836--840",
}
@inproceedings{baswani-etal-2023-ltrc,
    title = "{LTRC} at {S}em{E}val-2023 Task 6: Experiments with Ensemble Embeddings",
    author = "Baswani, Pavan  and
      Sri Adibhatla, Hiranmai  and
      Shrivastava, Manish",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.116",
    doi = "10.18653/v1/2023.semeval-1.116",
    pages = "841--846",
}
@inproceedings{pauli-etal-2023-teamampa,
    title = "{T}eam{A}mpa at {S}em{E}val-2023 Task 3: Exploring Multilabel and Multilingual {R}o{BERT}a Models for Persuasion and Framing Detection",
    author = "Pauli, Amalie  and
      Sarabia, Rafael  and
      Derczynski, Leon  and
      Assent, Ira",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.117",
    doi = "10.18653/v1/2023.semeval-1.117",
    pages = "847--855",
}
@inproceedings{alami-etal-2023-um6p,
    title = "{UM}6{P} at {S}em{E}val-2023 Task 3: News genre classification based on transformers, graph convolution networks and number of sentences",
    author = "Alami, Hamza  and
      Benlahbib, Abdessamad  and
      El Mahdaouy, Abdelkader  and
      Berrada, Ismail",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.118",
    doi = "10.18653/v1/2023.semeval-1.118",
    pages = "856--861",
}
@inproceedings{hoang-etal-2023-viettel,
    title = "Viettel-{AI} at {S}em{E}val-2023 Task 6: Legal Document Understanding with Longformer for Court Judgment Prediction with Explanation",
    author = "Hoang, Thanh Dat  and
      Bui, Chi Minh  and
      Bui, Nam",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.119",
    doi = "10.18653/v1/2023.semeval-1.119",
    pages = "862--868",
}
@inproceedings{arlim-etal-2023-gunadarmaxbrin,
    title = "{G}unadarma{XBRIN} at {S}em{E}val-2023 Task 12: Utilization of {SVM} and {A}fri{BERT}a for Monolingual, Multilingual, and Zero-shot Sentiment Analysis in {A}frican Languages",
    author = "Arlim, Novitasari  and
      Riyanto, Slamet  and
      Rodiah, Rodiah  and
      Siagian, Al Hafiz Akbar Maulana",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.120",
    doi = "10.18653/v1/2023.semeval-1.120",
    pages = "869--877",
}
@inproceedings{lovon-melgarejo-etal-2023-meerqat,
    title = "{MEERQAT}-{IRIT} at {S}em{E}val-2023 Task 2: Leveraging Contextualized Tag Descriptors for Multilingual Named Entity Recognition",
    author = "Lovon-Melgarejo, Jesus  and
      Moreno, Jose G.  and
      Besan{\c{c}}on, Romaric  and
      Ferret, Olivier  and
      Lechani, Lynda",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.121",
    doi = "10.18653/v1/2023.semeval-1.121",
    pages = "878--884",
}
@inproceedings{bangerter-etal-2023-unisa,
    title = "Unisa at {S}em{E}val-2023 Task 3: A {SHAP}-based method for Propaganda Detection",
    author = "Bangerter, Micaela  and
      Fenza, Giuseppe  and
      Gallo, Mariacristina  and
      Loia, Vincenzo  and
      Volpe, Alberto  and
      Maio, Carmen De  and
      Stanzione, Claudio",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.122",
    doi = "10.18653/v1/2023.semeval-1.122",
    pages = "885--891",
}
@inproceedings{yu-etal-2023-dutir,
    title = "{DUTIR} at {S}em{E}val-2023 Task 10: Semi-supervised Learning for Sexism Detection in {E}nglish",
    author = "Yu, Bingjie  and
      Bai, Zewen  and
      Ji, Haoran  and
      Li, Shiyi  and
      Zhang, Hao  and
      Lin, Hongfei",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.123",
    doi = "10.18653/v1/2023.semeval-1.123",
    pages = "892--896",
}
@inproceedings{lu-etal-2023-netease,
    title = "{N}et{E}ase.{AI} at {S}em{E}val-2023 Task 2: Enhancing Complex Named Entities Recognition in Noisy Scenarios via Text Error Correction and External Knowledge",
    author = "Lu, Ruixuan  and
      Tang, Zihang  and
      Hu, Guanglong  and
      Liu, Dong  and
      Li, Jiacheng",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.124",
    doi = "10.18653/v1/2023.semeval-1.124",
    pages = "897--904",
}
@inproceedings{lima-etal-2023-irit,
    title = "{IRIT}{\_}{IRIS}{\_}{A} at {S}em{E}val-2023 Task 6: Legal Rhetorical Role Labeling Supported by Dynamic-Filled Contextualized Sentence Chunks",
    author = "Lima, Alexandre Gomes de  and
      Moreno, Jose G.  and
      H. da S. Aranha, Eduardo",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.125",
    doi = "10.18653/v1/2023.semeval-1.125",
    pages = "905--912",
}
@inproceedings{oica-etal-2023-togedemaru,
    title = "Togedemaru at {S}em{E}val-2023 Task 8: Causal Medical Claim Identification and Extraction from Social Media Posts",
    author = "Oica, Andra  and
      Gifu, Daniela  and
      Trandabat, Diana",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.126",
    doi = "10.18653/v1/2023.semeval-1.126",
    pages = "913--921",
}
@inproceedings{baumann-deisenhofer-2023-framingfreaks,
    title = "{F}raming{F}reaks at {S}em{E}val-2023 Task 3: Detecting the Category and the Framing of Texts as Subword Units with Traditional Machine Learning",
    author = "Baumann, Rosina  and
      Deisenhofer, Sabrina",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.127",
    doi = "10.18653/v1/2023.semeval-1.127",
    pages = "922--926",
}
@inproceedings{yuan-chen-2023-lazybob,
    title = "Lazybob at {S}em{E}val-2023 Task 9: Quantifying Intimacy of Multilingual Tweets with Multi-Task Learning",
    author = "Yuan, Mengfei  and
      Chen, Cheng",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.128",
    doi = "10.18653/v1/2023.semeval-1.128",
    pages = "927--933",
}
@inproceedings{yao-etal-2023-hitszq,
    title = "{HITSZQ} at {S}em{E}val-2023 Task 10: Category-aware Sexism Detection Model with Self-training Strategy",
    author = "Yao, Ziyi  and
      Chai, Heyan  and
      Cui, Jinhao  and
      Tang, Siyu  and
      Liao, Qing",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.129",
    doi = "10.18653/v1/2023.semeval-1.129",
    pages = "934--940",
}
@inproceedings{reiter-haas-etal-2023-mcpt,
    title = "m{CPT} at {S}em{E}val-2023 Task 3: Multilingual Label-Aware Contrastive Pre-Training of Transformers for Few- and Zero-shot Framing Detection",
    author = "Reiter-Haas, Markus  and
      Ertl, Alexander  and
      Innerhofer, Kevin  and
      Lex, Elisabeth",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.130",
    doi = "10.18653/v1/2023.semeval-1.130",
    pages = "941--949",
}
@inproceedings{noor-mohamed-srinivasan-2023-ssnsheerinkavitha,
    title = "{SSNS}heerin{K}avitha at {S}em{E}val-2023 Task 7: Semantic Rule Based Label Prediction Using {TF}-{IDF} and {BM}25 Techniques",
    author = "Noor Mohamed, Sheerin Sitara  and
      Srinivasan, Kavitha",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.131",
    doi = "10.18653/v1/2023.semeval-1.131",
    pages = "950--957",
}
@inproceedings{li-etal-2023-janko,
    title = "Janko at {S}em{E}val-2023 Task 2: Bidirectional {LSTM} Model Based on Pre-training for {C}hinese Named Entity Recognition",
    author = "Li, Jiankuo  and
      Guan, Zhengyi  and
      Ding, Haiyan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.132",
    doi = "10.18653/v1/2023.semeval-1.132",
    pages = "958--962",
}
@inproceedings{zhang-wang-2023-hhs,
    title = "{HHS} at {S}em{E}val-2023 Task 10: A Comparative Analysis of Sexism Detection Based on the {R}o{BERT}a Model",
    author = "Zhang, Yao  and
      Wang, Liqing",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.133",
    doi = "10.18653/v1/2023.semeval-1.133",
    pages = "963--968",
}
@inproceedings{birkenheuer-etal-2023-sabrina,
    title = "Sabrina Spellman at {S}em{E}val-2023 Task 5: Discover the Shocking Truth Behind this Composite Approach to Clickbait Spoiling!",
    author = "Birkenheuer, Simon  and
      Drechsel, Jonathan  and
      Justen, Paul  and
      Phlmann, Jimmy  and
      Gonsior, Julius  and
      Reusch, Anja",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.134",
    doi = "10.18653/v1/2023.semeval-1.134",
    pages = "969--977",
}
@inproceedings{sullivan-etal-2023-university,
    title = "University at Buffalo at {S}em{E}val-2023 Task 11: {MASDA}{--}Modelling Annotator Sensibilities through {D}is{A}ggregation",
    author = "Sullivan, Michael  and
      Yasin, Mohammed  and
      Jacobs, Cassandra L.",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.135",
    doi = "10.18653/v1/2023.semeval-1.135",
    pages = "978--985",
}
@inproceedings{vallecillo-rodrguez-etal-2023-sinai,
    title = "{SINAI} at {S}em{E}val-2023 Task 10: Leveraging Emotions, Sentiments, and Irony Knowledge for Explainable Detection of Online Sexism",
    author = "Vallecillo Rodrguez, Mar{\'\i}a Estrella  and
      Plaza Del Arco, Flor Miriam  and
      Ure{\~n}a L{\'o}pez, L. Alfonso  and
      Mart{\'\i}n Valdivia, M. Teresa",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.136",
    doi = "10.18653/v1/2023.semeval-1.136",
    pages = "986--994",
}
@inproceedings{kanakarajan-sankarasubbu-2023-saama,
    title = "Saama {AI} Research at {S}em{E}val-2023 Task 7: Exploring the Capabilities of Flan-T5 for Multi-evidence Natural Language Inference in Clinical Trial Data",
    author = "Kanakarajan, Kamal Raj  and
      Sankarasubbu, Malaikannan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.137",
    doi = "10.18653/v1/2023.semeval-1.137",
    pages = "995--1003",
}
@inproceedings{el-mahdaouy-etal-2023-um6p,
    title = "{UM}6{P} at {S}em{E}val-2023 Task 12: Out-Of-Distribution Generalization Method for {A}frican Languages Sentiment Analysis",
    author = "El Mahdaouy, Abdelkader  and
      Alami, Hamza  and
      Lamsiyah, Salima  and
      Berrada, Ismail",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.138",
    doi = "10.18653/v1/2023.semeval-1.138",
    pages = "1004--1010",
}
@inproceedings{tavan-najafi-2023-marsan,
    title = "{M}ar{S}an at {S}em{E}val-2023 Task 10: Can Adversarial Training with help of a Graph Convolutional Network Detect Explainable Sexism?",
    author = "Tavan, Ehsan  and
      Najafi, Maryam",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.139",
    doi = "10.18653/v1/2023.semeval-1.139",
    pages = "1011--1020",
}
@inproceedings{michail-etal-2023-uzh,
    title = "{UZH}{\_}{CL}yp at {S}em{E}val-2023 Task 9: Head-First Fine-Tuning and {C}hat{GPT} Data Generation for Cross-Lingual Learning in Tweet Intimacy Prediction",
    author = "Michail, Andrianos  and
      Konstantinou, Stefanos  and
      Clematide, Simon",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.140",
    doi = "10.18653/v1/2023.semeval-1.140",
    pages = "1021--1029",
}
@inproceedings{grotzinger-etal-2023-cicl,
    title = "{CICL}{\_}{DMS} at {S}em{E}val-2023 Task 11: Learning With Disagreements (Le-Wi-Di)",
    author = {Gr{\"o}tzinger, Dennis  and
      Heuschkel, Simon  and
      Drews, Matthias},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.141",
    doi = "10.18653/v1/2023.semeval-1.141",
    pages = "1030--1036",
}
@inproceedings{zaikis-etal-2023-aristoxenus,
    title = "Aristoxenus at {S}em{E}val-2023 Task 4: A Domain-Adapted Ensemble Approach to the Identification of Human Values behind Arguments",
    author = "Zaikis, Dimitrios  and
      Stefanidis, Stefanos D.  and
      Anagnostopoulos, Konstantinos  and
      Vlahavas, Ioannis",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.142",
    doi = "10.18653/v1/2023.semeval-1.142",
    pages = "1037--1043",
}
@inproceedings{ferrara-etal-2023-augustine,
    title = "Augustine of Hippo at {S}em{E}val-2023 Task 4: An Explainable Knowledge Extraction Method to Identify Human Values in Arguments with {S}uper{ASKE}",
    author = "Ferrara, Alfio  and
      Picascia, Sergio  and
      Rocchetti, Elisabetta",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.143",
    doi = "10.18653/v1/2023.semeval-1.143",
    pages = "1044--1053",
}
@inproceedings{ronningstad-2023-uio,
    title = "{UIO} at {S}em{E}val-2023 Task 12: Multilingual fine-tuning for sentiment classification in low-resource Languages",
    author = "R{\o}nningstad, Egil",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.144",
    doi = "10.18653/v1/2023.semeval-1.144",
    pages = "1054--1060",
}
@inproceedings{garcia-diaz-etal-2023-umuteam-semeval,
    title = "{UMUT}eam at {S}em{E}val-2023 Task 11: Ensemble Learning applied to Binary Supervised Classifiers with disagreements",
    author = "Garc{\'\i}a-D{\'\i}az, Jos{\'e} Antonio  and
      Pan, Ronghao  and
      Alcar{\'a}z-M{\'a}rmol, Gema  and
      Mar{\'\i}n-P{\'e}rez, Mar{\'\i}a Jos{\'e}  and
      Valencia-Garc{\'\i}a, Rafael",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.145",
    doi = "10.18653/v1/2023.semeval-1.145",
    pages = "1061--1066",
}
@inproceedings{tailor-mamidi-2023-matt,
    title = "Matt {B}ai at {S}em{E}val-2023 Task 5: Clickbait spoiler classification via {BERT}",
    author = "Tailor, Nukit  and
      Mamidi, Radhika",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.146",
    doi = "10.18653/v1/2023.semeval-1.146",
    pages = "1067--1068",
}
@inproceedings{pickard-etal-2023-shefnlp,
    title = "shefnlp at {S}em{E}val-2023 Task 10: Compute-Efficient Category Adapters",
    author = "Pickard, Thomas  and
      Loakman, Tyler  and
      Pandya, Mugdha",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.147",
    doi = "10.18653/v1/2023.semeval-1.147",
    pages = "1069--1075",
}
@inproceedings{cui-2023-xiacui,
    title = "xiacui at {S}em{E}val-2023 Task 11: Learning a Model in Mixed-Annotator Datasets Using Annotator Ranking Scores as Training Weights",
    author = "Cui, Xia",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.148",
    doi = "10.18653/v1/2023.semeval-1.148",
    pages = "1076--1084",
}
@inproceedings{hancharova-etal-2023-team,
    title = "Team {ISCL}{\_}{WINTER} at {S}em{E}val-2023 Task 12:{A}fri{S}enti-{S}em{E}val: Sentiment Analysis for Low-resource {A}frican Languages using {T}witter Dataset",
    author = "Hancharova, Alina  and
      Wang, John  and
      Kumar, Mayank",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.149",
    doi = "10.18653/v1/2023.semeval-1.149",
    pages = "1085--1089",
}
@inproceedings{wangsadirdja-etal-2023-jack,
    title = "Jack-Ryder at {S}em{E}val-2023 Task 5: Zero-Shot Clickbait Spoiling by Rephrasing Titles as Questions",
    author = "Wangsadirdja, Dirk  and
      Pfister, Jan  and
      Kobs, Konstantin  and
      Hotho, Andreas",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.150",
    doi = "10.18653/v1/2023.semeval-1.150",
    pages = "1090--1095",
}
@inproceedings{khanchandani-etal-2023-mlmodeler5,
    title = "{MLM}odeler5 at {S}em{E}val-2023 Task 3: Detecting the Category and the Framing Techniques in Online News in a Multi-lingual Setup",
    author = "Khanchandani, Arjun  and
      Jain, Nitansh  and
      Bedi, Jatin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.151",
    doi = "10.18653/v1/2023.semeval-1.151",
    pages = "1096--1101",
}
@inproceedings{padmavathi-2023-ds,
    title = "{DS} at {S}em{E}val-2023 Task 10: Explaining Online Sexism using Transformer based Approach",
    author = "Padmavathi, Madisetty",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.152",
    doi = "10.18653/v1/2023.semeval-1.152",
    pages = "1102--1106",
}
@inproceedings{lupancu-etal-2023-fii,
    title = "{FII}{\_}{B}etter at {S}em{E}val-2023 Task 2: {M}ulti{C}o{NER} {II} Multilingual Complex Named Entity Recognition",
    author = "Lupancu, Viorica-Camelia  and
      Platica, Alexandru-Gabriel  and
      Rosu, Cristian-Mihai  and
      Gifu, Daniela  and
      Trandabat, Diana",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.153",
    doi = "10.18653/v1/2023.semeval-1.153",
    pages = "1107--1113",
}
@inproceedings{mahibha-etal-2023-brainstormers,
    title = "Brainstormers{\_}msec at {S}em{E}val-2023 Task 10: Detection of sexism related comments in social media using deep learning",
    author = "Mahibha, C. Jerin  and
      Swaathi, C. M  and
      Jeevitha, R.  and
      Martina, R. Princy  and
      Thenmozhi, Durairaj",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.154",
    doi = "10.18653/v1/2023.semeval-1.154",
    pages = "1114--1120",
}
@inproceedings{nguyen-etal-2023-vtcc,
    title = "{VTCC}-{NLP} at {S}em{E}val-2023 Task 6:Long-Text Representation Based on Graph Neural Network for Rhetorical Roles Prediction",
    author = "Nguyen, Hiep  and
      Ngo, Hoang  and
      Bui, Nam",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.155",
    doi = "10.18653/v1/2023.semeval-1.155",
    pages = "1121--1126",
}
@inproceedings{hofer-mottahedin-2023-minanto,
    title = "Minanto at {S}em{E}val-2023 Task 2: Fine-tuning {XLM}-{R}o{BERT}a for Named Entity Recognition on {E}nglish Data",
    author = {H{\"o}fer, Antonia  and
      Mottahedin, Mina},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.156",
    doi = "10.18653/v1/2023.semeval-1.156",
    pages = "1127--1130",
}
@inproceedings{biales-2023-sab,
    title = "{SAB} at {S}em{E}val-2023 Task 2: Does Linguistic Information Aid in Named Entity Recognition?",
    author = "Biales, Siena",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.157",
    doi = "10.18653/v1/2023.semeval-1.157",
    pages = "1131--1137",
}
@inproceedings{muti-etal-2023-uniboes,
    title = "{U}ni{B}oe{'}s at {S}em{E}val-2023 Task 10: Model-Agnostic Strategies for the Improvement of Hate-Tuned and Generative Models in the Classification of Sexist Posts",
    author = "Muti, Arianna  and
      Fernicola, Francesco  and
      Barr{\'o}n-Cede{\~n}o, Alberto",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.158",
    doi = "10.18653/v1/2023.semeval-1.158",
    pages = "1138--1147",
}
@inproceedings{elkaref-etal-2023-nlpeople,
    title = "{NLP}eople at {S}em{E}val-2023 Task 2: A Staged Approach for Multilingual Named Entity Recognition",
    author = "Elkaref, Mohab  and
      Herr, Nathan  and
      Tanaka, Shinnosuke  and
      De Mel, Geeth",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.159",
    doi = "10.18653/v1/2023.semeval-1.159",
    pages = "1148--1153",
}
@inproceedings{sindhu-etal-2023-nitk,
    title = "{NITK}{\_}{LEGAL} at {S}em{E}val-2023 Task 6: A Hierarchical based system for identification of Rhetorical Roles in legal judgements",
    author = "Sindhu, Patchipulusu  and
      Gupta, Diya  and
      Meghana, Sanjeevi  and
      Kumar M, Anand",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.160",
    doi = "10.18653/v1/2023.semeval-1.160",
    pages = "1154--1160",
}
@inproceedings{rathi-etal-2023-trinity,
    title = "Trinity at {S}em{E}val-2023 Task 12: Sentiment Analysis for Low-resource {A}frican Languages using {T}witter Dataset",
    author = "Rathi, Shashank  and
      Pande, Siddhesh  and
      Atkare, Harshwardhan  and
      Tangsali, Rahul  and
      Vyawahare, Aditya  and
      Kadam, Dipali",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.161",
    doi = "10.18653/v1/2023.semeval-1.161",
    pages = "1161--1165",
}
@inproceedings{billert-conrad-2023-hhu,
    title = "{HHU} at {S}em{E}val-2023 Task 3: An Adapter-based Approach for News Genre Classification",
    author = "Billert, Fabian  and
      Conrad, Stefan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.162",
    doi = "10.18653/v1/2023.semeval-1.162",
    pages = "1166--1171",
}
@inproceedings{alam-etal-2023-gmnlp,
    title = "{GMNLP} at {S}em{E}val-2023 Task 12: Sentiment Analysis with Phylogeny-Based Adapters",
    author = "Alam, Md Mahfuz Ibn  and
      Xie, Ruoyu  and
      Faisal, Fahim  and
      Anastasopoulos, Antonios",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.163",
    doi = "10.18653/v1/2023.semeval-1.163",
    pages = "1172--1182",
}
@inproceedings{singh-tiwary-2023-silp,
    title = "Silp{\_}nlp at {S}em{E}val-2023 Task 2: Cross-lingual Knowledge Transfer for Mono-lingual Learning",
    author = "Singh, Sumit  and
      Tiwary, Uma",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.164",
    doi = "10.18653/v1/2023.semeval-1.164",
    pages = "1183--1189",
}
@inproceedings{ramanathan-etal-2023-techssn,
    title = "{T}ech{SSN} at {S}em{E}val-2023 Task 12: Monolingual Sentiment Classification in {H}ausa Tweets",
    author = "Ramanathan, Nishaanth  and
      Sivanaiah, Rajalakshmi  and
      S, Angel Deborah  and
      Thanka Nadar Thanagathai, Mirnalinee",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.165",
    doi = "10.18653/v1/2023.semeval-1.165",
    pages = "1190--1194",
}
@inproceedings{sorensen-etal-2023-juage,
    title = "{JUAGE} at {S}em{E}val-2023 Task 10: Parameter Efficient Classification",
    author = "Sorensen, Jeffrey  and
      Korre, Katerina  and
      Pavlopoulos, John  and
      Tomanek, Katrin  and
      Thain, Nithum  and
      Dixon, Lucas  and
      Laugier, L{\'e}o",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.166",
    doi = "10.18653/v1/2023.semeval-1.166",
    pages = "1195--1203",
}
@inproceedings{mihalcea-nisioi-2023-clark,
    title = "{C}lark {K}ent at {S}em{E}val-2023 Task 5: {SVM}s, Transformers, and Pixels for Clickbait Spoiling",
    author = "Mihalcea, Dragos-stefan  and
      Nisioi, Sergiu",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.167",
    doi = "10.18653/v1/2023.semeval-1.167",
    pages = "1204--1212",
}
@inproceedings{al-qarqaz-abdullah-2023-team,
    title = "Team {JUSTR}00 at {S}em{E}val-2023 Task 3: Transformers for News Articles Classification",
    author = "Al-Qarqaz, Ahmed  and
      Abdullah, Malak",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.168",
    doi = "10.18653/v1/2023.semeval-1.168",
    pages = "1213--1216",
}
@inproceedings{stormer-etal-2023-sam,
    title = "{S}am Miller at {S}em{E}val-2023 Task 5: Classification and Type-specific Spoiler Extraction Using {XLNET} and Other Transformer Models",
    author = {St{\"o}rmer, Pia  and
      Esser, Tobias  and
      Thomasius, Patrick},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.169",
    doi = "10.18653/v1/2023.semeval-1.169",
    pages = "1217--1224",
}
@inproceedings{arampatzis-etal-2023-duth,
    title = "{DUTH} at {S}em{E}val-2023 Task 9: An Ensemble Approach for {T}witter Intimacy Analysis",
    author = "Arampatzis, Giorgos  and
      Perifanis, Vasileios  and
      Symeonidis, Symeon  and
      Arampatzis, Avi",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.170",
    doi = "10.18653/v1/2023.semeval-1.170",
    pages = "1225--1230",
}
@inproceedings{rallabandi-etal-2023-sss,
    title = "{SSS} at {S}em{E}val-2023 Task 10: Explainable Detection of Online Sexism using Majority Voted Fine-Tuned Transformers",
    author = "Rallabandi, Sriya  and
      Singhal, Sanchit  and
      Seth, Pratinav",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.171",
    doi = "10.18653/v1/2023.semeval-1.171",
    pages = "1231--1236",
}
@inproceedings{hasanain-etal-2023-qcri,
    title = "{QCRI} at {S}em{E}val-2023 Task 3: News Genre, Framing and Persuasion Techniques Detection Using Multilingual Models",
    author = "Hasanain, Maram  and
      El-Shangiti, Ahmed  and
      Nandi, Rabindra Nath  and
      Nakov, Preslav  and
      Alam, Firoj",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.172",
    doi = "10.18653/v1/2023.semeval-1.172",
    pages = "1237--1244",
}
@inproceedings{ningthoujam-etal-2023-researchteam,
    title = "{R}esearch{T}eam{\_}{HCN} at {S}em{E}val-2023 Task 6: A knowledge enhanced transformers based legal {NLP} system",
    author = "Ningthoujam, Dhanachandra  and
      Patel, Pinal  and
      Kareddula, Rajkamal  and
      Vangipuram, Ramanand",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.173",
    doi = "10.18653/v1/2023.semeval-1.173",
    pages = "1245--1253",
}
@inproceedings{chatterjee-etal-2023-lsjsp,
    title = "{LSJSP} at {S}em{E}val-2023 Task 2: {FTBC}: A {F}ast{T}ext based framework with pre-trained {BERT} for {NER}",
    author = "Chatterjee, Shilpa  and
      Evenss, Leo  and
      Bhattacharyya, Pramit  and
      Mondal, Joydeep",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.174",
    doi = "10.18653/v1/2023.semeval-1.174",
    pages = "1254--1259",
}
@inproceedings{feely-etal-2023-qcon,
    title = "{QC}on at {S}em{E}val-2023 Task 10: Data Augmentation and Model Ensembling for Detection of Online Sexism",
    author = "Feely, Weston  and
      Gupta, Prabhakar  and
      Mohanty, Manas Ranjan  and
      Chon, Timothy  and
      Kundu, Tuhin  and
      Singh, Vijit  and
      Atluri, Sandeep  and
      Roosta, Tanya  and
      Ghaderi, Viviane  and
      Schulam, Peter",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.175",
    doi = "10.18653/v1/2023.semeval-1.175",
    pages = "1260--1270",
}
@inproceedings{patil-etal-2023-rahul,
    title = "Rahul Patil at {S}em{E}val-2023 Task 1: {V}-{WSD}: Visual Word Sense Disambiguation",
    author = "Patil, Rahul  and
      Patel, Pinal  and
      Patel, Charin  and
      Verma, Mangal",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.176",
    doi = "10.18653/v1/2023.semeval-1.176",
    pages = "1271--1275",
}
@inproceedings{sriram-etal-2023-posh,
    title = "{P}o{S}h at {S}em{E}val-2023 Task 10: Explainable Detection of Online Sexism",
    author = "Sriram, Shruti  and
      Chandran, Padma Pooja  and
      M R, Shrijith",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.177",
    doi = "10.18653/v1/2023.semeval-1.177",
    pages = "1276--1281",
}
@inproceedings{zhao-etal-2023-legal,
    title = "Legal{\_}try at {S}em{E}val-2023 Task 6: Voting Heterogeneous Models for Entities identification in Legal Documents",
    author = "Zhao, Junzhe  and
      Wang, Yingxi  and
      Rusnachenko, Nicolay  and
      Liang, Huizhi",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.178",
    doi = "10.18653/v1/2023.semeval-1.178",
    pages = "1282--1286",
}
@inproceedings{bevan-etal-2023-mdc,
    title = "{MDC} at {S}em{E}val-2023 Task 7: Fine-tuning Transformers for Textual Entailment Prediction and Evidence Retrieval in Clinical Trials",
    author = "Bevan, Robert  and
      Turbitt, Oisn  and
      Aboshokor, Mouhamad",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.179",
    doi = "10.18653/v1/2023.semeval-1.179",
    pages = "1287--1292",
}
@inproceedings{nigam-etal-2023-nonet,
    title = "Nonet at {S}em{E}val-2023 Task 6: Methodologies for Legal Evaluation",
    author = "Nigam, Shubham Kumar  and
      Deroy, Aniket  and
      Shallum, Noel  and
      Mishra, Ayush Kumar  and
      Roy, Anup  and
      Mishra, Shubham Kumar  and
      Bhattacharya, Arnab  and
      Ghosh, Saptarshi  and
      Ghosh, Kripabandhu",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.180",
    doi = "10.18653/v1/2023.semeval-1.180",
    pages = "1293--1303",
}
@inproceedings{chavan-patwardhan-2023-chapat,
    title = "{C}ha{P}at at {S}em{E}val-2023 Task 9: Text Intimacy Analysis using Ensembles of Multilingual Transformers",
    author = "Chavan, Tanmay  and
      Patwardhan, Ved",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.181",
    doi = "10.18653/v1/2023.semeval-1.181",
    pages = "1304--1310",
}
@inproceedings{azime-etal-2023-masakhane,
    title = "Masakhane-Afrisenti at {S}em{E}val-2023 Task 12: Sentiment Analysis using {A}fro-centric Language Models and Adapters for Low-resource {A}frican Languages",
    author = "Azime, Israel Abebe  and
      Al-azzawi, Sana  and
      Tonja, Atnafu Lambebo  and
      Shode, Iyanuoluwa  and
      Alabi, Jesujoba  and
      Awokoya, Ayodele  and
      Oduwole, Mardiyyah  and
      Adewumi, Tosin  and
      Fanijo, Samuel  and
      Oyinkansola, Awosan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.182",
    doi = "10.18653/v1/2023.semeval-1.182",
    pages = "1311--1316",
}
@inproceedings{glazkova-2023-tmn,
    title = "tmn at {S}em{E}val-2023 Task 9: Multilingual Tweet Intimacy Detection Using {XLM}-{T}, {G}oogle {T}ranslate, and Ensemble Learning",
    author = "Glazkova, Anna",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.183",
    doi = "10.18653/v1/2023.semeval-1.183",
    pages = "1317--1323",
}
@inproceedings{andrew-2023-judithjeyafreeda,
    title = "{J}udith{J}eyafreeda at {S}em{E}val-2023 Task 10: Machine Learning for Explainable Detection of Online Sexism",
    author = "Andrew, Judith Jeyafreeda",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.184",
    doi = "10.18653/v1/2023.semeval-1.184",
    pages = "1324--1328",
}
@inproceedings{hosseini-etal-2023-lon,
    title = "Lon-e{\aa} at {S}em{E}val-2023 Task 11: A Comparison of Activation Functions for Soft and Hard Label Prediction",
    author = "Hosseini, Peyman  and
      Hosseini, Mehran  and
      Al-azzawi, Sana  and
      Liwicki, Marcus  and
      Castro, Ignacio  and
      Purver, Matthew",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.185",
    doi = "10.18653/v1/2023.semeval-1.185",
    pages = "1329--1334",
}
@inproceedings{garcia-ferrero-etal-2023-ixa,
    title = "{IXA}/Cogcomp at {S}em{E}val-2023 Task 2: Context-enriched Multilingual Named Entity Recognition Using Knowledge Bases",
    author = "Garc{\'\i}a-Ferrero, Iker  and
      Campos, Jon Ander  and
      Sainz, Oscar  and
      Salaberria, Ander  and
      Roth, Dan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.186",
    doi = "10.18653/v1/2023.semeval-1.186",
    pages = "1335--1346",
}
@inproceedings{heinisch-etal-2023-accept,
    title = "{ACCEPT} at {S}em{E}val-2023 Task 3: An Ensemble-based Approach to Multilingual Framing Detection",
    author = "Heinisch, Philipp  and
      Plenz, Moritz  and
      Frank, Anette  and
      Cimiano, Philipp",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.187",
    doi = "10.18653/v1/2023.semeval-1.187",
    pages = "1347--1358",
}
@inproceedings{honda-wilharm-2023-noam,
    title = "Noam {C}homsky at {S}em{E}val-2023 Task 4: Hierarchical Similarity-aware Model for Human Value Detection",
    author = "Honda, Sumire  and
      Wilharm, Sebastian",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.188",
    doi = "10.18653/v1/2023.semeval-1.188",
    pages = "1359--1364",
}
@inproceedings{kataria-gupta-2023-nlp,
    title = "{NLP}-Titan at {S}em{E}val-2023 Task 6: Identification of Rhetorical Roles Using Sequential Sentence Classification",
    author = "Kataria, Harsh  and
      Gupta, Ambuje",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.189",
    doi = "10.18653/v1/2023.semeval-1.189",
    pages = "1365--1370",
}
@inproceedings{rydelek-etal-2023-adamr,
    title = "{A}dam{R} at {S}em{E}val-2023 Task 10: Solving the Class Imbalance Problem in Sexism Detection with Ensemble Learning",
    author = "Rydelek, Adam  and
      Dementieva, Daryna  and
      Groh, Georg",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.190",
    doi = "10.18653/v1/2023.semeval-1.190",
    pages = "1371--1381",
}
@inproceedings{el-balima-cordero-etal-2023-i2c,
    title = "{I}2{C} {H}uelva at {S}em{E}val-2023 Task 4: A Resampling and Transformers Approach to Identify Human Values behind Arguments",
    author = "El Balima Cordero, Nordin  and
      Mata V{\'a}zquez, Jacinto  and
      Pach{\'o}n {\'A}lvarez, Victoria  and
      Pichardo Estevez, Abel",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.191",
    doi = "10.18653/v1/2023.semeval-1.191",
    pages = "1382--1387",
}
@inproceedings{mukherjee-etal-2023-mllab4cs,
    title = "{ML}lab4{CS} at {S}em{E}val-2023 Task 2: Named Entity Recognition in Low-resource Language {B}angla Using Multilingual Language Models",
    author = "Mukherjee, Shrimon  and
      Ghosh, Madhusudan  and
      {Girish}  and
      Basuchowdhuri, Partha",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.192",
    doi = "10.18653/v1/2023.semeval-1.192",
    pages = "1388--1394",
}
@inproceedings{baraniak-sydow-2023-kb,
    title = "Kb at {S}em{E}val-2023 Task 3: On Multitask Hierarchical {BERT} Base Neural Network for Multi-label Persuasion Techniques Detection",
    author = "Baraniak, Katarzyna  and
      Sydow, M",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.193",
    doi = "10.18653/v1/2023.semeval-1.193",
    pages = "1395--1400",
}
@inproceedings{benedetto-etal-2023-politohfi,
    title = "{P}oli{T}o{HFI} at {S}em{E}val-2023 Task 6: Leveraging Entity-Aware and Hierarchical Transformers For Legal Entity Recognition and Court Judgment Prediction",
    author = "Benedetto, Irene  and
      Koudounas, Alkis  and
      Vaiani, Lorenzo  and
      Pastor, Eliana  and
      Baralis, Elena  and
      Cagliero, Luca  and
      Tarasconi, Francesco",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.194",
    doi = "10.18653/v1/2023.semeval-1.194",
    pages = "1401--1411",
}
@inproceedings{bosch-etal-2023-uo,
    title = "{UO}-{L}ou{TAL} at {S}em{E}val-2023 Task 6: Lightweight Systems for Legal Processing",
    author = "Bosch, S{\'e}bastien  and
      Est{\`e}ve, Louis  and
      Loo, Joanne  and
      Minard, Anne-Lyse",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.195",
    doi = "10.18653/v1/2023.semeval-1.195",
    pages = "1412--1420",
}
@inproceedings{al-azzawi-etal-2023-nlp,
    title = "{NLP}-{LTU} at {S}em{E}val-2023 Task 10: The Impact of Data Augmentation and Semi-Supervised Learning Techniques on Text Classification Performance on an Imbalanced Dataset",
    author = {Al-Azzawi, Sana  and
      Kov{\'a}cs, Gy{\"o}rgy  and
      Nilsson, Filip  and
      Adewumi, Tosin  and
      Liwicki, Marcus},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.196",
    doi = "10.18653/v1/2023.semeval-1.196",
    pages = "1421--1427",
}
@inproceedings{balikas-2023-john,
    title = "John-Arthur at {S}em{E}val-2023 Task 4: Fine-Tuning Large Language Models for Arguments Classification",
    author = "Balikas, Georgios",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.197",
    doi = "10.18653/v1/2023.semeval-1.197",
    pages = "1428--1432",
}
@inproceedings{falk-etal-2023-nap,
    title = "{NAP} at {S}em{E}val-2023 Task 3: Is Less Really More? (Back-)Translation as Data Augmentation Strategies for Detecting Persuasion Techniques",
    author = "Falk, Neele  and
      Eichel, Annerose  and
      Piccirilli, Prisca",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.198",
    doi = "10.18653/v1/2023.semeval-1.198",
    pages = "1433--1446",
}
@inproceedings{vaiani-etal-2023-polito,
    title = "{P}oli{T}o at {S}em{E}val-2023 Task 1: {CLIP}-based Visual-Word Sense Disambiguation Based on Back-Translation",
    author = "Vaiani, Lorenzo  and
      Cagliero, Luca  and
      Garza, Paolo",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.199",
    doi = "10.18653/v1/2023.semeval-1.199",
    pages = "1447--1453",
}
@inproceedings{vassileva-etal-2023-fmi,
    title = "{FMI}-{SU} at {S}em{E}val-2023 Task 7: Two-level Entailment Classification of Clinical Trials Enhanced by Contextual Data Augmentation",
    author = "Vassileva, Sylvia  and
      Grazhdanski, Georgi  and
      Boytcheva, Svetla  and
      Koychev, Ivan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.200",
    doi = "10.18653/v1/2023.semeval-1.200",
    pages = "1454--1462",
}
@inproceedings{poth-etal-2023-ml,
    title = "{ML} Mob at {S}em{E}val-2023 Task 1: Probing {CLIP} on Visual Word-Sense Disambiguation",
    author = "Poth, Clifton  and
      Hentschel, Martin  and
      Werner, Tobias  and
      Sterz, Hannah  and
      Bongard, Leonard",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.201",
    doi = "10.18653/v1/2023.semeval-1.201",
    pages = "1463--1469",
}
@inproceedings{wozny-lango-2023-alexander,
    title = "Alexander Knox at {S}em{E}val-2023 Task 5: The comparison of prompting and standard fine-tuning techniques for selecting the type of spoiler needed to neutralize a clickbait",
    author = "Wo{\'z}ny, Mateusz  and
      Lango, Mateusz",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.202",
    doi = "10.18653/v1/2023.semeval-1.202",
    pages = "1470--1475",
}
@inproceedings{petersen-etal-2023-hhuedos,
    title = "hhu{EDOS} at {S}em{E}val-2023 Task 10: Explainable Detection of Online Sexism ({EDOS}) Binary Sexism Detection (Subtask A)",
    author = "Petersen, Wiebke  and
      Tran, Diem-Ly  and
      Wroblewitz, Marion",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.203",
    doi = "10.18653/v1/2023.semeval-1.203",
    pages = "1476--1482",
}
@inproceedings{li-etal-2023-rutgers,
    title = "Rutgers Multimedia Image Processing Lab at {S}em{E}val-2023 Task-1: Text-Augmentation-based Approach for Visual Word Sense Disambiguation",
    author = "Li, Keyi  and
      Yang, Sen  and
      Gao, Chenyang  and
      Marsic, Ivan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.204",
    doi = "10.18653/v1/2023.semeval-1.204",
    pages = "1483--1490",
}
@inproceedings{kniele-beloucif-2023-uppsala,
    title = "{U}ppsala {U}niversity at {S}em{E}val-2023 Task12: Zero-shot Sentiment Classification for {N}igerian {P}idgin Tweets",
    author = "Kniele, Annika  and
      Beloucif, Meriem",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.205",
    doi = "10.18653/v1/2023.semeval-1.205",
    pages = "1491--1497",
}
@inproceedings{martin-etal-2023-kddie,
    title = "{KDDIE} at {S}em{E}val-2023 Task 2: External Knowledge Injection for Named Entity Recognition",
    author = "Martin, Caleb  and
      Yang, Huichen  and
      Hsu, William",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.206",
    doi = "10.18653/v1/2023.semeval-1.206",
    pages = "1498--1501",
}
@inproceedings{hughes-etal-2023-bhattacharya,
    title = "{B}hattacharya{\_}{L}ab at {S}em{E}val-2023 Task 12: A Transformer-based Language Model for Sentiment Classification for Low Resource {A}frican Languages: {N}igerian {P}idgin and {Y}oruba",
    author = "Hughes, Nathaniel  and
      Baker, Kevan  and
      Singh, Aditya  and
      Singh, Aryavardhan  and
      Dauda, Tharalillah  and
      Bhattacharya, Sutanu",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.207",
    doi = "10.18653/v1/2023.semeval-1.207",
    pages = "1502--1507",
}
@inproceedings{raychawdhary-etal-2023-seals,
    title = "{S}eals{\_}{L}ab at {S}em{E}val-2023 Task 12: Sentiment Analysis for Low-resource {A}frican Languages, {H}ausa and {I}gbo",
    author = "Raychawdhary, Nilanjana  and
      Das, Amit  and
      Dozier, Gerry  and
      D. Seals, Cheryl",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.208",
    doi = "10.18653/v1/2023.semeval-1.208",
    pages = "1508--1517",
}
@inproceedings{aparovich-etal-2023-fit,
    title = "{FIT} {BUT} at {S}em{E}val-2023 Task 12: Sentiment Without Borders - Multilingual Domain Adaptation for Low-Resource Sentiment Classification",
    author = "Aparovich, Maksim  and
      Kesiraju, Santosh  and
      Dufkova, Aneta  and
      Smrz, Pavel",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.209",
    doi = "10.18653/v1/2023.semeval-1.209",
    pages = "1518--1524",
}
@inproceedings{zheng-2023-wku,
    title = "{WKU}{\_}{NLP} at {S}em{E}val-2023 Task 9: Translation Augmented Multilingual Tweet Intimacy Analysis",
    author = "Zheng, Qinyuan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.210",
    doi = "10.18653/v1/2023.semeval-1.210",
    pages = "1525--1530",
}
@inproceedings{panwar-mamidi-2023-panwarjayant,
    title = "{P}anwar{J}ayant at {S}em{E}val-2023 Task 10: Exploring the Effectiveness of Conventional Machine Learning Techniques for Online Sexism Detection",
    author = "Panwar, Jayant  and
      Mamidi, Radhika",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.211",
    doi = "10.18653/v1/2023.semeval-1.211",
    pages = "1531--1536",
}
@inproceedings{homskiy-maloyan-2023-dn,
    title = "{DN} at {S}em{E}val-2023 Task 12: Low-Resource Language Text Classification via Multilingual Pretrained Language Model Fine-tuning",
    author = "Homskiy, Daniil  and
      Maloyan, Narek",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.212",
    doi = "10.18653/v1/2023.semeval-1.212",
    pages = "1537--1541",
}
@inproceedings{kruff-tran-2023-billie,
    title = "Billie-Newman at {S}em{E}val-2023 Task 5: Clickbait Classification and Question Answering with Pre-Trained Language Models, Named Entity Recognition and Rule-Based Approaches",
    author = "Kruff, Andreas  and
      Tran, Anh Huy",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.213",
    doi = "10.18653/v1/2023.semeval-1.213",
    pages = "1542--1550",
}
@inproceedings{cuadrado-etal-2023-utb,
    title = "{UTB}-{NLP} at {S}em{E}val-2023 Task 3: Weirdness, Lexical Features for Detecting Categorical Framings, and Persuasion in Online News",
    author = "Cuadrado, Juan  and
      Martinez, Elizabeth  and
      Morillo, Anderson  and
      Pe{\~n}a, Daniel  and
      Sossa, Kevin  and
      Martinez-Santos, Juan  and
      Puertas, Edwin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.214",
    doi = "10.18653/v1/2023.semeval-1.214",
    pages = "1551--1557",
}
@inproceedings{verma-bergler-2023-clac,
    title = "{CL}a{C} at {S}em{E}val-2023 Task 2: Comparing Span-Prediction and Sequence-Labeling Approaches for {NER}",
    author = "Verma, Harsh  and
      Bergler, Sabine",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.215",
    doi = "10.18653/v1/2023.semeval-1.215",
    pages = "1558--1561",
}
@inproceedings{goldzycher-2023-cl,
    title = "{CL}-{UZH} at {S}em{E}val-2023 Task 10: Sexism Detection through Incremental Fine-Tuning and Multi-Task Learning with Label Descriptions",
    author = "Goldzycher, Janis",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.216",
    doi = "10.18653/v1/2023.semeval-1.216",
    pages = "1562--1572",
}
@inproceedings{chernyshev-etal-2023-lct,
    title = "{LCT}-1 at {S}em{E}val-2023 Task 10: Pre-training and Multi-task Learning for Sexism Detection and Classification",
    author = "Chernyshev, Konstantin  and
      Garanina, Ekaterina  and
      Bayram, Duygu  and
      Zheng, Qiankun  and
      Edman, Lukas",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.217",
    doi = "10.18653/v1/2023.semeval-1.217",
    pages = "1573--1581",
}
@inproceedings{modzelewski-etal-2023-dshacker,
    title = "{DSH}acker at {S}em{E}val-2023 Task 3: Genres and Persuasion Techniques Detection with Multilingual Data Augmentation through Machine Translation and Text Generation",
    author = "Modzelewski, Arkadiusz  and
      Sosnowski, Witold  and
      Wilczynska, Magdalena  and
      Wierzbicki, Adam",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.218",
    doi = "10.18653/v1/2023.semeval-1.218",
    pages = "1582--1591",
}
@inproceedings{zhang-etal-2023-gpl,
    title = "{GPL} at {S}em{E}val-2023 Task 1: {W}ord{N}et and {CLIP} to Disambiguate Images",
    author = "Zhang, Shibingfeng  and
      Nath, Shantanu  and
      Mazzaccara, Davide",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.219",
    doi = "10.18653/v1/2023.semeval-1.219",
    pages = "1592--1597",
}
@inproceedings{alameldin-williamson-2023-clemson,
    title = "Clemson {NLP} at {S}em{E}val-2023 Task 7: Applying {G}ator{T}ron to Multi-Evidence Clinical {NLI}",
    author = "Alameldin, Ahamed  and
      Williamson, Ashton",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.220",
    doi = "10.18653/v1/2023.semeval-1.220",
    pages = "1598--1602",
}
@inproceedings{zhao-etal-2023-hw,
    title = "{HW}-{TSC} at {S}em{E}val-2023 Task 7: Exploring the Natural Language Inference Capabilities of {C}hat{GPT} and Pre-trained Language Model for Clinical Trial",
    author = "Zhao, Xiaofeng  and
      Zhang, Min  and
      Ma, Miaomiao  and
      Su, Chang  and
      Liu, Yilun  and
      Wang, Minghan  and
      Qiao, Xiaosong  and
      Guo, Jiaxin  and
      Li, Yinglu  and
      Ma, Wenbing",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.221",
    doi = "10.18653/v1/2023.semeval-1.221",
    pages = "1603--1608",
}
@inproceedings{mopidevi-chenna-2023-quintilian,
    title = "Quintilian at {S}em{E}val-2023 Task 4: Grouped {BERT} for Multi-Label Classification",
    author = "Mopidevi, Ajay Narasimha  and
      Chenna, Hemanth",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.222",
    doi = "10.18653/v1/2023.semeval-1.222",
    pages = "1609--1612",
}
@inproceedings{costa-etal-2023-clac,
    title = "{CL}a{C} at {S}em{E}val-2023 Task 3: Language Potluck {R}o{BERT}a Detects Online Persuasion Techniques in a Multilingual Setup",
    author = "Costa, Nelson Filipe  and
      Hamilton, Bryce  and
      Kosseim, Leila",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.223",
    doi = "10.18653/v1/2023.semeval-1.223",
    pages = "1613--1618",
}
@inproceedings{li-zhou-2023-ynunlp,
    title = "{YNUNLP} at {S}em{E}val-2023 Task 2: The Pseudo Twin Tower Pre-training Model for {C}hinese Named Entity Recognition",
    author = "Li, Jing  and
      Zhou, Xiaobing",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.224",
    doi = "10.18653/v1/2023.semeval-1.224",
    pages = "1619--1624",
}
@inproceedings{saravanan-wilson-2023-mr,
    title = "Mr-wallace at {S}em{E}val-2023 Task 5: Novel Clickbait Spoiling Algorithm Using Natural Language Processing",
    author = "Saravanan, Vineet  and
      Wilson, Steven",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.225",
    doi = "10.18653/v1/2023.semeval-1.225",
    pages = "1625--1629",
}
@inproceedings{rajamanickam-rajaraman-2023-i2r,
    title = "{I}2{R} at {S}em{E}val-2023 Task 7: Explanations-driven Ensemble Approach for Natural Language Inference over Clinical Trial Data",
    author = "Rajamanickam, Saravanan  and
      Rajaraman, Kanagasabai",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.226",
    doi = "10.18653/v1/2023.semeval-1.226",
    pages = "1630--1635",
}
@inproceedings{liu-etal-2023-nlubot101,
    title = "{NLUB}ot101 at {S}em{E}val-2023 Task 3: An Augmented Multilingual {NLI} Approach Towards Online News Persuasion Techniques Detection",
    author = "Liu, Genglin  and
      Fung, Yi  and
      Ji, Heng",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.227",
    doi = "10.18653/v1/2023.semeval-1.227",
    pages = "1636--1643",
}
@inproceedings{younes-etal-2023-alexa,
    title = "{A}lexa at {S}em{E}val-2023 Task 10: Ensemble Modeling of {D}e{BERT}a and {BERT} Variations for Identifying Sexist Text",
    author = "Younes, Mutaz  and
      Kharabsheh, Ali  and
      Bani Younes, Mohammad",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.228",
    doi = "10.18653/v1/2023.semeval-1.228",
    pages = "1644--1649",
}
@inproceedings{bilgis-etal-2023-gallagher,
    title = "Gallagher at {S}em{E}val-2023 Task 5: Tackling Clickbait with {S}eq2{S}eq Models",
    author = "Bilgis, Tugay  and
      Bozdag, Nimet Beyza  and
      Bethard, Steven",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.229",
    doi = "10.18653/v1/2023.semeval-1.229",
    pages = "1650--1655",
}
@inproceedings{bozdag-etal-2023-arizonans,
    title = "Arizonans at {S}em{E}val-2023 Task 9: Multilingual Tweet Intimacy Analysis with {XLM}-{T}",
    author = "Bozdag, Nimet Beyza  and
      Bilgis, Tugay  and
      Bethard, Steven",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.230",
    doi = "10.18653/v1/2023.semeval-1.230",
    pages = "1656--1659",
}
@inproceedings{vitsakis-etal-2023-ilab,
    title = "i{L}ab at {S}em{E}val-2023 Task 11 Le-Wi-Di: Modelling Disagreement or Modelling Perspectives?",
    author = "Vitsakis, Nikolas  and
      Parekh, Amit  and
      Dinkar, Tanvi  and
      Abercrombie, Gavin  and
      Konstas, Ioannis  and
      Rieser, Verena",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.231",
    doi = "10.18653/v1/2023.semeval-1.231",
    pages = "1660--1669",
}
@inproceedings{peng-kim-2023-chride,
    title = "Chride at {S}em{E}val-2023 Task 10: Fine-tuned Deberta-V3 on Detection of Online Sexism with Hierarchical Loss",
    author = "Peng, Letian  and
      Kim, Bosung",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.232",
    doi = "10.18653/v1/2023.semeval-1.232",
    pages = "1670--1675",
}
@inproceedings{kumar-etal-2023-oda,
    title = "{ODA}{\_}{SRIB} at {S}em{E}val-2023 Task 9: A Multimodal Approach for Improved Intimacy Analysis",
    author = "Kumar, Priyanshu  and
      Kumar, Amit  and
      Prakash, Jiban  and
      Lamba, Prabhat  and
      Abdul, Irfan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.233",
    doi = "10.18653/v1/2023.semeval-1.233",
    pages = "1676--1680",
}
@inproceedings{zhou-etal-2023-thifly,
    title = "{TH}i{FLY} Research at {S}em{E}val-2023 Task 7: A Multi-granularity System for {CTR}-based Textual Entailment and Evidence Retrieval",
    author = "Zhou, Yuxuan  and
      Jin, Ziyu  and
      Li, Meiwei  and
      Li, Miao  and
      Liu, Xien  and
      You, Xinxin  and
      Wu, Ji",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.234",
    doi = "10.18653/v1/2023.semeval-1.234",
    pages = "1681--1690",
}
@inproceedings{manoj-etal-2023-irel,
    title = "i{REL} at {S}em{E}val-2023 Task 10: Multi-level Training for Explainable Detection of Online Sexism",
    author = "Manoj, Nirmal  and
      Joshi, Sagar  and
      Maity, Ankita  and
      Varma, Vasudeva",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.235",
    doi = "10.18653/v1/2023.semeval-1.235",
    pages = "1691--1696",
}
@inproceedings{akrah-pedersen-2023-duluthnlp,
    title = "{D}uluth{NLP} at {S}em{E}val-2023 Task 12: {A}fri{S}enti-{S}em{E}val: Sentiment Analysis for Low-resource {A}frican Languages using {T}witter Dataset",
    author = "Akrah, Samuel  and
      Pedersen, Ted",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.236",
    doi = "10.18653/v1/2023.semeval-1.236",
    pages = "1697--1701",
}
@inproceedings{koreeda-etal-2023-hitachi,
    title = "Hitachi at {S}em{E}val-2023 Task 3: Exploring Cross-lingual Multi-task Strategies for Genre and Framing Detection in Online News",
    author = "Koreeda, Yuta  and
      Yokote, Ken-ichi  and
      Ozaki, Hiroaki  and
      Yamaguchi, Atsuki  and
      Tsunokake, Masaya  and
      Sogawa, Yasuhiro",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.237",
    doi = "10.18653/v1/2023.semeval-1.237",
    pages = "1702--1711",
}
@inproceedings{keller-etal-2023-nancy,
    title = "nancy-hicks-gribble at {S}em{E}val-2023 Task 5: Classifying and generating clickbait spoilers with {R}o{BERT}a",
    author = {Keller, J{\"u}ri  and
      Rehbach, Nicolas  and
      Zafar, Ibrahim},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.238",
    doi = "10.18653/v1/2023.semeval-1.238",
    pages = "1712--1717",
}
@inproceedings{poncelas-etal-2023-sakura,
    title = "Sakura at {S}em{E}val-2023 Task 2: Data Augmentation via Translation",
    author = "Poncelas, Alberto  and
      Tkachenko, Maksim  and
      Htun, Ohnmar",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.239",
    doi = "10.18653/v1/2023.semeval-1.239",
    pages = "1718--1722",
}
@inproceedings{tsunokake-etal-2023-hitachi,
    title = "Hitachi at {S}em{E}val-2023 Task 4: Exploring Various Task Formulations Reveals the Importance of Description Texts on Human Values",
    author = "Tsunokake, Masaya  and
      Yamaguchi, Atsuki  and
      Koreeda, Yuta  and
      Ozaki, Hiroaki  and
      Sogawa, Yasuhiro",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.240",
    doi = "10.18653/v1/2023.semeval-1.240",
    pages = "1723--1735",
}
@inproceedings{verma-etal-2023-dcu,
    title = "{DCU} at {S}em{E}val-2023 Task 10: A Comparative Analysis of Encoder-only and Decoder-only Language Models with Insights into Interpretability",
    author = "Verma, Kanishk  and
      Adebayo, Kolawole  and
      Wagner, Joachim  and
      Davis, Brian",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.241",
    doi = "10.18653/v1/2023.semeval-1.241",
    pages = "1736--1750",
}
@inproceedings{pirhadi-etal-2023-pmcoders,
    title = "{PMC}oders at {S}em{E}val-2023 Task 1: {RA}lt{CLIP}: Use Relative {A}lt{CLIP} Features to Rank",
    author = "Pirhadi, Mohammad Javad  and
      Mirzaei, Motahhare  and
      Mohammadi, Mohammad Reza  and
      Eetemadi, Sauleh",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.242",
    doi = "10.18653/v1/2023.semeval-1.242",
    pages = "1751--1755",
}
@inproceedings{kurita-etal-2023-tohokunlp,
    title = "{T}ohoku{NLP} at {S}em{E}val-2023 Task 5: Clickbait Spoiling via Simple {S}eq2{S}eq Generation and Ensembling",
    author = "Kurita, Hiroto  and
      Ito, Ikumi  and
      Funayama, Hiroaki  and
      Sasaki, Shota  and
      Moriya, Shoji  and
      Mengyu, Ye  and
      Kokuta, Kazuma  and
      Hatakeyama, Ryujin  and
      Sone, Shusaku  and
      Inui, Kentaro",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.243",
    doi = "10.18653/v1/2023.semeval-1.243",
    pages = "1756--1762",
}
@inproceedings{can-2023-tubingen,
    title = {{T}{\"u}bingen at {S}em{E}val-2023 Task 4: What Can Stance Tell? A Computational Study on Detecting Human Values behind Arguments},
    author = "Can, Fidan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.244",
    doi = "10.18653/v1/2023.semeval-1.244",
    pages = "1763--1768",
}
@inproceedings{takehana-etal-2023-stanford,
    title = "{S}tanford {ML}ab at {S}em{E}val 2023 Task 7: Neural Methods for Clinical Trial Report {NLI}",
    author = "Takehana, Conner  and
      Lim, Dylan  and
      Kurtulus, Emirhan  and
      Iyer, Ramya  and
      Tanimura, Ellie  and
      Aggarwal, Pankhuri  and
      Cantillon, Molly  and
      Yu, Alfred  and
      Khan, Sarosh  and
      Chi, Nathan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.245",
    doi = "10.18653/v1/2023.semeval-1.245",
    pages = "1769--1775",
}
@inproceedings{dhrangadhariya-etal-2023-hevs,
    title = "{HEVS}-{TUW} at {S}em{E}val-2023 Task 8: Ensemble of Language Models and Rule-based Classifiers for Claims Identification and {PICO} Extraction",
    author = {Dhrangadhariya, Anjani  and
      Kusa, Wojciech  and
      M{\"u}ller, Henning  and
      Hanbury, Allan},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.246",
    doi = "10.18653/v1/2023.semeval-1.246",
    pages = "1776--1782",
}
@inproceedings{cabrera-diego-gheewala-2023-jus,
    title = "Jus Mundi at {S}em{E}val-2023 Task 6: Using a Frustratingly Easy Domain Adaption for a Legal Named Entity Recognition System",
    author = "Cabrera-Diego, Luis Adri{\'a}n  and
      Gheewala, Akshita",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.247",
    doi = "10.18653/v1/2023.semeval-1.247",
    pages = "1783--1790",
}
@inproceedings{wan-etal-2023-stanford,
    title = "{S}tanford {ML}ab at {S}em{E}val-2023 Task 10: Exploring {G}lo{V}e- and Transformer-Based Methods for the Explainable Detection of Online Sexism",
    author = "Wan, Aaron  and
      Yam, Hong Meng  and
      Yogeswaran, Swetha  and
      Zhou, Beining  and
      Choi, Hee Jung  and
      Chow, Trevor",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.248",
    doi = "10.18653/v1/2023.semeval-1.248",
    pages = "1791--1797",
}
@inproceedings{marcinczuk-walentynowicz-2023-codenlp,
    title = "{C}ode{NLP} at {S}em{E}val-2023 Task 2: Data Augmentation for Named Entity Recognition by Combination of Sequence Generation Strategies",
    author = "Marci{\'n}czuk, Micha  and
      Walentynowicz, Wiktor",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.249",
    doi = "10.18653/v1/2023.semeval-1.249",
    pages = "1798--1804",
}
@inproceedings{kondragunta-etal-2023-skam,
    title = "{SKAM} at {S}em{E}val-2023 Task 10: Linguistic Feature Integration and Continuous Pretraining for Online Sexism Detection and Classification",
    author = "Kondragunta, Murali Manohar  and
      Chen, Amber  and
      Slot, Karlo  and
      Weering, Sanne  and
      Caselli, Tommaso",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.250",
    doi = "10.18653/v1/2023.semeval-1.250",
    pages = "1805--1817",
}
@inproceedings{sterz-etal-2023-ml,
    title = "{ML} Mob at {S}em{E}val-2023 Task 5: {``}Breaking News: Our Semi-Supervised and Multi-Task Learning Approach Spoils Clickbait{''}",
    author = "Sterz, Hannah  and
      Bongard, Leonard  and
      Werner, Tobias  and
      Poth, Clifton  and
      Hentschel, Martin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.251",
    doi = "10.18653/v1/2023.semeval-1.251",
    pages = "1818--1823",
}
@inproceedings{hassan-etal-2023-firc,
    title = "{F}i{RC} at {S}em{E}val-2023 Task 10: Fine-grained Classification of Online Sexism Content Using {D}e{BERT}a",
    author = "Hassan, Fadi  and
      Bouchekif, Abdessalam  and
      Aransa, Walid",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.252",
    doi = "10.18653/v1/2023.semeval-1.252",
    pages = "1824--1832",
}
@inproceedings{hoang-etal-2023-vbd,
    title = "{VBD}{\_}{NLP} at {S}em{E}val-2023 Task 2: Named Entity Recognition Systems Enhanced by {B}abel{N}et and {W}ikipedia",
    author = "Hoang, Phu Gia  and
      Thanh, Le  and
      Trieu, Hai-Long",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.253",
    doi = "10.18653/v1/2023.semeval-1.253",
    pages = "1833--1843",
}
@inproceedings{spreitzer-tran-2023-stephen,
    title = "Stephen Colbert at {S}em{E}val-2023 Task 5: Using Markup for Classifying Clickbait",
    author = "Spreitzer, Sabrina  and
      Tran, Hoai Nam",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.254",
    doi = "10.18653/v1/2023.semeval-1.254",
    pages = "1844--1848",
}
@inproceedings{hu-etal-2023-ucas,
    title = "{UCAS}-{IIE}-{NLP} at {S}em{E}val-2023 Task 12: Enhancing Generalization of Multilingual {BERT} for Low-resource Sentiment Analysis",
    author = "Hu, Dou  and
      Wei, Lingwei  and
      Liu, Yaxin  and
      Zhou, Wei  and
      Hu, Songlin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.255",
    doi = "10.18653/v1/2023.semeval-1.255",
    pages = "1849--1857",
}
@inproceedings{gupta-etal-2023-steno,
    title = "Steno {AI} at {S}em{E}val-2023 Task 6: Rhetorical Role Labelling of Legal Documents using Transformers and Graph Neural Networks",
    author = "Gupta, Anshika  and
      Furniturewala, Shaz  and
      Kumari, Vijay  and
      Sharma, Yashvardhan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.256",
    doi = "10.18653/v1/2023.semeval-1.256",
    pages = "1858--1862",
}
@inproceedings{vladika-matthes-2023-sebis,
    title = "Sebis at {S}em{E}val-2023 Task 7: A Joint System for Natural Language Inference and Evidence Retrieval from Clinical Trial Reports",
    author = "Vladika, Juraj  and
      Matthes, Florian",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.257",
    doi = "10.18653/v1/2023.semeval-1.257",
    pages = "1863--1870",
}
@inproceedings{talavera-cepeda-etal-2023-sren,
    title = "Sren Kierkegaard at {S}em{E}val-2023 Task 4: Label-aware text classification using Natural Language Inference",
    author = "Talavera Cepeda, Ignacio  and
      Pauli, Amalie  and
      Assent, Ira",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.258",
    doi = "10.18653/v1/2023.semeval-1.258",
    pages = "1871--1877",
}
@inproceedings{sharma-etal-2023-billy,
    title = "Billy-Batson at {S}em{E}val-2023 Task 5: An Information Condensation based System for Clickbait Spoiling",
    author = "Sharma, Anubhav  and
      Joshi, Sagar  and
      Abhishek, Tushar  and
      Mamidi, Radhika  and
      Varma, Vasudeva",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.259",
    doi = "10.18653/v1/2023.semeval-1.259",
    pages = "1878--1889",
}
@inproceedings{indurthi-varma-2023-francis,
    title = "{F}rancis Wilde at {S}em{E}val-2023 Task 5: Clickbait Spoiler Type Identification with Transformers",
    author = "Indurthi, Vijayasaradhi  and
      Varma, Vasudeva",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.260",
    doi = "10.18653/v1/2023.semeval-1.260",
    pages = "1890--1893",
}
@inproceedings{leonardelli-casula-2023-dh,
    title = "{DH}-{FBK} at {S}em{E}val-2023 Task 10: Multi-Task Learning with Classifier Ensemble Agreement for Sexism Detection",
    author = "Leonardelli, Elisa  and
      Casula, Camilla",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.261",
    doi = "10.18653/v1/2023.semeval-1.261",
    pages = "1894--1905",
}
@inproceedings{kumar-etal-2023-jack,
    title = "Jack-flood at {S}em{E}val-2023 Task 5:Hierarchical Encoding and Reciprocal Rank Fusion-Based System for Spoiler Classification and Generation",
    author = "Kumar, Sujit  and
      Sinha, Aditya  and
      Jana, Soumyadeep  and
      Mishra, Rahul  and
      Singh, Sanasam Ranbir",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.262",
    doi = "10.18653/v1/2023.semeval-1.262",
    pages = "1906--1915",
}
@inproceedings{tasneem-etal-2023-kingsmantrio,
    title = "{K}ingsman{T}rio at {S}em{E}val-2023 Task 10: Analyzing the Effectiveness of Transfer Learning Models for Explainable Online Sexism Detection",
    author = "Tasneem, Fareen  and
      Hossain, Tashin  and
      Naim, Jannatun",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.263",
    doi = "10.18653/v1/2023.semeval-1.263",
    pages = "1916--1920",
}
@inproceedings{molavi-zeinali-2023-slt,
    title = "{SLT} at {S}em{E}val-2023 Task 1: Enhancing Visual Word Sense Disambiguation through Image Text Retrieval using {BLIP}",
    author = "Molavi, Mohammadreza  and
      Zeinali, Hossein",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.264",
    doi = "10.18653/v1/2023.semeval-1.264",
    pages = "1921--1925",
}
@inproceedings{n-etal-2023-cair,
    title = "{CAIR}-{NLP} at {S}em{E}val-2023 Task 2: A Multi-Objective Joint Learning System for Named Entity Recognition",
    author = "N, Sangeeth  and
      Paul, Biswajit  and
      Chaudhary, Chandramani",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.265",
    doi = "10.18653/v1/2023.semeval-1.265",
    pages = "1926--1935",
}
@inproceedings{pahwa-pahwa-2023-bphigh,
    title = "{B}p{H}igh at {S}em{E}val-2023 Task 7: Can Fine-tuned Cross-encoders Outperform {GPT}-3.5 in {NLI} Tasks on Clinical Trial Data?",
    author = "Pahwa, Bhavish  and
      Pahwa, Bhavika",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.266",
    doi = "10.18653/v1/2023.semeval-1.266",
    pages = "1936--1944",
}
@inproceedings{suri-etal-2023-wader,
    title = "{WADER} at {S}em{E}val-2023 Task 9: A Weak-labelling framework for Data augmentation in t{E}xt Regression Tasks",
    author = "Suri, Manan  and
      Garg, Aaryak  and
      Chaudhary, Divya  and
      Gorton, Ian  and
      Kumar, Bijendra",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.267",
    doi = "10.18653/v1/2023.semeval-1.267",
    pages = "1945--1952",
}
@inproceedings{song-etal-2023-arthur,
    title = "Arthur Caplan at {S}em{E}val-2023 Task 4: Enhancing Human Value Detection through Fine-tuned Pre-trained Models",
    author = "Song, Xianxian  and
      Zhao, Jinhui  and
      Cao, Ruiqi  and
      Sui, Linchi  and
      Li, Binyang  and
      Guan, Tingyue",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.268",
    doi = "10.18653/v1/2023.semeval-1.268",
    pages = "1953--1959",
}
@inproceedings{taghavi-etal-2023-ebhaam,
    title = "Ebhaam at {S}em{E}val-2023 Task 1: A {CLIP}-Based Approach for Comparing Cross-modality and Unimodality in Visual Word Sense Disambiguation",
    author = "Taghavi, Zeinab  and
      Naeini, Parsa Haghighi  and
      Sadraei Javaheri, Mohammad Ali  and
      Gooran, Soroush  and
      Asgari, Ehsaneddin  and
      Rabiee, Hamid Reza  and
      Sameti, Hossein",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.269",
    doi = "10.18653/v1/2023.semeval-1.269",
    pages = "1960--1964",
}
@inproceedings{berend-2023-szegedai,
    title = "{S}zeged{AI} at {S}em{E}val-2023 Task 1: Applying Quasi-Symbolic Representations in Visual Word Sense Disambiguation",
    author = "Berend, G{\'a}bor",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.270",
    doi = "10.18653/v1/2023.semeval-1.270",
    pages = "1965--1971",
}
@inproceedings{roy-shrivastava-2023-attention,
    title = "Attention at {S}em{E}val-2023 Task 10: Explainable Detection of Online Sexism ({EDOS})",
    author = "Roy, Debashish  and
      Shrivastava, Manish",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.271",
    doi = "10.18653/v1/2023.semeval-1.271",
    pages = "1972--1977",
}
@inproceedings{wan-badillo-urquiola-2023-dragonfly,
    title = "Dragonfly{\_}captain at {S}em{E}val-2023 Task 11: Unpacking Disagreement with Investigation of Annotator Demographics and Task Difficulty",
    author = "Wan, Ruyuan  and
      Badillo-Urquiola, Karla",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.272",
    doi = "10.18653/v1/2023.semeval-1.272",
    pages = "1978--1982",
}
@inproceedings{aliyu-etal-2023-hausanlp,
    title = "{H}ausa{NLP} at {S}em{E}val-2023 Task 10: Transfer Learning, Synthetic Data and Side-information for Multi-level Sexism Classification",
    author = "Aliyu, Saminu Mohammad  and
      Abdulmumin, Idris  and
      Muhammad, Shamsuddeen Hassan  and
      Ahmad, Ibrahim Said  and
      Salahudeen, Saheed Abdullahi  and
      Yusuf, Aliyu  and
      Lawan, Falalu Ibrahim",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.273",
    doi = "10.18653/v1/2023.semeval-1.273",
    pages = "1983--1987",
}
@inproceedings{aziz-etal-2023-csecu,
    title = "{CSECU}-{DSG} at {S}em{E}val-2023 Task 4: Fine-tuning {D}e{BERT}a Transformer Model with Cross-fold Training and Multi-sample Dropout for Human Values Identification",
    author = "Aziz, Abdul  and
      Hossain, Md. Akram  and
      Chy, Abu Nowshed",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.274",
    doi = "10.18653/v1/2023.semeval-1.274",
    pages = "1988--1994",
}
@inproceedings{wu-etal-2023-sheffieldveraai,
    title = "{S}heffield{V}era{AI} at {S}em{E}val-2023 Task 3: Mono and Multilingual Approaches for News Genre, Topic and Persuasion Technique Classification",
    author = "Wu, Ben  and
      Razuvayevskaya, Olesya  and
      Heppell, Freddy  and
      Leite, Jo{\~a}o A.  and
      Scarton, Carolina  and
      Bontcheva, Kalina  and
      Song, Xingyi",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.275",
    doi = "10.18653/v1/2023.semeval-1.275",
    pages = "1995--2008",
}
@inproceedings{b-etal-2023-ckingcoder,
    title = "{CK}ing{C}oder at {S}em{E}val-2023 Task 9: Multilingual Tweet Intimacy Analysis",
    author = "B, Harish  and
      D, Naveen  and
      Balasubramanian, Prem  and
      S, Aarthi",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.276",
    doi = "10.18653/v1/2023.semeval-1.276",
    pages = "2009--2013",
}
@inproceedings{tan-etal-2023-damo,
    title = "{DAMO}-{NLP} at {S}em{E}val-2023 Task 2: A Unified Retrieval-augmented System for Multilingual Named Entity Recognition",
    author = "Tan, Zeqi  and
      Huang, Shen  and
      Jia, Zixia  and
      Cai, Jiong  and
      Li, Yinghui  and
      Lu, Weiming  and
      Zhuang, Yueting  and
      Tu, Kewei  and
      Xie, Pengjun  and
      Huang, Fei  and
      Jiang, Yong",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.277",
    doi = "10.18653/v1/2023.semeval-1.277",
    pages = "2014--2028",
}
@inproceedings{rostamkhani-etal-2023-rozam,
    title = "{ROZAM} at {S}em{E}val 2023 Task 9: Multilingual Tweet Intimacy Analysis",
    author = "Rostamkhani, Mohammadmostafa  and
      Zamaninejad, Ghazal  and
      Eetemadi, Sauleh",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.278",
    doi = "10.18653/v1/2023.semeval-1.278",
    pages = "2029--2032",
}
@inproceedings{moosavi-monazzah-eetemadi-2023-prodicus,
    title = "Prodicus at {S}em{E}val-2023 Task 4: Enhancing Human Value Detection with Data Augmentation and Fine-Tuned Language Models",
    author = "Moosavi Monazzah, Erfan  and
      Eetemadi, Sauleh",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.279",
    doi = "10.18653/v1/2023.semeval-1.279",
    pages = "2033--2038",
}
@inproceedings{hasanaliyev-etal-2023-francis,
    title = "{F}rancis Bacon at {S}em{E}val-2023 Task 4: Ensembling {BERT} and {G}lo{V}e for Value Identification in Arguments",
    author = "Hasanaliyev, Kenan  and
      Li, Kevin  and
      Chawla, Saanvi  and
      Nath, Michael  and
      Sanda, Rohan  and
      Wu, Justin  and
      Huang, William  and
      Yang, Daniel  and
      Mion, Shane  and
      Bhat, Kiran",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.280",
    doi = "10.18653/v1/2023.semeval-1.280",
    pages = "2039--2042",
}
@inproceedings{ogezi-etal-2023-ualberta,
    title = "{UA}lberta at {S}em{E}val-2023 Task 1: Context Augmentation and Translation for Multilingual Visual Word Sense Disambiguation",
    author = "Ogezi, Michael  and
      Hauer, Bradley  and
      Omarov, Talgat  and
      Shi, Ning  and
      Kondrak, Grzegorz",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.281",
    doi = "10.18653/v1/2023.semeval-1.281",
    pages = "2043--2051",
}
@inproceedings{singh-etal-2023-irel,
    title = "i{REL} at {S}em{E}val-2023 Task 9: Improving understanding of multilingual Tweets using Translation-Based Augmentation and Domain Adapted Pre-Trained Models",
    author = "Singh, Bhavyajeet  and
      Maity, Ankita  and
      Kandru, Pavan  and
      Hari, Aditya  and
      Varma, Vasudeva",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.282",
    doi = "10.18653/v1/2023.semeval-1.282",
    pages = "2052--2057",
}
@inproceedings{mohammed-afzal-nakov-2023-team,
    title = "Team {T}he{S}yllogist at {S}em{E}val-2023 Task 3: Language-Agnostic Framing Detection in Multi-Lingual Online News: A Zero-Shot Transfer Approach",
    author = "Mohammed Afzal, Osama  and
      Nakov, Preslav",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.283",
    doi = "10.18653/v1/2023.semeval-1.283",
    pages = "2058--2061",
}
@inproceedings{kandru-etal-2023-tenzin,
    title = "Tenzin-Gyatso at {S}em{E}val-2023 Task 4: Identifying Human Values behind Arguments Using {D}e{BERT}a",
    author = "Kandru, Pavan  and
      Singh, Bhavyajeet  and
      Maity, Ankita  and
      Aditya Hari, Kancharla  and
      Varma, Vasudeva",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.284",
    doi = "10.18653/v1/2023.semeval-1.284",
    pages = "2062--2066",
}
@inproceedings{cercas-curry-etal-2023-milanlp,
    title = "{M}ila{NLP} at {S}em{E}val-2023 Task 10: Ensembling Domain-Adapted and Regularized Pretrained Language Models for Robust Sexism Detection",
    author = "Cercas Curry, Amanda  and
      Attanasio, Giuseppe  and
      Nozza, Debora  and
      Hovy, Dirk",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.285",
    doi = "10.18653/v1/2023.semeval-1.285",
    pages = "2067--2074",
}
@inproceedings{chen-etal-2023-ynu,
    title = "{YNU}-{HPCC} at {S}em{E}val-2023 Task 6: {LEGAL}-{BERT} Based Hierarchical {B}i{LSTM} with {CRF} for Rhetorical Roles Prediction",
    author = "Chen, Yu  and
      Zhang, You  and
      Wang, Jin  and
      Zhang, Xuejie",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.286",
    doi = "10.18653/v1/2023.semeval-1.286",
    pages = "2075--2081",
}
@inproceedings{zhong-etal-2023-uirisc,
    title = "{UIRISC} at {S}em{E}val-2023 Task 10: Explainable Detection of Online Sexism by Ensembling Fine-tuning Language Models",
    author = "Zhong, Tianyun  and
      Song, Runhui  and
      Liu, Xunyuan  and
      Wang, Juelin  and
      Wang, Boya  and
      Li, Binyang",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.287",
    doi = "10.18653/v1/2023.semeval-1.287",
    pages = "2082--2090",
}
@inproceedings{sultana-etal-2023-csecu,
    title = "{CSECU}-{DSG} at {S}em{E}val-2023 Task 10: Exploiting Transformers with Stacked {LSTM} for the Explainable Detection of Online Sexism",
    author = "Sultana, Afrin  and
      Tasnia, Radiathun  and
      Ayman, Nabila  and
      Chy, Abu Nowshed",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.288",
    doi = "10.18653/v1/2023.semeval-1.288",
    pages = "2091--2099",
}
@inproceedings{shmalts-2023-john,
    title = "John Boy Walton at {S}em{E}val-2023 Task 5: An Ensemble Approach to Spoiler Classification and Retrieval for Clickbait Spoiling",
    author = "Shmalts, Maksim",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.289",
    doi = "10.18653/v1/2023.semeval-1.289",
    pages = "2100--2106",
}
@inproceedings{stefanovitch-etal-2023-teamec,
    title = "{T}eam{EC} at {S}em{E}val-2023 Task 4: Transformers vs. Low-Resource Dictionaries, Expert Dictionary vs. Learned Dictionary",
    author = "Stefanovitch, Nicolas  and
      De Longueville, Bertrand  and
      Scharfbillig, Mario",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.290",
    doi = "10.18653/v1/2023.semeval-1.290",
    pages = "2107--2111",
}
@inproceedings{tasneem-etal-2023-csecu,
    title = "{CSECU}-{DSG} at {S}em{E}val-2023 Task 6: Segmenting Legal Documents into Rhetorical Roles via Fine-tuned Transformer Architecture",
    author = "Tasneem, Fareen  and
      Hossain, Tashin  and
      Naim, Jannatun  and
      Chy, Abu Nowshed",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.291",
    doi = "10.18653/v1/2023.semeval-1.291",
    pages = "2112--2117",
}
@inproceedings{karimi-flek-2023-caisa,
    title = "{CAISA} at {S}em{E}val-2023 Task 8: Counterfactual Data Augmentation for Mitigating Class Imbalance in Causal Claim Identification",
    author = "Karimi, Akbar  and
      Flek, Lucie",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.292",
    doi = "10.18653/v1/2023.semeval-1.292",
    pages = "2118--2123",
}
@inproceedings{qachfar-verma-2023-redaspersuasion,
    title = "{R}e{DASP}ersuasion at {S}em{E}val-2023 Task 3: Persuasion Detection using Multilingual Transformers and Language Agnostic Features",
    author = "Qachfar, Fatima Zahra  and
      Verma, Rakesh",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.293",
    doi = "10.18653/v1/2023.semeval-1.293",
    pages = "2124--2132",
}
@inproceedings{maity-etal-2023-irel,
    title = "{IREL} at {S}em{E}val-2023 Task 11: User Conditioned Modelling for Toxicity Detection in Subjective Tasks",
    author = "Maity, Ankita  and
      Kandru, Pavan  and
      Singh, Bhavyajeet  and
      Aditya Hari, Kancharla  and
      Varma, Vasudeva",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.294",
    doi = "10.18653/v1/2023.semeval-1.294",
    pages = "2133--2136",
}
@inproceedings{kohli-tiwari-2023-arguably,
    title = "Arguably at {S}em{E}val-2023 Task 11: Learning the disagreements using unsupervised behavioral clustering and language models",
    author = "Kohli, Guneet Singh  and
      Tiwari, Vinayak",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.295",
    doi = "10.18653/v1/2023.semeval-1.295",
    pages = "2137--2142",
}
@inproceedings{ramachandran-etal-2023-masonnlp,
    title = "{M}ason{NLP}+ at {S}em{E}val-2023 Task 8: Extracting Medical Questions, Experiences and Claims from Social Media using Knowledge-Augmented Pre-trained Language Models",
    author = "Ramachandran, Giridhar Kaushik  and
      Gangavarapu, Haritha  and
      Lybarger, Kevin  and
      Uzuner, Ozlem",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.296",
    doi = "10.18653/v1/2023.semeval-1.296",
    pages = "2143--2152",
}
@inproceedings{aryal-prioleau-2023-howard,
    title = "{H}oward {U}niversity Computer Science at {S}em{E}val-2023 Task 12: A 2-Step System Design for Multilingual Sentiment Classification with Language Identification",
    author = "Aryal, Saurav  and
      Prioleau, Howard",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.297",
    doi = "10.18653/v1/2023.semeval-1.297",
    pages = "2153--2159",
}
@inproceedings{ghahroodi-etal-2023-sut,
    title = "{SUT} at {S}em{E}val-2023 Task 1: Prompt Generation for Visual Word Sense Disambiguation",
    author = "Ghahroodi, Omid  and
      Dalili, Seyed Arshan  and
      Mesforoush, Sahel  and
      Asgari, Ehsaneddin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.298",
    doi = "10.18653/v1/2023.semeval-1.298",
    pages = "2160--2163",
}
@inproceedings{ghahroodi-etal-2023-sina,
    title = "Sina at {S}em{E}val-2023 Task 4: A Class-Token Attention-based Model for Human Value Detection",
    author = "Ghahroodi, Omid  and
      Sadraei Javaheri, Mohammad Ali  and
      Dastgheib, Doratossadat  and
      Soleymani Baghshah, Mahdieh  and
      Rohban, Mohammad Hossein  and
      Rabiee, Hamid  and
      Asgari, Ehsaneddin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.299",
    doi = "10.18653/v1/2023.semeval-1.299",
    pages = "2164--2167",
}
@inproceedings{sadeghi-etal-2023-sinaai,
    title = "{S}ina{AI} at {S}em{E}val-2023 Task 3: A Multilingual Transformer Language Model-based Approach for the Detection of News Genre, Framing and Persuasion Techniques",
    author = "Sadeghi, Aryan  and
      Alipour, Reza  and
      Taeb, Kamyar  and
      Morassafar, Parimehr  and
      Salemahim, Nima  and
      Asgari, Ehsaneddin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.300",
    doi = "10.18653/v1/2023.semeval-1.300",
    pages = "2168--2173",
}
@inproceedings{mijatovic-etal-2023-rcln,
    title = "{RCLN} at {S}em{E}val-2023 Task 1: Leveraging Stable Diffusion and Image Captions for Visual {WSD}",
    author = "Mijatovic, Antonina  and
      Buscaldi, Davide  and
      Borisova, Ekaterina",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.301",
    doi = "10.18653/v1/2023.semeval-1.301",
    pages = "2174--2178",
}
@inproceedings{mohammed-etal-2023-friedrich,
    title = "Friedrich Nietzsche at {S}em{E}val-2023 Task 4: Detection of Human Values from Text Using Machine Learning",
    author = "Mohammed, Abdul Jawad  and
      Sundharram, Sruthi  and
      Sharma, Sanidhya",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.302",
    doi = "10.18653/v1/2023.semeval-1.302",
    pages = "2179--2183",
}
@inproceedings{ahmadi-etal-2023-azaad,
    title = "azaad@{BND} at {S}em{E}val-2023 Task 2: How to Go from a Simple Transformer Model to a Better Model to Get Better Results in Natural Language Processing",
    author = "Ahmadi, Reza  and
      Arefi, Shiva  and
      Jafarabad, Mohammad",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.303",
    doi = "10.18653/v1/2023.semeval-1.303",
    pages = "2184--2187",
}
@inproceedings{zhou-2023-pinganlifeinsurance,
    title = "{P}ing{A}n{L}ife{I}nsurance at {S}em{E}val-2023 Task 10: Using Multi-Task Learning to Better Detect Online Sexism",
    author = "Zhou, Mengyuan",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.304",
    doi = "10.18653/v1/2023.semeval-1.304",
    pages = "2188--2192",
}
@inproceedings{kirk-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 10: Explainable Detection of Online Sexism",
    author = {Kirk, Hannah  and
      Yin, Wenjie  and
      Vidgen, Bertie  and
      R{\"o}ttger, Paul},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.305",
    doi = "10.18653/v1/2023.semeval-1.305",
    pages = "2193--2210",
}
@inproceedings{deturck-etal-2023-ertim,
    title = "Ertim at {S}em{E}val-2023 Task 2: Fine-tuning of Transformer Language Models and External Knowledge Leveraging for {NER} in {F}arsi, {E}nglish, {F}rench and {C}hinese",
    author = "Deturck, Kevin  and
      Magistry, Pierre  and
      Diot-Parvaz Ahmad, B{\'e}n{\'e}dicte  and
      Wang, Ilaine  and
      Nouvel, Damien  and
      Lafayette, Hugo",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.306",
    doi = "10.18653/v1/2023.semeval-1.306",
    pages = "2211--2215",
}
@inproceedings{jullien-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 7: Multi-Evidence Natural Language Inference for Clinical Trial Data",
    author = {Jullien, Ma{\"e}l  and
      Valentino, Marco  and
      Frost, Hannah  and
      O{'}regan, Paul  and
      Landers, Donal  and
      Freitas, Andr{\'e}},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.307",
    doi = "10.18653/v1/2023.semeval-1.307",
    pages = "2216--2226",
}
@inproceedings{raganato-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 1: Visual Word Sense Disambiguation",
    author = "Raganato, Alessandro  and
      Calixto, Iacer  and
      Ushio, Asahi  and
      Camacho-Collados, Jose  and
      Pilehvar, Mohammad Taher",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.308",
    doi = "10.18653/v1/2023.semeval-1.308",
    pages = "2227--2234",
}
@inproceedings{pei-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 9: Multilingual Tweet Intimacy Analysis",
    author = "Pei, Jiaxin  and
      Silva, V{\'\i}tor  and
      Bos, Maarten  and
      Liu, Yozen  and
      Neves, Leonardo  and
      Jurgens, David  and
      Barbieri, Francesco",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.309",
    doi = "10.18653/v1/2023.semeval-1.309",
    pages = "2235--2246",
}
@inproceedings{fetahu-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 2: Fine-grained Multilingual Named Entity Recognition ({M}ulti{C}o{NER} 2)",
    author = "Fetahu, Besnik  and
      Kar, Sudipta  and
      Chen, Zhiyu  and
      Rokhlenko, Oleg  and
      Malmasi, Shervin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.310",
    doi = "10.18653/v1/2023.semeval-1.310",
    pages = "2247--2265",
}
@inproceedings{khetan-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 8: Causal Medical Claim Identification and Related {PIO} Frame Extraction from Social Media Posts",
    author = "Khetan, Vivek  and
      Wadhwa, Somin  and
      Wallace, Byron  and
      Amir, Silvio",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.311",
    doi = "10.18653/v1/2023.semeval-1.311",
    pages = "2266--2274",
}
@inproceedings{frobe-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 5: Clickbait Spoiling",
    author = {Fr{\"o}be, Maik  and
      Stein, Benno  and
      Gollub, Tim  and
      Hagen, Matthias  and
      Potthast, Martin},
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.312",
    doi = "10.18653/v1/2023.semeval-1.312",
    pages = "2275--2286",
}
@inproceedings{kiesel-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 4: {V}alue{E}val: Identification of Human Values Behind Arguments",
    author = "Kiesel, Johannes  and
      Alshomary, Milad  and
      Mirzakhmedova, Nailia  and
      Heinrich, Maximilian  and
      Handke, Nicolas  and
      Wachsmuth, Henning  and
      Stein, Benno",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.313",
    doi = "10.18653/v1/2023.semeval-1.313",
    pages = "2287--2303",
}
@inproceedings{leonardelli-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 11: Learning with Disagreements ({L}e{W}i{D}i)",
    author = "Leonardelli, Elisa  and
      Abercrombie, Gavin  and
      Almanea, Dina  and
      Basile, Valerio  and
      Fornaciari, Tommaso  and
      Plank, Barbara  and
      Rieser, Verena  and
      Uma, Alexandra  and
      Poesio, Massimo",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.314",
    doi = "10.18653/v1/2023.semeval-1.314",
    pages = "2304--2318",
}
@inproceedings{muhammad-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 12: Sentiment Analysis for {A}frican Languages ({A}fri{S}enti-{S}em{E}val)",
    author = "Muhammad, Shamsuddeen Hassan  and
      Abdulmumin, Idris  and
      Yimam, Seid Muhie  and
      Adelani, David Ifeoluwa  and
      Ahmad, Ibrahim Said  and
      Ousidhoum, Nedjma  and
      Ayele, Abinew Ali  and
      Mohammad, Saif  and
      Beloucif, Meriem  and
      Ruder, Sebastian",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.315",
    doi = "10.18653/v1/2023.semeval-1.315",
    pages = "2319--2337",
}
@inproceedings{mahendra-etal-2023-ittc,
    title = "{ITTC} at {S}em{E}val 2023-Task 7: Document Retrieval and Sentence Similarity for Evidence Retrieval in Clinical Trial Data",
    author = "Mahendra, Rahmad  and
      Spina, Damiano  and
      Verspoor, Karin",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.316",
    doi = "10.18653/v1/2023.semeval-1.316",
    pages = "2338--2342",
}
@inproceedings{piskorski-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 3: Detecting the Category, the Framing, and the Persuasion Techniques in Online News in a Multi-lingual Setup",
    author = "Piskorski, Jakub  and
      Stefanovitch, Nicolas  and
      Da San Martino, Giovanni  and
      Nakov, Preslav",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.317",
    doi = "10.18653/v1/2023.semeval-1.317",
    pages = "2343--2361",
}
@inproceedings{modi-etal-2023-semeval,
    title = "{S}em{E}val-2023 Task 6: {L}egal{E}val - Understanding Legal Texts",
    author = "Modi, Ashutosh  and
      Kalamkar, Prathamesh  and
      Karn, Saurabh  and
      Tiwari, Aman  and
      Joshi, Abhinav  and
      Tanikella, Sai Kiran  and
      Guha, Shouvik Kumar  and
      Malhan, Sachin  and
      Raghavan, Vivek",
    editor = {Ojha, Atul Kr.  and
      Do{\u{g}}ru{\"o}z, A. Seza  and
      Da San Martino, Giovanni  and
      Tayyar Madabushi, Harish  and
      Kumar, Ritesh  and
      Sartori, Elisa},
    booktitle = "Proceedings of the 17th International Workshop on Semantic Evaluation (SemEval-2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.semeval-1.318",
    doi = "10.18653/v1/2023.semeval-1.318",
    pages = "2362--2374",
}
@proceedings{scil-2023-society,
    title = "Proceedings of the Society for Computation in Linguistics 2023",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.0",
}
@inproceedings{schneider-2023-third,
    title = "A third structure building operation for {M}inimalist {G}rammars",
    author = "Schneider, Johannes",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.1",
    pages = "6--14",
}
@inproceedings{hanson-2023-tsl,
    title = "A {TSL} Analysis of {J}apanese Case",
    author = "Hanson, Kenneth",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.2",
    pages = "15--24",
}
@inproceedings{lambert-heinz-2023-algebraic,
    title = "An Algebraic Characterization of Total Input Strictly Local Functions",
    author = "Lambert, Dakotah  and
      Heinz, Jeffrey",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.3",
    pages = "25--34",
}
@inproceedings{court-etal-2023-analogy,
    title = "Analogy in Contact: Modeling {M}altese Plural Inflection",
    author = "Court, Sara  and
      Sims, Andrea D.  and
      Elsner, Micha",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.4",
    pages = "35--46",
}
@inproceedings{ozaki-oseki-2023-cands,
    title = "{CANDS}: A Computational Implementation of Collins and Stabler (2016)",
    author = "Ozaki, Satoru  and
      Oseki, Yohei",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.5",
    pages = "47--68",
}
@inproceedings{kamath-bradford-2023-neural,
    title = "Does a neural model understand the de re / de dicto distinction?",
    author = "Kamath, Gaurav  and
      Bradford, Laurestine",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.6",
    pages = "69--84",
}
@inproceedings{miller-de-santo-2023-extending,
    title = "Extending Finite-state Models of Reduplication to Tone in {T}hai",
    author = "Miller, Casey D.  and
      De Santo, Aniello",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.7",
    pages = "85--94",
}
@inproceedings{fu-dunbar-2023-extracting,
    title = "Extracting binary features from speech production errors and perceptual confusions using Redundancy-Corrected Transmission",
    author = "Fu, Zhanao  and
      Dunbar, Ewan",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.8",
    pages = "95--107",
}
@inproceedings{maitra-perkins-2023-filtering,
    title = "Filtering input for learning constrained grammatical variability: The case of {S}panish word order",
    author = "Maitra, Shalinee  and
      Perkins, Laurel",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.9",
    pages = "108--120",
}
@inproceedings{schlotterbeck-wang-2023-incremental,
    title = "An incremental {RSA} model for adjective ordering preferences in referential visual context",
    author = "Schlotterbeck, Fabian  and
      Wang, Hening",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.10",
    pages = "121--132",
}
@inproceedings{leong-linzen-2023-language,
    title = "Language Models Can Learn Exceptions to Syntactic Rules",
    author = "Leong, Cara Su-Yi  and
      Linzen, Tal",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.11",
    pages = "133--144",
}
@inproceedings{fiorini-etal-2023-mg,
    title = "An {MG} Parsing View into the Processing of Subject and Object Relative Clauses in {B}asque",
    author = "Fiorini, Matteo  and
      Chang, Jillian  and
      De Santo, Aniello",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.12",
    pages = "145--154",
}
@inproceedings{torres-etal-2023-modeling,
    title = "Modeling island effects with probabilistic tier-based strictly local grammars over trees",
    author = "Torres, Charles  and
      Hanson, Kenneth  and
      Graf, Thomas  and
      Mayer, Connor",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.13",
    pages = "155--164",
}
@inproceedings{rosen-2023-morpheme,
    title = "Morpheme combinatorics of compound words through Box Embeddings",
    author = "Rosen, Eric",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.14",
    pages = "165--174",
}
@inproceedings{kobzeva-etal-2023-neural,
    title = "Neural Networks Can Learn Patterns of Island-insensitivity in {N}orwegian",
    author = "Kobzeva, Anastasia  and
      Arehalli, Suhas  and
      Linzen, Tal  and
      Kush, Dave",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.15",
    pages = "175--185",
}
@inproceedings{perkins-hunter-2023-noise,
    title = "Noise-tolerant learning as selection among deterministic grammatical hypotheses",
    author = "Perkins, Laurel  and
      Hunter, Tim",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.16",
    pages = "186--198",
}
@inproceedings{senturia-frank-2023-spectra,
    title = "On the Spectra of Syntactic Structures",
    author = "Senturia, Isabella  and
      Frank, Robert",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.17",
    pages = "199--211",
}
@inproceedings{tomita-hirayama-2023-parasitic,
    title = "Parasitic gaps in {J}apanese: An {MG}-based approach",
    author = "Tomita, Yu  and
      Hirayama, Hitomi",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.18",
    pages = "212--221",
}
@inproceedings{kulick-etal-2023-parsing,
    title = "Parsing {``}Early {E}nglish Books Online{''} for Linguistic Search",
    author = "Kulick, Seth  and
      Ryant, Neville  and
      Santorini, Beatrice",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.19",
    pages = "222--242",
}
@inproceedings{gleim-schneider-2023-phonological,
    title = "Phonological processes with intersecting tier alphabets",
    author = "Gleim, Daniel  and
      Schneider, Johannes",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.20",
    pages = "243--249",
}
@inproceedings{liu-2023-processing,
    title = "Processing Advantages of End-weight",
    author = "Liu, Lei",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.21",
    pages = "250--258",
}
@inproceedings{dai-etal-2023-rethinking,
    title = "Rethinking representations: A log-bilinear model of phonotactics",
    author = "Dai, Huteng  and
      Mayer, Connor  and
      Futrell, Richard",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.22",
    pages = "259--268",
}
@inproceedings{magri-2023-stochastic,
    title = "Stochastic harmonic grammars do not peak on the mappings singled out by categorical harmonic grammars",
    author = "Magri, Giorgio",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.23",
    pages = "269--277",
}
@inproceedings{wilson-etal-2023-subject,
    title = "Subject-verb agreement with {S}eq2{S}eq transformers: Bigger is better, but still not best",
    author = "Wilson, Michael  and
      Zhou, Zhenghao  and
      Frank, Robert",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.24",
    pages = "278--288",
}
@inproceedings{graf-2023-subregular,
    title = "Subregular Tree Transductions, Movement, Copies, Traces, and the Ban on Improper Movement",
    author = "Graf, Thomas",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.25",
    pages = "289--299",
}
@inproceedings{lai-etal-2023-text,
    title = "Text segmentation similarity revisited: A flexible distance-based approach for multiple boundary types",
    author = "Lai, Ryan Ka Yau  and
      Li, Yujie  and
      Zhang, Shujie",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.26",
    pages = "300--309",
}
@inproceedings{bonami-etal-2023-assessing,
    title = "Assessing the featural organisation of paradigms with distributional methods",
    author = "Bonami, Olivier  and
      Kyj{\'a}nek, Luk{\'a}{\v{s}}  and
      Wauquier, Marine",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.27",
    pages = "310--320",
}
@inproceedings{suijkerbuijk-etal-2023-learnability,
    title = "The Learnability of the Wh-Island Constraint in {D}utch by a Long Short-Term Memory Network",
    author = "Suijkerbuijk, Michelle  and
      de Swart, Peter  and
      Frank, Stefan L.",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.28",
    pages = "321--331",
}
@inproceedings{belth-2023-towards,
    title = "Towards a Learning-Based Account of Underlying Forms: A Case Study in {T}urkish",
    author = "Belth, Caleb",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.29",
    pages = "332--342",
}
@inproceedings{stabler-yu-2023-unbounded,
    title = "Unbounded recursion in two dimensions, where syntax and prosody meet",
    author = "Stabler, Edward P.  and
      Yu, Kristine M.",
    editor = "Hunter, Tim  and
      Prickett, Brandon",
    booktitle = "Proceedings of the Society for Computation in Linguistics 2023",
    month = jun,
    year = "2023",
    address = "Amherst, MA",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.scil-1.30",
    pages = "343--356",
}
@proceedings{rocling-2023-linguistics,
    title = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.0",
}
@inproceedings{chang-etal-2023-xfever,
    title = "{XFEVER}: Exploring Fact Verification across Languages",
    author = "Chang, Yi-Chen  and
      Kruengkrai, Canasai  and
      Yamagishi, Junichi",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.1",
    pages = "1--11",
}
@inproceedings{yu-kai-lee-2023-story,
    title = "Story Co-telling Dialogue Generation via Reinforcement Learning and Knowledge Graph",
    author = "Lee, Yu-Kai  and
      Chang, Chia-Hui",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.2",
    pages = "12--20",
}
@inproceedings{yu-chun-lin-jang-2023-improving,
    title = "Improving End-to-end {T}aiwanese-Speech-to-{C}hinese-Text Translation by Semi-supervised Learning",
    author = "Lin, Yu-Chun  and
      Wang, Chung-Che  and
      Jang, Jyh-Shing Roger",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.3",
    pages = "21--28",
}
@inproceedings{cheng-hung-yeh-2023-construction,
    title = "Construction of Message Deliver Service Dialog Systems",
    author = "Yeh, Cheng-Hung  and
      Chang, Chia-Hui",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.4",
    pages = "29--37",
}
@inproceedings{yang-etal-2023-auxiliary,
    title = "Auxiliary loss to attention head for end to end speaker diarization",
    author = "Yang, Yi-Ting  and
      Li, Jiun-Ting  and
      Chen, Berlin",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.5",
    pages = "38--43",
}
@inproceedings{yeh-etal-2023-pilot,
    title = "The Pilot Study and Model Construction for Word Segmentation in {T}aiwan {H}akka",
    author = "Yeh, Chiou-Shing  and
      Lai, Huei-Ling  and
      Liu, Jyi-Shane",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.6",
    pages = "44--53",
}
@inproceedings{huang-etal-2023-leveraging,
    title = "Leveraging Dialogue Discourse Parsing in a Two-Stage Framework for Meeting Summarization",
    author = "Huang, Yi-Ping  and
      Lo, Tien-Hong  and
      Chen, Berlin",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.7",
    pages = "54--62",
}
@inproceedings{karol-nowakowski-2023-improving,
    title = "Improving Low-Resource Speech Recognition through Multilingual Fine-Tuning with Language Identifiers and Self-Training",
    author = "Nowakowski, Karol  and
      Ptaszynski, Michal",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.8",
    pages = "63--70",
}
@inproceedings{yu-etal-2023-aawloss,
    title = "{A}a{WL}oss: An Artifact-aware Weighted Loss Function for Speech Enhancement",
    author = "Yu, En-Lun  and
      Ho, Kuan-Hsun  and
      Chen, Berlin",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.9",
    pages = "71--78",
}
@inproceedings{chou-etal-2023-wordrank,
    title = "{W}ord{R}ank: A Word Ranking based Training Strategy for Abstractive Document Summarization",
    author = "Chou, Hsiao-Wei  and
      Wu, Ping-Yen  and
      Tu, Jia-Jang  and
      Chen, Kuanyu",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.10",
    pages = "79--88",
}
@inproceedings{zhang-etal-2023-investigating-cross,
    title = "Investigating Cross-Institutional Recognition of Cancer Registration Items: A Case Study on Catastrophic Forgetting",
    author = "Zhang, You Chen  and
      Wang, Chen-Kai  and
      Tsai, Ming-Ju  and
      Dai, Hong-Jie",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.11",
    pages = "89--97",
}
@inproceedings{peng-etal-2023-enhancing,
    title = "Enhancing Automated {E}nglish Speaking Assessment for {L}2 Speakers with {BERT} and Wav2vec2.0 Fusion",
    author = "Peng, Wen-Hsuan  and
      Wang, Hsin-Wei  and
      Chen, Sally  and
      Chen, Berlin",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.12",
    pages = "98--105",
}
@inproceedings{tai-etal-2023-impact,
    title = "Impact of Feature Selection Algorithms on Readability Model",
    author = "Tai, Tsai-Ning  and
      Tseng, Hou-Chiang  and
      Sung, Yao-Ting",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.13",
    pages = "106--115",
}
@inproceedings{ho-etal-2023-multimodal,
    title = "Multimodal Speech Training for the Hard of Hearing in Mandarine",
    author = "Ho, Ching-Hsiang  and
      Tseng, Kun-Chuan  and
      Lei, Men-Ching",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.14",
    pages = "116--123",
}
@inproceedings{sarah-alnefaie-alsalka-2023-gpt,
    title = "Is {GPT}-4 a Good Islamic Expert for Answering {Q}uran Questions?",
    author = "Alnefaie, Sarah  and
      Atwell, Eric  and
      Alsalka, Mohammad Ammar",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.15",
    pages = "124--133",
}
@inproceedings{lin-etal-2023-addressing,
    title = "Addressing the issue of Data Imbalance in Multi-granularity Pronunciation Assessment",
    author = "Lin, Meng-Shin  and
      Wang, Hsin-Wei  and
      Lo, Tien-Hong  and
      Chen, Berlin  and
      Chao, Wei-Cheng",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.16",
    pages = "134--140",
}
@inproceedings{zhang-etal-2023-category,
    title = "Category Mapping for Zero-shot Text Classification",
    author = "Zhang, Qiu-Xia  and
      Chi, Te-Yu  and
      Yang, Te-Lun  and
      Tang, Yu-Meng  and
      Chen, Ta-Lin  and
      Jang, Jyh-Shing",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.17",
    pages = "141--156",
}
@inproceedings{liao-etal-2023-esc,
    title = "{ESC} {MA}-{SD} Net: Effective Speaker Separation through Convolutional Multi-View Attention and {S}udo{N}et",
    author = "Liao, Che-Wei  and
      Aung, Aye Nyein  and
      Hung, Jeih-Weih",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.18",
    pages = "157--161",
}
@inproceedings{liang-etal-2023-comparative,
    title = "A Comparative Study of Generative Pre-trained Transformer-based Models for {C}hinese Slogan Generation of Crowdfunding",
    author = "Liang, Yu-Cheng  and
      Zheng, Meng-Heng  and
      Wu, Jheng-Long",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.19",
    pages = "162--170",
}
@inproceedings{megela-etal-2023-fine,
    title = "Fine-Tuning and Evaluation of Question Generation for {S}lovak Language",
    author = "Megela, Ondrej  and
      Hladek, Daniel  and
      Pleva, Matus  and
      Sta{\v{s}}, J{\'a}n  and
      Su, Ming-Hsiang  and
      Liao, Yuan-Fu",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.20",
    pages = "171--178",
}
@inproceedings{huang-2023-phonotactic,
    title = "Phonotactic Constraints on Zhangzhou Onsets",
    author = "Huang, Yishan",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.21",
    pages = "179--187",
}
@inproceedings{cheng-zhang-2023-analyzing,
    title = "Analyzing {C}hat{GPT}{'}s Mathematical Deficiencies: Insights and Contributions",
    author = "Cheng, Vincent  and
      Zhang, Yu",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.22",
    pages = "188--193",
}
@inproceedings{shen-chung-2023-analysis,
    title = "An Analysis of {``}{X} shi {Y}{''} Metaphors in {M}andarin Corpora and Learning Materials",
    author = "Shen, Yu-Hsiang  and
      Chung, Siaw-Fong",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.23",
    pages = "194--201",
}
@inproceedings{zhendong-du-2023-sentence,
    title = "Sentence-level Revision with Neural Reinforcement Learning",
    author = "Du, Zhendong  and
      Hashimoto, Kenji",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.24",
    pages = "202--209",
}
@inproceedings{hsieh-etal-2023-taiwanese,
    title = "{T}aiwanese/{M}andarin Speech Recognition using {O}pen{AI}{'}s Whisper Multilingual Speech Recognition Engine Based on Generative Pretrained Transformer Architecture",
    author = "Hsieh, Yueh-Che  and
      Lyu, Renyuan  and
      Lyu, Keming",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.25",
    pages = "210--214",
}
@inproceedings{wu-etal-2023-knot,
    title = "{KNOT}-{MCTS}: An Effective Approach to Addressing Hallucinations in Generative Language Modeling for Question Answering",
    author = "Wu, Chung-Wen  and
      Huang, Guan-Tang  and
      He, Yue-Yang  and
      Chen, Berlin",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.26",
    pages = "215--221",
}
@inproceedings{lin-lyu-2023-compact,
    title = "Compact {CNN}s for End-to-End Keyword Spotting on Resource-Constrained Edge {AI} Devices",
    author = "Lin, Joseph  and
      Lyu, Renyuan",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.27",
    pages = "222--226",
}
@inproceedings{huang-etal-2023-sound,
    title = "Sound Processing for Cochlear Implants: The Journey of Innovation Toward Artificial Intelligence",
    author = "Huang, Enoch Hsin-Ho  and
      Wu, Chao-Min  and
      Tsao, Yu",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.28",
    pages = "227--232",
}
@inproceedings{chen-etal-2023-analyzing,
    title = "Analyzing Bid-Rigging Related Judicial Cases of Government Procurement Law Using Text Mining Techniques",
    author = "Chen, Pei-Zhen  and
      Hsu, Hsin-Yun  and
      Wu, Jheng-Long",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.29",
    pages = "233--241",
}
@inproceedings{sy-etal-2023-fine,
    title = "Fine-Grained Argument Understanding with {BERT} Ensemble Techniques: A Deep Dive into Financial Sentiment Analysis",
    author = "Sy, Eugene  and
      Peng, Tzu-Cheng  and
      Huang, Shih-Hsuan  and
      Lin, Heng-Yu  and
      Chang, Yung-Chun",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.30",
    pages = "242--249",
}
@inproceedings{hsieh-su-2023-application,
    title = "Application of Deep Learning Technology to Predict Changes in Sea Level",
    author = "Hsieh, Yi-Lin  and
      Su, Ming-Hsiang",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.31",
    pages = "250--254",
}
@inproceedings{ho-etal-2023-relevance,
    title = "The Relevance Identification Between Housing Rental Texts And Legal Provisions",
    author = "Ho, Min-Chin  and
      Cheng, Ya-Mien  and
      Wu, Jheng-Long",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.32",
    pages = "255--261",
}
@inproceedings{lin-etal-2023-solving,
    title = "Solving Linguistic Olympiad Problems with Tree-of-Thought Prompting",
    author = "Lin, Zheng-Lin  and
      Yen, Chiao-Han  and
      Xu, Jia-Cheng  and
      Watty, Deborah  and
      Hsieh, Shu-Kai",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.33",
    pages = "262--269",
}
@inproceedings{tsai-chang-2023-generative,
    title = "Can generative models be used to detect hate speech related to body shaming?",
    author = "Tsai, Yuan-Shiang  and
      Chang, Yu-Yun",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.34",
    pages = "270--278",
}
@inproceedings{yang-etal-2023-lexical,
    title = "Lexical Complexity Prediction using Word Embeddings",
    author = "Yang, Cheng-Zen  and
      Li, Jin-Jian  and
      Lin, Shu-Chang",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.35",
    pages = "279--287",
}
@inproceedings{wang-chung-2023-analysis,
    title = "Analysis of {C}hinese Irony on {PTT} Corpus-Using {``}Tested Positive{''} and {``}Hope{''} as the Key Words",
    author = "Wang, Pin-Wen  and
      Chung, Siaw-Fong",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.36",
    pages = "288--291",
}
@inproceedings{yeh-etal-2023-evaluating,
    title = "Evaluating Interfaced {LLM} Bias",
    author = "Yeh, Kai-Ching  and
      Chi, Jou-An  and
      Lian, Da-Chen  and
      Hsieh, Shu-Kai",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.37",
    pages = "292--299",
}
@inproceedings{su-etal-2023-novel,
    title = "A Novel Named Entity Recognition Model Applied to Specialized Sequence Labeling",
    author = "Su, Ruei-Cyuan  and
      Su, Tzu-En  and
      Su, Ming-Hsiang  and
      Pleva, Matus  and
      Hladek, Daniel",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.38",
    pages = "300--310",
}
@inproceedings{su-etal-2023-scu,
    title = "{SCU}-{MESCL}ab at {ROCLING}-2023 Shared Task:Named Entity Recognition Using Multiple Classifier Model",
    author = "Su, Tzu-En  and
      Su, Ruei-Cyuan  and
      Yang, Tsung-Hsien  and
      Su, Ming-Hsiang",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.39",
    pages = "311--316",
}
@inproceedings{pang-etal-2023-ynu,
    title = "{YNU}-{HPCC} at {ROCLING} 2023 {M}ulti{NER}-Health Task: A transformer-based approach for {C}hinese healthcare {NER}",
    author = "Pang, Chonglin  and
      Zhang, You  and
      Zhou, Xiaobing",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.40",
    pages = "317--324",
}
@inproceedings{zhang-etal-2023-ynu,
    title = "{YNU}-{ISE}-{ZXW} at {ROCLING} 2023 {M}ulti{NER}-Health Task: A Transformer-based Model with {L}o{RA} for {C}hinese Healthcare Named Entity Recognition",
    author = "Zhang, Xingwei  and
      Wang, Jin  and
      Zhang, Xuejie",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.41",
    pages = "325--332",
}
@inproceedings{lee-etal-2023-overview,
    title = "Overview of the {ROCLING} 2023 Shared Task for {C}hinese Multi-genre Named Entity Recognition in the Healthcare Domain",
    author = "Lee, Lung-Hao  and
      Lin, Tzu-Mi  and
      Chen, Chao-Yi",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.42",
    pages = "333--338",
}
@inproceedings{wang-etal-2023-crowner,
    title = "{C}row{NER} at {ROCLING} 2023 {M}ulti{NER}-Health Task: Enhancing {NER} Task with {GPT} Paraphrase Augmentation on Sparsely Labeled Data",
    author = "Wang, Yin-Chieh  and
      Wu, Wen-Hong  and
      Kuo, Feng-Yu  and
      Wu, Han-Chun  and
      Chi, Te-Yu  and
      Yang, Te-Lun  and
      Chen, Sheh  and
      Jang, Jyh-Shing Roger",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.43",
    pages = "339--349",
}
@inproceedings{wang-yang-2023-lingx,
    title = "{L}ing{X} at {ROCLING} 2023 {M}ulti{NER}-Health Task: Intelligent Capture of {C}hinese Medical Named Entities by {LLM}s",
    author = "Wang, Xuelin  and
      Yang, Qihao",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.44",
    pages = "350--358",
}
@inproceedings{wu-etal-2023-islab,
    title = "{ISL}ab at {ROCLING} 2023 {M}ulti{NER}-Health Task: A Three-Stage {NER} Model Combining Textual Content and Tagged Semantics",
    author = "Wu, Jun-Jie  and
      Chang, Tao-Hsing  and
      Hsu, Fu-Yuan",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.45",
    pages = "359--366",
}
@inproceedings{chen-etal-2023-accelerating,
    title = "Accelerating {H}akka Speech Recognition Research and Development Using the Whisper Model",
    author = "Chen, Ching-Yuan  and
      Hsu, Yun-Hsiang  and
      Chang, Chenchi",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.46",
    pages = "367--370",
}
@inproceedings{chen-etal-2023-enhancing,
    title = "Enhancing Automatic Speech Recognition Performance Through Multi-Speaker Text-to-Speech",
    author = "Chen, Po-Kai  and
      Huang, Bing-Jhih  and
      Chen, Chi-Tao  and
      Wang, Hsin-Min  and
      Wang, Jia-Ching",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.47",
    pages = "371--376",
}
@inproceedings{chang-chen-2023-dms,
    title = "The {DMS}-{ASR} System for the {F}ormosa Speech Recognition Challenge 2023",
    author = "Chang, Hsiu Jui  and
      Chen, Wei Yuan",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.48",
    pages = "377--379",
}
@inproceedings{hu-chen-2023-nsysu,
    title = "{NSYSU}-{MITL}ab Speech Recognition System for {F}ormosa Speech Recognition Challenge 2023",
    author = "Hu, Hong-Jie  and
      Chen, Chia-Ping",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.49",
    pages = "380--385",
}
@inproceedings{chen-etal-2023-north,
    title = "The North System for {F}ormosa Speech Recognition Challenge 2023",
    author = "Chen, Li-Wei  and
      Lee, Hung-Shin  and
      Cheng, Kai-Chen",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.50",
    pages = "386--389",
}
@inproceedings{chiang-etal-2023-whisperhakka,
    title = "{W}hisper{H}akka: A Hybrid Architecture Speech Recognition System for Low-Resource {T}aiwanese {H}akka",
    author = "Chiang, Ming-Hsiu  and
      Lai, Chien-Hung  and
      Chiu, Hsuan-Sheng",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.51",
    pages = "390--396",
}
@inproceedings{lu-etal-2023-ntnu,
    title = "The {NTNU} {ASR} System for {F}ormosa Speech Recognition Challenge 2023",
    author = "Lu, Hao-Chien  and
      Wang, Chung-Chun  and
      Lin, Jhen-Ke  and
      Lo, Tien-Hong",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.52",
    pages = "397--402",
}
@inproceedings{lu-etal-2023-taiwan,
    title = "The {T}aiwan {AI} Labs {H}akka {ASR} System for {F}ormosa Speech Recognition Challenge 2023",
    author = "Lu, Yuan-Hsiang  and
      Li, Chung-Yi  and
      Lin, Zih-Wei",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.53",
    pages = "403--408",
}
@inproceedings{su-etal-2023-preliminary,
    title = "A preliminary study on {H}akka speech recognition by using the Branchformer",
    author = "Su, Jia-Jyu  and
      Li, Dong-Min  and
      Chiang, Chen-Yu",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.54",
    pages = "409--413",
}
@inproceedings{yang-etal-2023-ntnu,
    title = "The {NTNU} Super Monster Team ({SPMT}) system for the {F}ormosa Speech Recognition Challenge 2023 - {H}akka {ASR}",
    author = "Yang, Tzu-Ting  and
      Wang, Hsin-Wei  and
      Tsai, Meng-Ting  and
      Chen, Berlin",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.55",
    pages = "414--422",
}
@inproceedings{huang-tsai-2023-whisper,
    title = "Whisper Model Adaptation for {FSR}-2023 {H}akka Speech Recognition Challenge",
    author = "Huang, Yi-Chin  and
      Tsai, Ji-Qian",
    editor = "Wu, Jheng-Long  and
      Su, Ming-Hsiang",
    booktitle = "Proceedings of the 35th Conference on Computational Linguistics and Speech Processing (ROCLING 2023)",
    month = oct,
    year = "2023",
    address = "Taipei City, Taiwan",
    publisher = "The Association for Computational Linguistics and Chinese Language Processing (ACLCLP)",
    url = "https://aclanthology.org/2023.rocling-1.56",
    pages = "423--427",
}
@proceedings{resourceful-2023-resources,
    title = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.0",
}
@inproceedings{borstell-2023-ableist,
    title = "Ableist Language Teching over Sign Language Research",
    author = {B{\"o}rstell, Carl},
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.1",
    pages = "1--10",
}
@inproceedings{pedersen-etal-2023-da,
    title = "The {DA}-{ELEXIS} Corpus - a Sense-Annotated Corpus for {D}anish with Parallel Annotations for Nine {E}uropean Languages",
    author = {Pedersen, Bolette  and
      Nimb, Sanni  and
      Olsen, Sussi  and
      Troelsg{\aa}rd, Thomas  and
      Fl{\"o}rke, Ida  and
      Jensen, Jonas  and
      Lorentzen, Henrik},
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.2",
    pages = "11--18",
}
@inproceedings{alnajjar-etal-2023-sentiment,
    title = "Sentiment Analysis Using Aligned Word Embeddings for {U}ralic Languages",
    author = {Alnajjar, Khalid  and
      H{\"a}m{\"a}l{\"a}inen, Mika  and
      Rueter, Jack},
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.3",
    pages = "19--24",
}
@inproceedings{durlich-etal-2023-causes,
    title = "What Causes Unemployment? Unsupervised Causality Mining from {S}wedish Governmental Reports",
    author = {D{\"u}rlich, Luise  and
      Nivre, Joakim  and
      Stymne, Sara},
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.4",
    pages = "25--29",
}
@inproceedings{morger-2023-limits,
    title = "Are There Any Limits to {E}nglish-{S}wedish Language Transfer? A Fine-grained Analysis Using Natural Language Inference",
    author = "Morger, Felix",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.5",
    pages = "30--41",
}
@inproceedings{kolesnichenko-etal-2023-word,
    title = "Word Substitution with Masked Language Models as Data Augmentation for Sentiment Analysis",
    author = "Kolesnichenko, Larisa  and
      Velldal, Erik  and
      {\O}vrelid, Lilja",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.6",
    pages = "42--47",
}
@inproceedings{solberg-etal-2023-large,
    title = "A Large {N}orwegian Dataset for Weak Supervision {ASR}",
    author = "Solberg, Per Erik  and
      Beauguitte, Pierre  and
      Kummervold, Per Egil  and
      Wetjen, Freddy",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.7",
    pages = "48--52",
}
@inproceedings{roussel-2023-lexical,
    title = "Lexical Semantics with Vector Symbolic Architectures",
    author = "Roussel, Adam",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.8",
    pages = "53--61",
}
@inproceedings{declerck-olsen-2023-linked,
    title = "Linked Open Data compliant Representation of the Interlinking of {N}ordic Wordnets and Sign Language Data",
    author = "Declerck, Thierry  and
      Olsen, Sussi",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.9",
    pages = "62--69",
}
@inproceedings{mcgill-etal-2023-part,
    title = "Part-of-Speech tagging {S}panish {S}ign {L}anguage data and its applications in Sign Language machine translation",
    author = "McGill, Euan  and
      Chiruzzo, Luis  and
      Egea G{\'o}mez, Santiago  and
      Saggion, Horacio",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.10",
    pages = "70--76",
}
@inproceedings{maehlum-etal-2023-diagnostic,
    title = "A Diagnostic Dataset for Sentiment and Negation Modeling for {N}orwegian",
    author = "M{\ae}hlum, Petter  and
      Velldal, Erik  and
      {\O}vrelid, Lilja",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.11",
    pages = "77--85",
}
@inproceedings{miyagawa-etal-2023-building,
    title = "Building {O}kinawan Lexicon Resource for Language Reclamation/Revitalization and Natural Language Processing Tasks such as {U}niversal {D}ependencies Treebanking",
    author = "Miyagawa, So  and
      Kato, Kanji  and
      Zlazli, Miho  and
      Carlino, Salvatore  and
      Machida, Seira",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.12",
    pages = "86--91",
}
@inproceedings{holmstrom-etal-2023-bridging,
    title = "Bridging the Resource Gap: Exploring the Efficacy of {E}nglish and Multilingual {LLM}s for {S}wedish",
    author = {Holmstr{\"o}m, Oskar  and
      Kunz, Jenny  and
      Kuhlmann, Marco},
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.13",
    pages = "92--110",
}
@inproceedings{maehlum-ivanova-2023-phonotactics,
    title = "Phonotactics as an Aid in Low Resource Loan Word Detection and Morphological Analysis in Sakha",
    author = "M{\ae}hlum, Petter  and
      Ivanova, Sardana",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.14",
    pages = "111--120",
}
@inproceedings{ek-ilinykh-2023-vector,
    title = "Vector Norms as an Approximation of Syntactic Complexity",
    author = "Ek, Adam  and
      Ilinykh, Nikolai",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.15",
    pages = "121--131",
}
@inproceedings{lindqvist-etal-2023-low,
    title = "Low-Resource Techniques for Analysing the Rhetorical Structure of {S}wedish Historical Petitions",
    author = "Lindqvist, Ellinor  and
      Pettersson, Eva  and
      Nivre, Joakim",
    editor = "Ilinykh, Nikolai  and
      Morger, Felix  and
      Dann{\'e}lls, Dana  and
      Dobnik, Simon  and
      Megyesi, Be{\'a}ta  and
      Nivre, Joakim",
    booktitle = "Proceedings of the Second Workshop on Resources and Representations for Under-Resourced Languages and Domains (RESOURCEFUL-2023)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, the Faroe Islands",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.resourceful-1.16",
    pages = "132--139",
}
@proceedings{repl4nlp-2023-representation,
    title = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.0",
}
@inproceedings{gupta-krishna-2023-adversarial,
    title = "Adversarial Clean Label Backdoor Attacks and Defenses on Text Classification Systems",
    author = "Gupta, Ashim  and
      Krishna, Amrith",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.1",
    doi = "10.18653/v1/2023.repl4nlp-1.1",
    pages = "1--12",
}
@inproceedings{golchin-etal-2023-mask,
    title = "Do not Mask Randomly: Effective Domain-adaptive Pre-training by Masking In-domain Keywords",
    author = "Golchin, Shahriar  and
      Surdeanu, Mihai  and
      Tavabi, Nazgol  and
      Kiapour, Ata",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.2",
    doi = "10.18653/v1/2023.repl4nlp-1.2",
    pages = "13--21",
}
@inproceedings{nastase-merlo-2023-grammatical,
    title = "Grammatical information in {BERT} sentence embeddings as two-dimensional arrays",
    author = "Nastase, Vivi  and
      Merlo, Paola",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.3",
    doi = "10.18653/v1/2023.repl4nlp-1.3",
    pages = "22--39",
}
@inproceedings{srinivasan-vajjala-2023-multilingual,
    title = "A Multilingual Evaluation of {NER} Robustness to Adversarial Inputs",
    author = "Srinivasan, Akshay  and
      Vajjala, Sowmya",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.4",
    doi = "10.18653/v1/2023.repl4nlp-1.4",
    pages = "40--53",
}
@inproceedings{xu-etal-2023-retrieval,
    title = "Retrieval-Augmented Domain Adaptation of Language Models",
    author = "Xu, Benfeng  and
      Zhao, Chunxu  and
      Jiang, Wenbin  and
      Zhu, PengFei  and
      Dai, Songtai  and
      Pang, Chao  and
      Sun, Zhuo  and
      Wang, Shuohuan  and
      Sun, Yu",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.5",
    doi = "10.18653/v1/2023.repl4nlp-1.5",
    pages = "54--64",
}
@inproceedings{lyu-etal-2023-fine,
    title = "Fine-grained Text Style Transfer with Diffusion-Based Language Models",
    author = "Lyu, Yiwei  and
      Luo, Tiange  and
      Shi, Jiacheng  and
      Hollon, Todd  and
      Lee, Honglak",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.6",
    doi = "10.18653/v1/2023.repl4nlp-1.6",
    pages = "65--74",
}
@inproceedings{lee-lee-2023-enhancing,
    title = "Enhancing text comprehension for Question Answering with Contrastive Learning",
    author = "Lee, Seungyeon  and
      Lee, Minho",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.7",
    doi = "10.18653/v1/2023.repl4nlp-1.7",
    pages = "75--86",
}
@inproceedings{shirai-etal-2023-towards,
    title = "Towards Flow Graph Prediction of Open-Domain Procedural Texts",
    author = "Shirai, Keisuke  and
      Kameko, Hirotaka  and
      Mori, Shinsuke",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.8",
    doi = "10.18653/v1/2023.repl4nlp-1.8",
    pages = "87--96",
}
@inproceedings{geigle-etal-2023-one,
    title = "One does not fit all! On the Complementarity of Vision Encoders for Vision and Language Tasks",
    author = "Geigle, Gregor  and
      Liu, Chen  and
      Pfeiffer, Jonas  and
      Gurevych, Iryna",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.9",
    doi = "10.18653/v1/2023.repl4nlp-1.9",
    pages = "97--117",
}
@inproceedings{zhao-etal-2023-spc,
    title = "{SPC}: Soft Prompt Construction for Cross Domain Generalization",
    author = "Zhao, Wenbo  and
      Gupta, Arpit  and
      Chung, Tagyoung  and
      Huang, Jing",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.10",
    doi = "10.18653/v1/2023.repl4nlp-1.10",
    pages = "118--130",
}
@inproceedings{kochsiek-etal-2023-friendly,
    title = "Friendly Neighbors: Contextualized Sequence-to-Sequence Link Prediction",
    author = "Kochsiek, Adrian  and
      Saxena, Apoorv  and
      Nair, Inderjeet  and
      Gemulla, Rainer",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.11",
    doi = "10.18653/v1/2023.repl4nlp-1.11",
    pages = "131--138",
}
@inproceedings{singhania-etal-2023-extracting,
    title = "Extracting Multi-valued Relations from Language Models",
    author = "Singhania, Sneha  and
      Razniewski, Simon  and
      Weikum, Gerhard",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.12",
    doi = "10.18653/v1/2023.repl4nlp-1.12",
    pages = "139--154",
}
@inproceedings{chen-dhingra-2023-hierarchical,
    title = "Hierarchical Multi-Instance Multi-Label Learning for Detecting Propaganda Techniques",
    author = "Chen, Anni  and
      Dhingra, Bhuwan",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.13",
    doi = "10.18653/v1/2023.repl4nlp-1.13",
    pages = "155--163",
}
@inproceedings{ri-etal-2023-contrastive,
    title = "Contrastive Loss is All You Need to Recover Analogies as Parallel Lines",
    author = "Ri, Narutatsu  and
      Lee, Fei-Tzin  and
      Verma, Nakul",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.14",
    doi = "10.18653/v1/2023.repl4nlp-1.14",
    pages = "164--173",
}
@inproceedings{mohammadshahi-henderson-2023-syntax,
    title = "Syntax-Aware Graph-to-Graph Transformer for Semantic Role Labelling",
    author = "Mohammadshahi, Alireza  and
      Henderson, James",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.15",
    doi = "10.18653/v1/2023.repl4nlp-1.15",
    pages = "174--186",
}
@inproceedings{rahimi-surdeanu-2023-improving,
    title = "Improving Zero-shot Relation Classification via Automatically-acquired Entailment Templates",
    author = "Rahimi, Mahdi  and
      Surdeanu, Mihai",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.16",
    doi = "10.18653/v1/2023.repl4nlp-1.16",
    pages = "187--195",
}
@inproceedings{murahari-etal-2023-mux,
    title = "{MUX}-{PLM}s: Pre-training Language Models with Data Multiplexing",
    author = "Murahari, Vishvak  and
      Deshpande, Ameet  and
      Jimenez, Carlos  and
      Shafran, Izhak  and
      Wang, Mingqiu  and
      Cao, Yuan  and
      Narasimhan, Karthik",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.17",
    doi = "10.18653/v1/2023.repl4nlp-1.17",
    pages = "196--211",
}
@inproceedings{gale-etal-2023-mixed,
    title = "Mixed Orthographic/Phonemic Language Modeling: Beyond Orthographically Restricted Transformers ({BORT})",
    author = "Gale, Robert  and
      Salem, Alexandra  and
      Fergadiotis, Gerasimos  and
      Bedrick, Steven",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.18",
    doi = "10.18653/v1/2023.repl4nlp-1.18",
    pages = "212--225",
}
@inproceedings{obadinma-etal-2023-effectiveness,
    title = "Effectiveness of Data Augmentation for Parameter Efficient Tuning with Limited Data",
    author = "Obadinma, Stephen  and
      Guo, Hongyu  and
      Zhu, Xiaodan",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.19",
    doi = "10.18653/v1/2023.repl4nlp-1.19",
    pages = "226--237",
}
@inproceedings{wang-li-2023-relational,
    title = "Relational Sentence Embedding for Flexible Semantic Matching",
    author = "Wang, Bin  and
      Li, Haizhou",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.20",
    doi = "10.18653/v1/2023.repl4nlp-1.20",
    pages = "238--252",
}
@inproceedings{xiao-etal-2023-tucker-decomposition,
    title = "Tucker Decomposition with Frequency Attention for Temporal Knowledge Graph Completion",
    author = "Xiao, Likang  and
      Zhang, Richong  and
      Chen, Zijie  and
      Chen, Junfan",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.21",
    doi = "10.18653/v1/2023.repl4nlp-1.21",
    pages = "253--265",
}
@inproceedings{bielawski-vanrullen-2023-clip,
    title = "{CLIP}-based image captioning via unsupervised cycle-consistency in the latent space",
    author = "Bielawski, Romain  and
      VanRullen, Rufin",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.22",
    doi = "10.18653/v1/2023.repl4nlp-1.22",
    pages = "266--275",
}
@inproceedings{bao-etal-2023-token,
    title = "Token-level Fitting Issues of Seq2seq Models",
    author = "Bao, Guangsheng  and
      Teng, Zhiyang  and
      Zhang, Yue",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.23",
    doi = "10.18653/v1/2023.repl4nlp-1.23",
    pages = "276--288",
}
@inproceedings{chiang-etal-2023-revealing,
    title = "Revealing the Blind Spot of Sentence Encoder Evaluation by {HEROS}",
    author = "Chiang, Cheng-Han  and
      Lee, Hung-yi  and
      Chuang, Yung-Sung  and
      Glass, James",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.24",
    doi = "10.18653/v1/2023.repl4nlp-1.24",
    pages = "289--302",
}
@inproceedings{harvill-etal-2023-one,
    title = "One-Shot Exemplification Modeling via Latent Sense Representations",
    author = "Harvill, John  and
      Hasegawa-Johnson, Mark  and
      Yoon, Hee Suk  and
      Yoo, Chang D.  and
      Yoon, Eunseop",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.25",
    doi = "10.18653/v1/2023.repl4nlp-1.25",
    pages = "303--314",
}
@inproceedings{shen-etal-2023-sen2pro,
    title = "{S}en2{P}ro: A Probabilistic Perspective to Sentence Embedding from Pre-trained Language Model",
    author = "Shen, Lingfeng  and
      Jiang, Haiyun  and
      Liu, Lemao  and
      Shi, Shuming",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.26",
    doi = "10.18653/v1/2023.repl4nlp-1.26",
    pages = "315--333",
}
@inproceedings{hong-etal-2023-visual-coherence,
    title = "Visual Coherence Loss for Coherent and Visually Grounded Story Generation",
    author = "Hong, Xudong  and
      Demberg, Vera  and
      Sayeed, Asad  and
      Zheng, Qiankun  and
      Schiele, Bernt",
    editor = "Can, Burcu  and
      Mozes, Maximilian  and
      Cahyawijaya, Samuel  and
      Saphra, Naomi  and
      Kassner, Nora  and
      Ravfogel, Shauli  and
      Ravichander, Abhilasha  and
      Zhao, Chen  and
      Augenstein, Isabelle  and
      Rogers, Anna  and
      Cho, Kyunghyun  and
      Grefenstette, Edward  and
      Voita, Lena",
    booktitle = "Proceedings of the 8th Workshop on Representation Learning for NLP (RepL4NLP 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.repl4nlp-1.27",
    doi = "10.18653/v1/2023.repl4nlp-1.27",
    pages = "334--346",
}
@proceedings{ranlp-2023-student,
    title = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.0",
}
@inproceedings{dhaini-etal-2023-detecting,
    title = "Detecting {C}hat{GPT}: A Survey of the State of Detecting {C}hat{GPT}-Generated Text",
    author = "Dhaini, Mahdi  and
      Poelman, Wessel  and
      Erdogan, Ege",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.1",
    pages = "1--12",
}
@inproceedings{estienne-2023-unsupervised,
    title = "Unsupervised Calibration through Prior Adaptation for Text Classification using Large Language Models",
    author = "Estienne, Lautaro",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.2",
    pages = "13--22",
}
@inproceedings{knappich-schrader-2023-controllable,
    title = "Controllable Active-Passive Voice Generation using Prefix Tuning",
    author = "Knappich, Valentin  and
      Schrader, Timo Pierre",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.3",
    pages = "23--32",
}
@inproceedings{rosario-2023-age,
    title = "Age-Specific Linguistic Features of Depression via Social Media",
    author = "Rosario, Charlotte",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.4",
    pages = "33--43",
}
@inproceedings{tyagi-etal-2023-trigger,
    title = "Trigger Warnings: A Computational Approach to Understanding User-Tagged Trigger Warnings",
    author = "Tyagi, Sarthak  and
      Arora, Adwita  and
      Chopra, Krish  and
      Suri, Manan",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.5",
    pages = "44--54",
}
@inproceedings{berbatova-salambashev-2023-evaluating,
    title = "Evaluating Hallucinations in Large Language Models for {B}ulgarian Language",
    author = "Berbatova, Melania  and
      Salambashev, Yoan",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.6",
    pages = "55--63",
}
@inproceedings{jamnicki-2023-leveraging,
    title = "Leveraging Probabilistic Graph Models in Nested Named Entity Recognition for {P}olish",
    author = "Jamnicki, J{\k{e}}drzej",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.7",
    pages = "64--67",
}
@inproceedings{martin-soeder-2023-crowdsourcing,
    title = "Crowdsourcing Veridicality Annotations in {S}panish: Can Speakers Actually Agree?",
    author = "Mart{\'\i}n Soeder, Teresa",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.8",
    pages = "68--77",
}
@inproceedings{maqsood-2023-weakly,
    title = "Weakly supervised learning for aspect based sentiment analysis of {U}rdu Tweets",
    author = "Maqsood, Zoya",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.9",
    pages = "78--86",
}
@inproceedings{pramodya-2023-exploring,
    title = "Exploring Low-resource Neural Machine Translation for {S}inhala-{T}amil Language Pair",
    author = "Pramodya, Ashmari",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.10",
    pages = "87--97",
}
@inproceedings{zgreaban-suresh-2023-prompting,
    title = "Prompting {C}hat{GPT} to Draw Morphological Connections for New Word Comprehension",
    author = "Zgreaban, Bianca-Madalina  and
      Suresh, Rishabh",
    editor = "Hardalov, Momchil  and
      Kancheva, Zara  and
      Velichkov, Boris  and
      Nikolova-Koleva, Ivelina  and
      Slavcheva, Milena",
    booktitle = "Proceedings of the 8th Student Research Workshop associated with the International Conference Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-stud.11",
    pages = "98--107",
}
@proceedings{ranlp-2023-international,
    title = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.0",
}
@inproceedings{adewumi-etal-2023-bipol,
    title = "Bipol: Multi-Axes Evaluation of Bias with Explainability in Benchmark Datasets",
    author = {Adewumi, Tosin  and
      S{\"o}dergren, Isabella  and
      Alkhaled, Lama  and
      Al-azzawi, Sana  and
      Simistira Liwicki, Foteini  and
      Liwicki, Marcus},
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.1",
    pages = "1--10",
}
@inproceedings{agarwal-mamidi-2023-automatically,
    title = "Automatically Generating {H}indi {W}ikipedia Pages Using {W}ikidata as a Knowledge Graph: A Domain-Specific Template Sentences Approach",
    author = "Agarwal, Aditya  and
      Mamidi, Radhika",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.2",
    pages = "11--21",
}
@inproceedings{al-amer-etal-2023-cross,
    title = "Cross-lingual Classification of Crisis-related Tweets Using Machine Translation",
    author = "Al Amer, Shareefa  and
      Lee, Mark  and
      Smith, Phillip",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.3",
    pages = "22--31",
}
@inproceedings{aleksic-etal-2023-lexicon,
    title = "Lexicon-Driven Automatic Sentence Generation for the Skills Section in a Job Posting",
    author = "Aleksic, Vera  and
      Brems, Mona  and
      Mathes, Anna  and
      Bertele, Theresa",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.4",
    pages = "32--40",
}
@inproceedings{ayele-etal-2023-multilingual,
    title = "Multilingual Racial Hate Speech Detection Using Transfer Learning",
    author = "Ayele, Abinew Ali  and
      Dinter, Skadi  and
      Yimam, Seid Muhie  and
      Biemann, Chris",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.5",
    pages = "41--48",
}
@inproceedings{ayele-etal-2023-exploring,
    title = "Exploring {A}mharic Hate Speech Data Collection and Classification Approaches",
    author = "Ayele, Abinew Ali  and
      Yimam, Seid Muhie  and
      Belay, Tadesse Destaw  and
      Asfaw, Tesfa  and
      Biemann, Chris",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.6",
    pages = "49--59",
}
@inproceedings{ali-gatla-2023-bhojpuri,
    title = "{B}hojpuri {W}ord{N}et: Problems in Translating {H}indi Synsets into {B}hojpuri",
    author = "Ali, Imran  and
      Gatla, Praveen",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.7",
    pages = "60--68",
}
@inproceedings{almeman-etal-2023-3d,
    title = "3{D}-{EX}: A Unified Dataset of Definitions and Dictionary Examples",
    author = "Almeman, Fatemah  and
      Sheikhi, Hadi  and
      Espinosa Anke, Luis",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.8",
    pages = "69--79",
}
@inproceedings{alnafesah-etal-2023-moved,
    title = "Are You Not moved? Incorporating Sensorimotor Knowledge to Improve Metaphor Detection",
    author = "Alnafesah, Ghadi  and
      Smith, Phillip  and
      Lee, Mark",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.9",
    pages = "80--89",
}
@inproceedings{alnefaie-etal-2023-haqa,
    title = "{HAQA} and {QUQA}: Constructing Two {A}rabic Question-Answering Corpora for the {Q}uran and {H}adith",
    author = "Alnefaie, Sarah  and
      Atwell, Eric  and
      Alsalka, Mohammad Ammar",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.10",
    pages = "90--97",
}
@inproceedings{alsarra-etal-2023-conflibert,
    title = "{C}onfli{BERT}-{A}rabic: A Pre-trained {A}rabic Language Model for Politics, Conflicts and Violence",
    author = "Alsarra, Sultan  and
      Abdeljaber, Luay  and
      Yang, Wooseong  and
      Zawad, Niamat  and
      Khan, Latifur  and
      Brandt, Patrick  and
      Osorio, Javier  and
      D{'}Orazio, Vito",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.11",
    pages = "98--108",
}
@inproceedings{yanez-etal-2023-review,
    title = "A Review in Knowledge Extraction from Knowledge Bases",
    author = "Yanez, Fabio  and
      Montoyo, Andr{\'e}s  and
      Gutierrez, Yoan  and
      Mu{\~n}oz, Rafael  and
      Suarez, Armando",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.12",
    pages = "109--116",
}
@inproceedings{anuradha-etal-2023-evaluating,
    title = "Evaluating of Large Language Models in Relationship Extraction from Unstructured Data: Empirical Study from Holocaust Testimonies",
    author = "Anuradha, Isuri  and
      Ha, Le An  and
      Mitkov, Ruslan  and
      Nahar, Vinita",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.13",
    pages = "117--123",
}
@inproceedings{arreerard-piao-2023-impact,
    title = "Impact of Emojis on Automatic Analysis of Individual Emotion Categories",
    author = "Arreerard, Ratchakrit  and
      Piao, Scott",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.14",
    pages = "124--131",
}
@inproceedings{arroniz-kubler-2023-question,
    title = "Was That a Question? Automatic Classification of Discourse Meaning in {S}panish",
    author = {Arr{\'o}niz, Santiago  and
      K{\"u}bler, Sandra},
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.15",
    pages = "132--142",
}
@inproceedings{barbu-etal-2023-designing,
    title = "Designing the {LECOR} Learner Corpus for {R}omanian",
    author = "Barbu, Ana Maria  and
      Irimia, Elena  and
      Vasile, Carmen M{\^\i}rzea  and
      P{\u{a}}i{\textcommabelow{s}}, Vasile",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.16",
    pages = "143--152",
}
@inproceedings{baud-aussem-2023-non,
    title = "Non-Parametric Memory Guidance for Multi-Document Summarization",
    author = "Baud, Florian  and
      Aussem, Alex",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.17",
    pages = "153--158",
}
@inproceedings{belkhir-sadat-2023-beyond,
    title = "Beyond Information: Is {C}hat{GPT} Empathetic Enough?",
    author = "Belkhir, Ahmed  and
      Sadat, Fatiha",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.18",
    pages = "159--169",
}
@inproceedings{beloucif-etal-2023-using,
    title = "Using {W}ikidata for Enhancing Compositionality in Pretrained Language Models",
    author = "Beloucif, Meriem  and
      Bansal, Mihir  and
      Biemann, Chris",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.19",
    pages = "170--178",
}
@inproceedings{bhardwaj-etal-2023-multimodal,
    title = "Multimodal Learning for Accurate Visual Question Answering: An Attention-Based Approach",
    author = "Bhardwaj, Jishnu  and
      Balakrishnan, Anurag  and
      Pathak, Satyam  and
      Unnarkar, Ishan  and
      Gawande, Aniruddha  and
      Ahmadnia, Benyamin",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.20",
    pages = "179--186",
}
@inproceedings{bhat-etal-2023-generative,
    title = "Generative Models For {I}ndic Languages: Evaluating Content Generation Capabilities",
    author = "Bhat, Savita  and
      Varma, Vasudeva  and
      Pedanekar, Niranjan",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.21",
    pages = "187--195",
}
@inproceedings{borah-etal-2023-measuring,
    title = "Measuring Spurious Correlation in Classification: {``}Clever Hans{''} in Translationese",
    author = "Borah, Angana  and
      Pylypenko, Daria  and
      Espa{\~n}a-Bonet, Cristina  and
      van Genabith, Josef",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.22",
    pages = "196--206",
}
@inproceedings{borkakoty-espinosa-anke-2023-wikitide,
    title = "{WIKITIDE}: A {W}ikipedia-Based Timestamped Definition Pairs Dataset",
    author = "Borkakoty, Hsuvas  and
      Espinosa Anke, Luis",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.23",
    pages = "207--216",
}
@inproceedings{costa-etal-2023-bertabaporu,
    title = "{BERT}abaporu: Assessing a Genre-Specific Language Model for {P}ortuguese {NLP}",
    author = "Costa, Pablo Botton  and
      Pavan, Matheus Camasmie  and
      Santos, Wesley Ramos  and
      Silva, Samuel Caetano  and
      Paraboni, Ivandr{\'e}",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.24",
    pages = "217--223",
}
@inproceedings{bozhinova-tagarev-2023-comparison,
    title = "Comparison of Multilingual Entity Linking Approaches",
    author = "Bozhinova, Ivelina  and
      Tagarev, Andrey",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.25",
    pages = "224--233",
}
@inproceedings{bucur-etal-2023-automatic,
    title = "Automatic Extraction of the {R}omanian Academic Word List: Data and Methods",
    author = "Bucur, Ana-Maria  and
      Dinc{\u{a}}, Andreea  and
      Chitez, Madalina  and
      Rogobete, Roxana",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.26",
    pages = "234--241",
}
@inproceedings{cavalheiro-etal-2023-stance,
    title = "Stance Prediction from Multimodal Social Media Data",
    author = "Cavalheiro, Lais Carraro Leme  and
      Pavan, Matheus Camasmie  and
      Paraboni, Ivandr{\'e}",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.27",
    pages = "242--248",
}
@inproceedings{choey-2023-stigma,
    title = "From Stigma to Support: A Parallel Monolingual Corpus and {NLP} Approach for Neutralizing Mental Illness Bias",
    author = "Choey, Mason",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.28",
    pages = "249--254",
}
@inproceedings{de-andrade-becker-2023-bb25hlegalsum,
    title = "{BB}25{HL}egal{S}um: Leveraging {BM}25 and {BERT}-Based Clustering for the Summarization of Legal Documents",
    author = "de Andrade, Leonardo  and
      Becker, Karin",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.29",
    pages = "255--263",
}
@inproceedings{de-sousa-becker-2023-sssd,
    title = "{SSSD}: Leveraging Pre-trained Models and Semantic Search for Semi-supervised Stance Detection",
    author = "de Sousa, Andr{\'e}  and
      Becker, Karin",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.30",
    pages = "264--273",
}
@inproceedings{dementieva-etal-2023-detecting,
    title = "Detecting Text Formality: A Study of Text Classification Approaches",
    author = "Dementieva, Daryna  and
      Babakov, Nikolay  and
      Panchenko, Alexander",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.31",
    pages = "274--284",
}
@inproceedings{devinney-etal-2023-developing,
    title = "Developing a Multilingual Corpus of {W}ikipedia Biographies",
    author = "Devinney, Hannah  and
      Eklund, Anton  and
      Ryazanov, Igor  and
      Cai, Jingwen",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.32",
    pages = "285--294",
}
@inproceedings{dinu-uban-2023-computational,
    title = "A Computational Analysis of the Voices of Shakespeare{'}s Characters",
    author = "Dinu, Liviu P.  and
      Uban, Ana Sabina",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.33",
    pages = "295--300",
}
@inproceedings{ebrahim-joy-2023-source,
    title = "Source Code Plagiarism Detection with Pre-Trained Model Embeddings and Automated Machine Learning",
    author = "Ebrahim, Fahad  and
      Joy, Mike",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.34",
    pages = "301--309",
}
@inproceedings{yavas-etal-2023-identifying,
    title = "Identifying Semantic Argument Types in Predication and Copredication Contexts: A Zero-Shot Cross-Lingual Approach",
    author = "Yavas, Deniz Ekin  and
      Kallmeyer, Laura  and
      Osswald, Rainer  and
      Jezek, Elisabetta  and
      Ricchiardi, Marta  and
      Chen, Long",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.35",
    pages = "310--320",
}
@inproceedings{espinosa-zaragoza-etal-2023-review,
    title = "A Review of Research-Based Automatic Text Simplification Tools",
    author = "Espinosa-Zaragoza, Isabel  and
      Abreu-Salas, Jos{\'e}  and
      Lloret, Elena  and
      Moreda, Paloma  and
      Palomar, Manuel",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.36",
    pages = "321--330",
}
@inproceedings{faerber-popovic-2023-vocab,
    title = "Vocab-Expander: A System for Creating Domain-Specific Vocabularies Based on Word Embeddings",
    author = "Faerber, Michael  and
      Popovic, Nicholas",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.37",
    pages = "331--335",
}
@inproceedings{fersini-etal-2023-generalization,
    title = "On the Generalization of Projection-Based Gender Debiasing in Word Embedding",
    author = "Fersini, Elisabetta  and
      Candelieri, Antonio  and
      Pastore, Lorenzo",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.38",
    pages = "336--343",
}
@inproceedings{costa-etal-2023-mapping,
    title = "Mapping Explicit and Implicit Discourse Relations between the {RST}-{DT} and the {PDTB} 3.0",
    author = "Costa, Nelson Filipe  and
      Sheikh, Nadia  and
      Kosseim, Leila",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.39",
    pages = "344--352",
}
@inproceedings{fort-etal-2023-bigfoot,
    title = "Bigfoot in Big Tech: Detecting Out of Domain Conspiracy Theories",
    author = {Fort, Matthew  and
      Tian, Zuoyu  and
      Gabel, Elizabeth  and
      Georgiades, Nina  and
      Sauer, Noah  and
      Dakota, Daniel  and
      K{\"u}bler, Sandra},
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.40",
    pages = "353--363",
}
@inproceedings{franklin-ranasinghe-2023-deep,
    title = "Deep Learning Approaches to Detecting Safeguarding Concerns in Schoolchildren{'}s Online Conversations",
    author = "Franklin, Emma  and
      Ranasinghe, Tharindu",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.41",
    pages = "364--372",
}
@inproceedings{gajo-etal-2023-identification,
    title = "On the Identification and Forecasting of Hate Speech in Inceldom",
    author = "Gajo, Paolo  and
      Muti, Arianna  and
      Korre, Katerina  and
      Bernardini, Silvia  and
      Barr{\'o}n-Cede{\~n}o, Alberto",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.42",
    pages = "373--384",
}
@inproceedings{galiano-etal-2023-t2kg,
    title = "{T}2{KG}: Transforming Multimodal Document to Knowledge Graph",
    author = "Galiano, Santiago  and
      Mu{\~n}oz, Rafael  and
      Guti{\'e}rrez, Yoan  and
      Montoyo, Andr{\'e}s  and
      Abreu, Jose Ignacio  and
      Ure{\~n}a, Luis Alfonso",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.43",
    pages = "385--391",
}
@inproceedings{garcea-etal-2023-translate,
    title = "!Translate: When You Cannot Cook Up a Translation, Explain",
    author = "Garcea, Federico  and
      Martinelli, Margherita  and
      Milicevi{\'c} Petrovi{\'c}, Maja  and
      Barr{\'o}n-Cede{\~n}o, Alberto",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.44",
    pages = "392--398",
}
@inproceedings{gete-etchegoyhen-2023-evaluation,
    title = "An Evaluation of Source Factors in Concatenation-Based Context-Aware Neural Machine Translation",
    author = "Gete, Harritxu  and
      Etchegoyhen, Thierry",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.45",
    pages = "399--407",
}
@inproceedings{ghinassi-etal-2023-lessons,
    title = "Lessons Learnt from Linear Text Segmentation: a Fair Comparison of Architectural and Sentence Encoding Strategies for Successful Segmentation",
    author = "Ghinassi, Iacopo  and
      Wang, Lin  and
      Newell, Chris  and
      Purver, Matthew",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.46",
    pages = "408--418",
}
@inproceedings{gladkoff-etal-2023-students,
    title = "Student{'}s t-Distribution: On Measuring the Inter-Rater Reliability When the Observations are Scarce",
    author = "Gladkoff, Serge  and
      Han, Lifeng  and
      Nenadic, Goran",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.47",
    pages = "419--428",
}
@inproceedings{glazkova-2023-data,
    title = "Data Augmentation for Fake News Detection by Combining Seq2seq and {NLI}",
    author = "Glazkova, Anna",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.48",
    pages = "429--439",
}
@inproceedings{gupta-etal-2023-exploring,
    title = "Exploring Unsupervised Semantic Similarity Methods for Claim Verification in Health Care News Articles",
    author = "Gupta, Vishwani  and
      Viciano, Astrid  and
      Wormer, Holger  and
      Mousavinezhad, Najmehsadat",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.49",
    pages = "440--447",
}
@inproceedings{hadj-mohamed-etal-2023-alphamwe,
    title = "{A}lpha{MWE}-{A}rabic: {A}rabic Edition of Multilingual Parallel Corpora with Multiword Expression Annotations",
    author = "Hadj Mohamed, Najet  and
      Rassem, Malak  and
      Han, Lifeng  and
      Nenadic, Goran",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.50",
    pages = "448--457",
}
@inproceedings{dahou-etal-2023-performance,
    title = "Performance Analysis of {A}rabic Pre-trained Models on Named Entity Recognition Task",
    author = "Dahou, Abdelhalim Hafedh  and
      Cheragui, Mohamed Amine  and
      Abdelali, Ahmed",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.51",
    pages = "458--467",
}
@inproceedings{hanel-kosseim-2023-discourse,
    title = "Discourse Analysis of Argumentative Essays of {E}nglish Learners Based on {CEFR} Level",
    author = "Hanel, Blaise  and
      Kosseim, Leila",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.52",
    pages = "468--474",
}
@inproceedings{stenlund-etal-2023-improving,
    title = "Improving Translation Quality for Low-Resource {I}nuktitut with Various Preprocessing Techniques",
    author = "Stenlund, Mathias Hans Erik  and
      Nanni, Mathilde  and
      Bruton, Micaella  and
      Beloucif, Meriem",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.53",
    pages = "475--479",
}
@inproceedings{hardalov-etal-2023-enriched,
    title = "Enriched Pre-trained Transformers for Joint Slot Filling and Intent Detection",
    author = "Hardalov, Momchil  and
      Koychev, Ivan  and
      Nakov, Preslav",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.54",
    pages = "480--493",
}
@inproceedings{hazman-etal-2023-unimodal,
    title = "Unimodal Intermediate Training for Multimodal Meme Sentiment Classification",
    author = "Hazman, Muzhaffar  and
      McKeever, Susan  and
      Griffith, Josephine",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.55",
    pages = "494--506",
}
@inproceedings{hettiarachchi-ranasinghe-2023-explainable,
    title = "Explainable Event Detection with Event Trigger Identification as Rationale Extraction",
    author = "Hettiarachchi, Hansi  and
      Ranasinghe, Tharindu",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.56",
    pages = "507--518",
}
@inproceedings{hristov-etal-2023-clinical,
    title = "Clinical Text Classification to {SNOMED} {CT} Codes Using Transformers Trained on Linked Open Medical Ontologies",
    author = "Hristov, Anton  and
      Ivanov, Petar  and
      Aksenova, Anna  and
      Asamov, Tsvetan  and
      Gyurov, Pavlin  and
      Primov, Todor  and
      Boytcheva, Svetla",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.57",
    pages = "519--526",
}
@inproceedings{huidrom-belz-2023-towards,
    title = "Towards a Consensus Taxonomy for Annotating Errors in Automatically Generated Text",
    author = "Huidrom, Rudali  and
      Belz, Anya",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.58",
    pages = "527--540",
}
@inproceedings{hwang-etal-2023-uncertainty,
    title = "Uncertainty Quantification of Text Classification in a Multi-Label Setting for Risk-Sensitive Systems",
    author = "Hwang, Jinha  and
      Gudumotu, Carol  and
      Ahmadnia, Benyamin",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.59",
    pages = "541--547",
}
@inproceedings{ishigaki-etal-2023-pretraining,
    title = "Pretraining Language- and Domain-Specific {BERT} on Automatically Translated Text",
    author = "Ishigaki, Tatsuya  and
      Uehara, Yui  and
      Topi{\'c}, Goran  and
      Takamura, Hiroya",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.60",
    pages = "548--555",
}
@inproceedings{jiang-etal-2023-categorising,
    title = "Categorising Fine-to-Coarse Grained Misinformation: An Empirical Study of the {COVID}-19 Infodemic",
    author = "Jiang, Ye  and
      Song, Xingyi  and
      Scarton, Carolina  and
      Singh, Iknoor  and
      Aker, Ahmet  and
      Bontcheva, Kalina",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.61",
    pages = "556--567",
}
@inproceedings{kiyono-etal-2023-bridging,
    title = "Bridging the Gap between Subword and Character Segmentation in Pretrained Language Models",
    author = "Kiyono, Shun  and
      Takase, Sho  and
      Li, Shengzhe  and
      Sato, Toshinori",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.62",
    pages = "568--577",
}
@inproceedings{koontz-etal-2023-evaluating,
    title = "Evaluating Data Augmentation for Medication Identification in Clinical Notes",
    author = "Koontz, Jordan  and
      Oronoz, Maite  and
      P{\'e}rez, Alicia",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.63",
    pages = "578--585",
}
@inproceedings{kosar-etal-2023-advancing,
    title = "Advancing Topical Text Classification: A Novel Distance-Based Method with Contextual Embeddings",
    author = "Kosar, Andriy  and
      De Pauw, Guy  and
      Daelemans, Walter",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.64",
    pages = "586--597",
}
@inproceedings{krishnamoorthy-singh-2023-taxonomy,
    title = "Taxonomy-Based Automation of Prior Approval Using Clinical Guidelines",
    author = "Krishnamoorthy, Saranya  and
      Singh, Ayush",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.65",
    pages = "598--607",
}
@inproceedings{kunilovskaya-etal-2023-simultaneous,
    title = "Simultaneous Interpreting as a Noisy Channel: How Much Information Gets Through",
    author = "Kunilovskaya, Maria  and
      Przybyl, Heike  and
      Lapshinova-Koltunski, Ekaterina  and
      Teich, Elke",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.66",
    pages = "608--618",
}
@inproceedings{lechner-etal-2023-challenges,
    title = "Challenges of {GPT}-3-Based Conversational Agents for Healthcare",
    author = "Lechner, Fabian  and
      Lahnala, Allison  and
      Welch, Charles  and
      Flek, Lucie",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.67",
    pages = "619--630",
}
@inproceedings{leite-etal-2023-noisy,
    title = "Noisy Self-Training with Data Augmentations for Offensive and Hate Speech Detection Tasks",
    author = "Leite, Jo{\~a}o  and
      Scarton, Carolina  and
      Silva, Diego",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.68",
    pages = "631--640",
}
@inproceedings{li-2023-practical,
    title = "A Practical Survey on Zero-Shot Prompt Design for In-Context Learning",
    author = "Li, Yinheng",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.69",
    pages = "641--647",
}
@inproceedings{li-etal-2023-classifying,
    title = "Classifying {COVID}-19 Vaccine Narratives",
    author = "Li, Yue  and
      Scarton, Carolina  and
      Song, Xingyi  and
      Bontcheva, Kalina",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.70",
    pages = "648--657",
}
@inproceedings{li-etal-2023-sign,
    title = "Sign Language Recognition and Translation: A Multi-Modal Approach Using Computer Vision and Natural Language Processing",
    author = "Li, Jacky  and
      Gerdes, Jaren  and
      Gojit, James  and
      Tao, Austin  and
      Katke, Samyak  and
      Nguyen, Kate  and
      Ahmadnia, Benyamin",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.71",
    pages = "658--665",
}
@inproceedings{liang-etal-2023-classification,
    title = "Classification-Aware Neural Topic Model Combined with Interpretable Analysis - for Conflict Classification",
    author = "Liang, Tianyu  and
      Mu, Yida  and
      Kim, Soonho  and
      Kuate, Darline  and
      Lang, Julie  and
      Vos, Rob  and
      Song, Xingyi",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.72",
    pages = "666--672",
}
@inproceedings{liu-poesio-2023-data,
    title = "Data Augmentation for Fake Reviews Detection",
    author = "Liu, Ming  and
      Poesio, Massimo",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.73",
    pages = "673--680",
}
@inproceedings{ma-etal-2023-coherent,
    title = "Coherent Story Generation with Structured Knowledge",
    author = "Ma, Congda  and
      Funakoshi, Kotaro  and
      Shirai, Kiyoaki  and
      Okumura, Manabu",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.74",
    pages = "681--690",
}
@inproceedings{maes-etal-2023-studying,
    title = "Studying Common Ground Instantiation Using Audio, Video and Brain Behaviours: The {B}rain{KT} Corpus",
    author = {Ma{\"e}s, Eliot  and
      Legou, Thierry  and
      Becerra, Leonor  and
      Blache, Philippe},
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.75",
    pages = "691--702",
}
@inproceedings{holter-ell-2023-reading,
    title = "Reading between the Lines: Information Extraction from Industry Requirements",
    author = "Holter, Ole Magnus  and
      Ell, Basil",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.76",
    pages = "703--711",
}
@inproceedings{marinova-etal-2023-transformer,
    title = "Transformer-Based Language Models for {B}ulgarian",
    author = "Marinova, Iva  and
      Simov, Kiril  and
      Osenova, Petya",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.77",
    pages = "712--720",
}
@inproceedings{melleng-etal-2023-multi,
    title = "Multi-task Ensemble Learning for Fake Reviews Detection and Helpfulness Prediction: A Novel Approach",
    author = "Melleng, Alimuddin  and
      Jurek-Loughrey, Anna  and
      P, Deepak",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.78",
    pages = "721--729",
}
@inproceedings{melleng-etal-2023-data,
    title = "Data Fusion for Better Fake Reviews Detection",
    author = "Melleng, Alimuddin  and
      Jurek-Loughrey, Anna  and
      P, Deepak",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.79",
    pages = "730--738",
}
@inproceedings{moreira-bizzoni-2023-dimensions,
    title = "Dimensions of Quality: Contrasting Stylistic vs. Semantic Features for Modelling Literary Quality in 9,000 Novels",
    author = "Moreira, Pascale  and
      Bizzoni, Yuri",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.80",
    pages = "739--747",
}
@inproceedings{mahtab-etal-2023-banglabait,
    title = "{B}angla{B}ait: Semi-Supervised Adversarial Approach for Clickbait Detection on {B}angla Clickbait Dataset",
    author = "Mahtab, Md. Motahar  and
      Haque, Monirul  and
      Hasan, Mehedi  and
      Sadeque, Farig",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.81",
    pages = "748--758",
}
@inproceedings{nagy-etal-2023-treeswap,
    title = "{T}ree{S}wap: Data Augmentation for Machine Translation via Dependency Subtree Swapping",
    author = "Nagy, Attila  and
      Lakatos, Dorina  and
      Barta, Botond  and
      {\'A}cs, Judit",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.82",
    pages = "759--768",
}
@inproceedings{nebhi-szaszak-2023-automatic,
    title = "Automatic Assessment Of Spoken {E}nglish Proficiency Based on Multimodal and Multitask Transformers",
    author = {Nebhi, Kamel  and
      Szasz{\'a}k, Gy{\"o}rgy},
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.83",
    pages = "769--776",
}
@inproceedings{nedumpozhimana-etal-2023-medical,
    title = "Medical Concept Mention Identification in Social Media Posts Using a Small Number of Sample References",
    author = "Nedumpozhimana, Vasudevan  and
      Rautmare, Sneha  and
      Gower, Meegan  and
      Jain, Nishtha  and
      Popovi{\'c}, Maja  and
      Buffini, Patricia  and
      Kelleher, John",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.84",
    pages = "777--784",
}
@inproceedings{nehring-etal-2023-context,
    title = "Context-Aware Module Selection in Modular Dialog Systems",
    author = "Nehring, Jan  and
      Berk, Ren{\'e} Marcel  and
      Hillmann, Stefan",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.85",
    pages = "785--791",
}
@inproceedings{niu-etal-2023-human,
    title = "Human Value Detection from Bilingual Sensory Product Reviews",
    author = "Niu, Boyu  and
      Manetta, C{\'e}line  and
      Segond, Fr{\'e}d{\'e}rique",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.86",
    pages = "792--802",
}
@inproceedings{norre-etal-2023-word,
    title = "Word Sense Disambiguation for Automatic Translation of Medical Dialogues into Pictographs",
    author = "Norr{\'e}, Magali  and
      Cardon, R{\'e}mi  and
      Vandeghinste, Vincent  and
      Fran{\c{c}}ois, Thomas",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.87",
    pages = "803--812",
}
@inproceedings{ortega-church-2023-research,
    title = "A Research-Based Guide for the Creation and Deployment of a Low-Resource Machine Translation System",
    author = "Ortega, John E.  and
      Church, Kenneth",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.88",
    pages = "813--823",
}
@inproceedings{pasek-etal-2023-mqdd,
    title = "{MQDD}: Pre-training of Multimodal Question Duplicity Detection for Software Engineering Domain",
    author = "Pasek, Jan  and
      Sido, Jakub  and
      Konopik, Miloslav  and
      Prazak, Ondrej",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.89",
    pages = "824--835",
}
@inproceedings{patel-flanigan-2023-forming,
    title = "Forming Trees with Treeformers",
    author = "Patel, Nilay  and
      Flanigan, Jeffrey",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.90",
    pages = "836--845",
}
@inproceedings{poumay-ittoo-2023-evaluating,
    title = "Evaluating Unsupervised Hierarchical Topic Models Using a Labeled Dataset",
    author = "Poumay, Judicael  and
      Ittoo, Ashwin",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.91",
    pages = "846--853",
}
@inproceedings{poumay-ittoo-2023-htmot,
    title = "{HTMOT}: Hierarchical Topic Modelling over Time",
    author = "Poumay, Judicael  and
      Ittoo, Ashwin",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.92",
    pages = "854--863",
}
@inproceedings{praharaj-matveeva-2023-multilingual,
    title = "Multilingual Continual Learning Approaches for Text Classification",
    author = "Praharaj, Karan  and
      Matveeva, Irina",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.93",
    pages = "864--870",
}
@inproceedings{premasiri-etal-2023-model,
    title = "Can Model Fusing Help Transformers in Long Document Classification? An Empirical Study",
    author = "Premasiri, Damith  and
      Ranasinghe, Tharindu  and
      Mitkov, Ruslan",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.94",
    pages = "871--878",
}
@inproceedings{premasiri-etal-2023-deep,
    title = "Deep Learning Methods for Identification of Multiword Flower and Plant Names",
    author = "Premasiri, Damith  and
      Haddad Haddad, Amal  and
      Ranasinghe, Tharindu  and
      Mitkov, Ruslan",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.95",
    pages = "879--887",
}
@inproceedings{priban-prazak-2023-improving,
    title = "Improving Aspect-Based Sentiment with End-to-End Semantic Role Labeling Model",
    author = "P{\v{r}}ib{\'a}{\v{n}}, Pavel  and
      Prazak, Ondrej",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.96",
    pages = "888--897",
}
@inproceedings{protar-nemeskey-2023-hupwkp,
    title = "hu{PWKP}: A {H}ungarian Text Simplification Corpus",
    author = "Pr{\'o}t{\'a}r, No{\'e}mi  and
      Nemeskey, D{\'a}vid M{\'a}rk",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.97",
    pages = "898--907",
}
@inproceedings{chowdhury-etal-2023-topic,
    title = "Topic Modeling Using Community Detection on a Word Association Graph",
    author = "Chowdhury, Mahfuzur Rahman  and
      Ahmed, Intesur  and
      Sadeque, Farig  and
      Yanhaona, Muhammad",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.98",
    pages = "908--917",
}
@inproceedings{chakravarthi-etal-2023-exploring,
    title = "Exploring Techniques to Detect and Mitigate Non-Inclusive Language Bias in Marketing Communications Using a Dictionary-Based Approach",
    author = "Chakravarthi, Bharathi Raja  and
      Kumaresan, Prasanna Kumar  and
      Ponnusamy, Rahul  and
      McCrae, John P.  and
      Comerford, Michaela  and
      Megaro, Jay  and
      Keles, Deniz  and
      Feremenga, Last",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.99",
    pages = "918--925",
}
@inproceedings{rakshit-flanigan-2023-sinfully,
    title = "Does the {``}Most Sinfully Decadent Cake Ever{''} Taste Good? Answering Yes/No Questions from Figurative Contexts",
    author = "Rakshit, Geetanjali  and
      Flanigan, Jeffrey",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.100",
    pages = "926--936",
}
@inproceedings{ranaldi-etal-2023-modeling,
    title = "Modeling Easiness for Training Transformers with Curriculum Learning",
    author = "Ranaldi, Leonardo  and
      Pucci, Giulia  and
      Zanzotto, Fabio Massimo",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.101",
    pages = "937--948",
}
@inproceedings{ranaldi-etal-2023-dark,
    title = "The Dark Side of the Language: Pre-trained Transformers in the {D}ark{N}et",
    author = "Ranaldi, Leonardo  and
      Nourbakhsh, Aria  and
      Ruzzetti, Elena Sofia  and
      Patrizi, Arianna  and
      Onorati, Dario  and
      Mastromattei, Michele  and
      Fallucchi, Francesca  and
      Zanzotto, Fabio Massimo",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.102",
    pages = "949--960",
}
@inproceedings{ranaldi-etal-2023-precog,
    title = "{P}re{C}og: Exploring the Relation between Memorization and Performance in Pre-trained Language Models",
    author = "Ranaldi, Leonardo  and
      Ruzzetti, Elena Sofia  and
      Zanzotto, Fabio Massimo",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.103",
    pages = "961--967",
}
@inproceedings{ranasinghe-etal-2023-publish,
    title = "Publish or Hold? Automatic Comment Moderation in {L}uxembourgish News Articles",
    author = "Ranasinghe, Tharindu  and
      Plum, Alistair  and
      Purschke, Christoph  and
      Zampieri, Marcos",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.104",
    pages = "968--978",
}
@inproceedings{rizvi-etal-2023-cross,
    title = "Cross-Lingual Speaker Identification for {I}ndian Languages",
    author = {Rizvi, Amaan  and
      Jamatia, Anupam  and
      Rudrapal, Dwijen  and
      Chakma, Kunal  and
      Gamb{\"a}ck, Bj{\"o}rn},
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.105",
    pages = "979--987",
}
@inproceedings{rk-rao-lalitha-devi-2023-chemxtract,
    title = "{`}{C}hem{X}tract{'} A System for Extraction of Chemical Events from Patent Documents",
    author = "RK Rao, Pattabhi  and
      Lalitha Devi, Sobha",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.106",
    pages = "988--995",
}
@inproceedings{romberg-2023-mind,
    title = "Mind the User! Measures to More Accurately Evaluate the Practical Value of Active Learning Strategies",
    author = "Romberg, Julia",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.107",
    pages = "996--1006",
}
@inproceedings{s-etal-2023-event,
    title = "Event Annotation and Detection in {K}annada-{E}nglish Code-Mixed Social Media Data",
    author = "S, Sumukh  and
      Appidi, Abhinav  and
      Shrivastava, Manish",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.108",
    pages = "1007--1014",
}
@inproceedings{sandrih-todorovic-etal-2023-three,
    title = "Three Approaches to Client Email Topic Classification",
    author = "{\v{S}}andrih Todorovi{\'c}, Branislava  and
      Josipovi{\'c}, Katarina  and
      Kodre, Jurij",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.109",
    pages = "1015--1022",
}
@inproceedings{saxena-el-haj-2023-exploring,
    title = "Exploring Abstractive Text Summarisation for Podcasts: A Comparative Study of {BART} and T5 Models",
    author = "Saxena, Parth  and
      El-Haj, Mo",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.110",
    pages = "1023--1033",
}
@inproceedings{schopf-etal-2023-exploring,
    title = "Exploring the Landscape of Natural Language Processing Research",
    author = "Schopf, Tim  and
      Arabi, Karim  and
      Matthes, Florian",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.111",
    pages = "1034--1045",
}
@inproceedings{schopf-etal-2023-efficient,
    title = "Efficient Domain Adaptation of Sentence Embeddings Using Adapters",
    author = "Schopf, Tim  and
      Schneider, Dennis N.  and
      Matthes, Florian",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.112",
    pages = "1046--1053",
}
@inproceedings{schopf-etal-2023-aspectcse,
    title = "{A}spect{CSE}: Sentence Embeddings for Aspect-Based Semantic Textual Similarity Using Contrastive Learning and Structured Knowledge",
    author = "Schopf, Tim  and
      Gerber, Emanuel  and
      Ostendorff, Malte  and
      Matthes, Florian",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.113",
    pages = "1054--1065",
}
@inproceedings{shahriar-mukherjee-2023-tackling,
    title = "Tackling the Myriads of Collusion Scams on {Y}ou{T}ube Comments of Cryptocurrency Videos",
    author = "Shahriar, Sadat  and
      Mukherjee, Arjun",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.114",
    pages = "1066--1075",
}
@inproceedings{shahriar-etal-2023-exploring,
    title = "Exploring Deceptive Domain Transfer Strategies: Mitigating the Differences among Deceptive Domains",
    author = "Shahriar, Sadat  and
      Mukherjee, Arjun  and
      Gnawali, Omprakash",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.115",
    pages = "1076--1084",
}
@inproceedings{sivapiran-etal-2023-party,
    title = "Party Extraction from Legal Contract Using Contextualized Span Representations of Parties",
    author = "Sivapiran, Sanjeepan  and
      Vasantharajan, Charangan  and
      Thayasivam, Uthayasanker",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.116",
    pages = "1085--1094",
}
@inproceedings{smadu-etal-2023-fake,
    title = "From Fake to Hyperpartisan News Detection Using Domain Adaptation",
    author = "Sm{\u{a}}du, R{\u{a}}zvan-Alexandru  and
      Echim, Sebastian-Vasile  and
      Cercel, Dumitru-Clementin  and
      Marin, Iuliana  and
      Pop, Florin",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.117",
    pages = "1095--1109",
}
@inproceedings{smid-priban-2023-prompt,
    title = "Prompt-Based Approach for {C}zech Sentiment Analysis",
    author = "{\v{S}}m{\'\i}d, Jakub  and
      P{\v{r}}ib{\'a}{\v{n}}, Pavel",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.118",
    pages = "1110--1120",
}
@inproceedings{sobhani-etal-2023-measuring,
    title = "Measuring Gender Bias in Natural Language Processing: Incorporating Gender-Neutral Linguistic Forms for Non-Binary Gender Identities in Abusive Speech Detection",
    author = "Sobhani, Nasim  and
      Sengupta, Kinshuk  and
      Delany, Sarah Jane",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.119",
    pages = "1121--1131",
}
@inproceedings{stajner-etal-2023-less,
    title = "{L}e{SS}: A Computationally-Light Lexical Simplifier for {S}panish",
    author = "Stajner, Sanja  and
      Ibanez, Daniel  and
      Saggion, Horacio",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.120",
    pages = "1132--1142",
}
@inproceedings{sundar-ram-lalitha-devi-2023-hindi,
    title = "{H}indi to {D}ravidian Language Neural Machine Translation Systems",
    author = "Sundar Ram, Vijay  and
      Lalitha Devi, Sobha",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.121",
    pages = "1143--1150",
}
@inproceedings{temnikova-etal-2023-looking,
    title = "Looking for Traces of Textual Deepfakes in {B}ulgarian on Social Media",
    author = "Temnikova, Irina  and
      Marinova, Iva  and
      Gargova, Silvia  and
      Margova, Ruslana  and
      Koychev, Ivan",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.122",
    pages = "1151--1161",
}
@inproceedings{vanetik-etal-2023-propaganda,
    title = "Propaganda Detection in {R}ussian Telegram Posts in the Scope of the {R}ussian Invasion of {U}kraine",
    author = "Vanetik, Natalia  and
      Litvak, Marina  and
      Reviakin, Egor  and
      Tiamanova, Margarita",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.123",
    pages = "1162--1170",
}
@inproceedings{varanasi-etal-2023-auto,
    title = "Auto-Encoding Questions with Retrieval Augmented Decoding for Unsupervised Passage Retrieval and Zero-Shot Question Generation",
    author = "Varanasi, Stalin  and
      Butt, Muhammad Umer Tariq  and
      Neumann, Guenter",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.124",
    pages = "1171--1179",
}
@inproceedings{vargas-etal-2023-nohatebrazil,
    title = "{N}o{H}ate{B}razil: A {B}razilian {P}ortuguese Text Offensiveness Analysis System",
    author = "Vargas, Francielle  and
      Carvalho, Isabelle  and
      Schmeisser-Nieto, Wolfgang  and
      Benevenuto, Fabr{\'\i}cio  and
      Pardo, Thiago",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.125",
    pages = "1180--1186",
}
@inproceedings{vargas-etal-2023-socially,
    title = "Socially Responsible Hate Speech Detection: Can Classifiers Reflect Social Stereotypes?",
    author = {Vargas, Francielle  and
      Carvalho, Isabelle  and
      H{\"u}rriyeto{\u{g}}lu, Ali  and
      Pardo, Thiago  and
      Benevenuto, Fabr{\'\i}cio},
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.126",
    pages = "1187--1196",
}
@inproceedings{vargas-etal-2023-predicting,
    title = "Predicting Sentence-Level Factuality of News and Bias of Media Outlets",
    author = "Vargas, Francielle  and
      Jaidka, Kokil  and
      Pardo, Thiago  and
      Benevenuto, Fabr{\'\i}cio",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.127",
    pages = "1197--1206",
}
@inproceedings{vatsal-etal-2023-classification,
    title = "Classification of {US} {S}upreme {C}ourt Cases Using {BERT}-Based Techniques",
    author = "Vatsal, Shubham  and
      Meyers, Adam  and
      Ortega, John E.",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.128",
    pages = "1207--1215",
}
@inproceedings{verma-etal-2023-karaka,
    title = "K{\=a}raka-Based Answer Retrieval for Question Answering in {I}ndic Languages",
    author = "Verma, Devika  and
      Joshi, Ramprasad S.  and
      Shivani, Aiman A.  and
      Gupta, Rohan D.",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.129",
    pages = "1216--1224",
}
@inproceedings{weerasundara-de-silva-2023-comparative,
    title = "Comparative Analysis of Named Entity Recognition in the Dungeons and Dragons Domain",
    author = "Weerasundara, Gayashan  and
      de Silva, Nisansa",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.130",
    pages = "1225--1233",
}
@inproceedings{xu-etal-2023-comparative,
    title = "Comparative Analysis of Anomaly Detection Algorithms in Text Data",
    author = "Xu, Yizhou  and
      G{\'a}bor, Kata  and
      Milleret, J{\'e}r{\^o}me  and
      Segond, Fr{\'e}d{\'e}rique",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.131",
    pages = "1234--1245",
}
@inproceedings{yan-etal-2023-poetry,
    title = "Poetry Generation Combining Poetry Theme Labels Representations",
    author = "Yan, Yingyu  and
      Wen, Dongzhen  and
      Yang, Liang  and
      Zhang, Dongyu  and
      Lin, Hongfei",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.132",
    pages = "1246--1255",
}
@inproceedings{yuan-faerber-2023-evaluating,
    title = "Evaluating Generative Models for Graph-to-Text Generation",
    author = "Yuan, Shuzhou  and
      Faerber, Michael",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.133",
    pages = "1256--1264",
}
@inproceedings{zaitova-etal-2023-microsyntactic,
    title = "Microsyntactic Unit Detection Using Word Embedding Models: Experiments on {S}lavic Languages",
    author = "Zaitova, Iuliia  and
      Stenger, Irina  and
      Avgustinova, Tania",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.134",
    pages = "1265--1273",
}
@inproceedings{zieve-etal-2023-systematic,
    title = "Systematic {T}ext{R}ank Optimization in Extractive Summarization",
    author = "Zieve, Morris  and
      Gregor, Anthony  and
      Stokbaek, Frederik Juul  and
      Lewis, Hunter  and
      Mendoza, Ellis Marie  and
      Ahmadnia, Benyamin",
    editor = "Mitkov, Ruslan  and
      Angelova, Galia",
    booktitle = "Proceedings of the 14th International Conference on Recent Advances in Natural Language Processing",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ranlp-1.135",
    pages = "1274--1281",
}
@proceedings{rail-2023-resources,
    title = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.0",
}
@inproceedings{cisse-sadat-2023-automatic,
    title = "Automatic Spell Checker and Correction for Under-represented Spoken Languages: Case Study on {W}olof",
    author = "Ciss{\'e}, Thierno Ibrahima  and
      Sadat, Fatiha",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.1",
    doi = "10.18653/v1/2023.rail-1.1",
    pages = "1--10",
}
@inproceedings{ngomane-etal-2023-unsupervised,
    title = "Unsupervised Cross-lingual Word Embedding Representation for {E}nglish-isi{Z}ulu",
    author = "Ngomane, Derwin  and
      Mabuya, Rooweither  and
      Abbott, Jade  and
      Marivate, Vukosi",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.2",
    doi = "10.18653/v1/2023.rail-1.2",
    pages = "11--17",
}
@inproceedings{lastrucci-etal-2023-preparing,
    title = "Preparing the Vuk{'}uzenzele and {ZA}-gov-multilingual {S}outh {A}frican multilingual corpora",
    author = "Lastrucci, Richard  and
      Rajab, Jenalea  and
      Shingange, Matimba  and
      Njini, Daniel  and
      Marivate, Vukosi",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.3",
    doi = "10.18653/v1/2023.rail-1.3",
    pages = "18--25",
}
@inproceedings{aplonova-etal-2023-speechreporting,
    title = "{S}peech{R}eporting Corpus: annotated corpora of {W}est {A}frican traditional narratives",
    author = "Aplonova, Ekaterina  and
      Jordanoska, Izabela  and
      Arkhangelskiy, Timofey  and
      Nikitina, Tatiana",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.4",
    doi = "10.18653/v1/2023.rail-1.4",
    pages = "26--31",
}
@inproceedings{sibeko-de-clercq-2023-corpus,
    title = "A Corpus-Based List of Frequently Used Words in Sesotho",
    author = "Sibeko, Johannes  and
      De Clercq, Orph{\'e}e",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.5",
    doi = "10.18653/v1/2023.rail-1.5",
    pages = "32--41",
}
@inproceedings{eiselen-gaustad-2023-deep,
    title = "Deep learning and low-resource languages: How much data is enough? A case study of three linguistically distinct {S}outh {A}frican languages",
    author = "Eiselen, Roald  and
      Gaustad, Tanja",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.6",
    doi = "10.18653/v1/2023.rail-1.6",
    pages = "42--53",
}
@inproceedings{schoots-etal-2023-isixhosa,
    title = "{I}si{X}hosa Intellectual Traditions Digital Archive: Digitizing isi{X}hosa texts from 1870-1914",
    author = "Schoots, Jonathan  and
      Ngwendu, Amandla  and
      De Wet, Jacques  and
      Muftic, Sanjin",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.7",
    doi = "10.18653/v1/2023.rail-1.7",
    pages = "54--64",
}
@inproceedings{schoots-2023-analyzing,
    title = "Analyzing political formation through historical isi{X}hosa text analysis: Using frequency analysis to examine emerging {A}frican Nationalism in {S}outh {A}frica",
    author = "Schoots, Jonathan",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.8",
    doi = "10.18653/v1/2023.rail-1.8",
    pages = "65--75",
}
@inproceedings{sibeko-setaka-2023-evaluating,
    title = "Evaluating the Sesotho rule-based syllabification system on Sepedi and Setswana words",
    author = "Sibeko, Johannes  and
      Setaka, Mmasibidi",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.9",
    doi = "10.18653/v1/2023.rail-1.9",
    pages = "76--85",
}
@inproceedings{steimel-etal-2023-towards,
    title = "Towards a {S}wahili {U}niversal {D}ependency Treebank: Leveraging the Annotations of the {H}elsinki Corpus of {S}wahili",
    author = {Steimel, Kenneth  and
      K{\"u}bler, Sandra},
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.10",
    doi = "10.18653/v1/2023.rail-1.10",
    pages = "86--96",
}
@inproceedings{oneil-etal-2023-comparing,
    title = "Comparing methods of orthographic conversion for B{\`a}s{\`a}{\'a}, a language of {C}ameroon",
    author = "O{'}neil, Alexandra  and
      Swanson, Daniel  and
      Pugh, Robert  and
      Tyers, Francis  and
      Ngue Um, Emmanuel",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.11",
    doi = "10.18653/v1/2023.rail-1.11",
    pages = "97--105",
}
@inproceedings{momoh-2023-vowels,
    title = "Vowels and the {I}gala Language Resources",
    author = "Momoh, Mahmud",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.12",
    doi = "10.18653/v1/2023.rail-1.12",
    pages = "106--114",
}
@inproceedings{mabokela-etal-2023-investigating,
    title = "Investigating Sentiment-Bearing Words- and Emoji-based Distant Supervision Approaches for Sentiment Analysis",
    author = "Mabokela, Ronny  and
      Roborife, Mpho  and
      Celik, Turguy",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.13",
    doi = "10.18653/v1/2023.rail-1.13",
    pages = "115--125",
}
@inproceedings{tonja-etal-2023-natural,
    title = "Natural Language Processing in {E}thiopian Languages: Current State, Challenges, and Opportunities",
    author = "Tonja, Atnafu Lambebo  and
      Belay, Tadesse Destaw  and
      Azime, Israel Abebe  and
      Ayele, Abinew Ali  and
      Mehamed, Moges Ahmed  and
      Kolesnikova, Olga  and
      Yimam, Seid Muhie",
    editor = "Mabuya, Rooweither  and
      Mthobela, Don  and
      Setaka, Mmasibidi  and
      Van Zaanen, Menno",
    booktitle = "Proceedings of the Fourth workshop on Resources for African Indigenous Languages (RAIL 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.rail-1.14",
    doi = "10.18653/v1/2023.rail-1.14",
    pages = "126--139",
}
@proceedings{pandl-2023,
    title = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.0",
}
@inproceedings{rajpoot-parikh-2023-nearest,
    title = "Nearest Neighbor Search over Vectorized Lexico-Syntactic Patterns for Relation Extraction from Financial Documents",
    author = "Rajpoot, Pawan  and
      Parikh, Ankur",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.1",
    pages = "1--5",
}
@inproceedings{lim-etal-2023-leaf,
    title = "{LEAF}: Linguistically Enhanced Event Temporal Relation Framework",
    author = "Lim, Stanley  and
      Yin, Da  and
      Peng, Nanyun",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.2",
    pages = "6--19",
}
@inproceedings{han-etal-2023-graph,
    title = "A Graph-Guided Reasoning Approach for Open-ended Commonsense Question Answering",
    author = "Han, Zhen  and
      Feng, Yue  and
      Sun, Mingming",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.3",
    pages = "20--24",
}
@inproceedings{mille-etal-2023-generating,
    title = "Generating {I}rish Text with a Flexible Plug-and-Play Architecture",
    author = "Mille, Simon  and
      U{\'\i} Dhonnchadha, Elaine  and
      Cassidy, Lauren  and
      Davis, Brian  and
      Dasiopoulou, Stamatia  and
      Belz, Anya",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.4",
    pages = "25--42",
}
@inproceedings{chiu-etal-2023-symbolic,
    title = "Symbolic Planning and Code Generation for Grounded Dialogue",
    author = "Chiu, Justin  and
      Zhao, Wenting  and
      Chen, Derek  and
      Vaduguru, Saujas  and
      Rush, Alexander  and
      Fried, Daniel",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.5",
    pages = "43--53",
}
@inproceedings{neves-ribeiro-etal-2023-towards,
    title = "Towards Zero-Shot Frame Semantic Parsing with Task Agnostic Ontologies and Simple Labels",
    author = "Neves Ribeiro, Danilo  and
      Goetz, Jack  and
      Abdar, Omid  and
      Ross, Mike  and
      Dong, Annie  and
      Forbus, Kenneth  and
      Mohamed, Ahmed",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.6",
    pages = "54--63",
}
@inproceedings{gu-etal-2023-co,
    title = "Co-evolving data-driven and {NLU}-driven Synthesizers for Generating Code in Domain Growth and Data Scarcity",
    author = "Gu, Jiasheng  and
      Nan, Zifan  and
      Peng, Zhiyuan  and
      Shen, Xipeng  and
      Xu, Dongkuan",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.7",
    pages = "64--74",
}
@inproceedings{cheng-etal-2023-complementary,
    title = "Complementary Roles of Inference and Language Models in {QA}",
    author = "Cheng, Liang  and
      Hosseini, Mohammad Javad  and
      Steedman, Mark",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.8",
    pages = "75--91",
}
@inproceedings{steindl-etal-2023-controlled,
    title = "Controlled Data Augmentation for Training Task-Oriented Dialog Systems with Low Resource Data",
    author = {Steindl, Sebastian  and
      Sch{\"a}fer, Ulrich  and
      Ludwig, Bernd},
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.9",
    pages = "92--102",
}
@inproceedings{gabud-etal-2023-hybrid,
    title = "A Hybrid of Rule-based and Transformer-based Approaches for Relation Extraction in Biodiversity Literature",
    author = "Gabud, Roselyn  and
      Lapitan, Portia  and
      Mariano, Vladimir  and
      Mendoza, Eduardo  and
      Pampolina, Nelson  and
      Clari{\~n}o, Maria Art Antonette  and
      Batista-Navarro, Riza",
    editor = "Surdeanu, Mihai  and
      Riloff, Ellen  and
      Chiticariu, Laura  and
      Frietag, Dayne  and
      Hahn-Powell, Gus  and
      Morrison, Clayton T.  and
      Noriega-Atala, Enrique  and
      Sharp, Rebecca  and
      Valenzuela-Escarcega, Marco",
    booktitle = "Proceedings of the 2nd Workshop on Pattern-based Approaches to NLP in the Age of Deep Learning",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.pandl-1.10",
    pages = "103--113",
}
@proceedings{nodalida-2023-nordic,
    title = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.0",
}
@inproceedings{sheikhi-etal-2023-automated,
    title = "Automated Claim Detection for Fact-checking: A Case Study using {N}orwegian Pre-trained Language Models",
    author = "Sheikhi, Ghazaal  and
      Touileb, Samia  and
      Khan, Sohail",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.1",
    pages = "1--9",
}
@inproceedings{lothritz-etal-2023-evaluating,
    title = "Evaluating the Impact of Text De-Identification on Downstream {NLP} Tasks",
    author = "Lothritz, Cedric  and
      Lebichot, Bertrand  and
      Allix, Kevin  and
      Ezzini, Saad  and
      Bissyand{\'e}, Tegawend{\'e}  and
      Klein, Jacques  and
      Boytsov, Andrey  and
      Lefebvre, Cl{\'e}ment  and
      Goujon, Anne",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.2",
    pages = "10--16",
}
@inproceedings{sverrisson-einarsson-2023-abstractive,
    title = "Abstractive Text Summarization for {I}celandic",
    author = "Sverrisson, {\TH}{\'o}r  and
      Einarsson, Hafsteinn",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.3",
    pages = "17--31",
}
@inproceedings{hernandez-mena-etal-2023-asr,
    title = "{ASR} Language Resources for {F}aroese",
    author = "Hern{\'a}ndez Mena, Carlos  and
      Simonsen, Annika  and
      Gudnason, Jon",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.4",
    pages = "32--41",
}
@inproceedings{bizzoni-etal-2023-good,
    title = "Good Reads and Easy Novels: Readability and Literary Quality in a Corpus of {US}-published Fiction",
    author = "Bizzoni, Yuri  and
      Moreira, Pascale  and
      Dwenger, Nicole  and
      Lassen, Ida  and
      Thomsen, Mads  and
      Nielbo, Kristoffer",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.5",
    pages = "42--51",
}
@inproceedings{janicki-etal-2023-detection,
    title = "Detection and attribution of quotes in {F}innish news media: {BERT} vs. rule-based approach",
    author = {Janicki, Maciej  and
      Kanner, Antti  and
      M{\"a}kel{\"a}, Eetu},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.6",
    pages = "52--59",
}
@inproceedings{bjornsdottir-etal-2023-dyslexia,
    title = "Dyslexia Prediction from Natural Reading of {D}anish Texts",
    author = {Bj{\"o}rnsd{\'o}ttir, Marina  and
      Hollenstein, Nora  and
      Barrett, Maria},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.7",
    pages = "60--70",
}
@inproceedings{karason-loftsson-2023-part,
    title = "Is Part-of-Speech Tagging a Solved Problem for {I}celandic?",
    author = {K{\'a}rason, {\"O}rvar  and
      Loftsson, Hrafn},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.8",
    pages = "71--79",
}
@inproceedings{bassignana-etal-2023-multi,
    title = "Multi-{C}ross{RE} A Multi-Lingual Multi-Domain Dataset for Relation Extraction",
    author = "Bassignana, Elisa  and
      Ginter, Filip  and
      Pyysalo, Sampo  and
      van der Goot, Rob  and
      Plank, Barbara",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.9",
    pages = "80--85",
}
@inproceedings{lindh-knuutila-etal-2023-microservices,
    title = "Microservices at Your Service: Bridging the Gap between {NLP} Research and Industry",
    author = {Lindh-Knuutila, Tiina  and
      Loftsson, Hrafn  and
      Alonso Doval, Pedro  and
      Andersson, Sebastian  and
      Barkarson, Bjarni  and
      Cerezo-Costas, H{\'e}ctor  and
      Gudnason, Jon  and
      Gylfason, J{\"o}kull  and
      Hemminki, Jarmo  and
      Kaalep, Heiki-Jaan},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.10",
    pages = "86--91",
}
@inproceedings{yang-etal-2023-slaapte,
    title = "Slaapte or Sliep? Extending Neural-Network Simulations of {E}nglish Past Tense Learning to {D}utch and {G}erman",
    author = "Yang, Xiulin  and
      Chen, Jingyan  and
      van Eerden, Arjan  and
      Samin, Ahnaf  and
      Bisazza, Arianna",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.11",
    pages = "92--102",
}
@inproceedings{saynova-etal-2023-class,
    title = "Class Explanations: the Role of Domain-Specific Content and Stop Words",
    author = "Saynova, Denitsa  and
      Bruinsma, Bastiaan  and
      Johansson, Moa  and
      Johansson, Richard",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.12",
    pages = "103--112",
}
@inproceedings{holmer-rennes-2023-constructing,
    title = "Constructing Pseudo-parallel {S}wedish Sentence Corpora for Automatic Text Simplification",
    author = "Holmer, Daniel  and
      Rennes, Evelina",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.13",
    pages = "113--123",
}
@inproceedings{holmer-etal-2023-said,
    title = "Who said what? Speaker Identification from Anonymous Minutes of Meetings",
    author = {Holmer, Daniel  and
      Ahrenberg, Lars  and
      Monsen, Julius  and
      J{\"o}nsson, Arne  and
      Apel, Mikael  and
      Grimaldi, Marianna},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.14",
    pages = "124--134",
}
@inproceedings{durlich-etal-2023-concept,
    title = "On the Concept of Resource-Efficiency in {NLP}",
    author = {D{\"u}rlich, Luise  and
      Gogoulou, Evangelia  and
      Nivre, Joakim},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.15",
    pages = "135--145",
}
@inproceedings{barnes-etal-2023-identifying,
    title = "Identifying Token-Level Dialectal Features in Social Media",
    author = "Barnes, Jeremy  and
      Touileb, Samia  and
      M{\ae}hlum, Petter  and
      Lison, Pierre",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.16",
    pages = "146--158",
}
@inproceedings{ivanova-etal-2023-norquad,
    title = "{N}or{Q}u{AD}: {N}orwegian Question Answering Dataset",
    author = "Ivanova, Sardana  and
      Andreassen, Fredrik  and
      Jentoft, Matias  and
      Wold, Sondre  and
      {\O}vrelid, Lilja",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.17",
    pages = "159--168",
}
@inproceedings{borstell-2023-extracting,
    title = "Extracting Sign Language Articulation from Videos with {M}edia{P}ipe",
    author = {B{\"o}rstell, Carl},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.18",
    pages = "169--178",
}
@inproceedings{muischnek-muurisep-2023-named,
    title = "Named Entity layer in {E}stonian {UD} treebanks",
    author = {Muischnek, Kadri  and
      M{\"u}{\"u}risep, Kaili},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.19",
    pages = "179--184",
}
@inproceedings{nielsen-2023-scandeval,
    title = "{S}cand{E}val: A Benchmark for {S}candinavian Natural Language Processing",
    author = "Nielsen, Dan",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.20",
    pages = "185--201",
}
@inproceedings{charpentier-etal-2023-brent,
    title = "{BRENT}: Bidirectional Retrieval Enhanced {N}orwegian Transformer",
    author = "Charpentier, Lucas  and
      Wold, Sondre  and
      Samuel, David  and
      R{\o}nningstad, Egil",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.21",
    pages = "202--214",
}
@inproceedings{shaitarova-etal-2023-machine,
    title = "Machine vs. Human: Exploring Syntax and Lexicon in {G}erman Translations, with a Spotlight on Anglicisms",
    author = {Shaitarova, Anastassia  and
      G{\"o}hring, Anne  and
      Volk, Martin},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.22",
    pages = "215--227",
}
@inproceedings{nodland-2023-training,
    title = "Training and Evaluating {N}orwegian Sentence Embedding Models",
    author = "N{\o}dland, Bernt Ivar Utst{\o}l",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.23",
    pages = "228--237",
}
@inproceedings{boggia-etal-2023-dozens,
    title = "Dozens of Translation Directions or Millions of Shared Parameters? Comparing Two Types of Multilinguality in Modular Machine Translation",
    author = {Boggia, Michele  and
      Gr{\"o}nroos, Stig-Arne  and
      Loppi, Niki  and
      Mickus, Timothee  and
      Raganato, Alessandro  and
      Tiedemann, J{\"o}rg  and
      V{\'a}zquez, Ra{\'u}l},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.24",
    pages = "238--247",
}
@inproceedings{kolding-etal-2023-dansumt5,
    title = "{D}an{S}um{T}5: Automatic Abstractive Summarization for {D}anish",
    author = "Kolding, Sara  and
      Nymann, Katrine  and
      Hansen, Ida  and
      Enevoldsen, Kenneth  and
      Kristensen-McLachlan, Ross",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.25",
    pages = "248--264",
}
@inproceedings{phan-etal-2023-captaina,
    title = "{C}aptain{A} - A mobile app for practising {F}innish pronunciation",
    author = "Phan, Nhan  and
      Gr{\'o}sz, Tam{\'a}s  and
      Kurimo, Mikko",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.26",
    pages = "265--270",
}
@inproceedings{kirstein-hansen-etal-2023-dantok,
    title = "{D}an{T}ok: Domain Beats Language for {D}anish Social Media {POS} Tagging",
    author = {Kirstein Hansen, Kia  and
      Barrett, Maria  and
      M{\"u}ller-Eberstein, Max  and
      Damgaard, Cathrine  and
      Eriksen, Trine  and
      van der Goot, Rob},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.27",
    pages = "271--279",
}
@inproceedings{dorkin-sirts-2023-comparison,
    title = "Comparison of Current Approaches to Lemmatization: A Case Study in {E}stonian",
    author = "Dorkin, Aleksei  and
      Sirts, Kairit",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.28",
    pages = "280--285",
}
@inproceedings{jasonarson-etal-2023-generating,
    title = "Generating Errors: {OCR} Post-Processing for {I}celandic",
    author = "Jasonarson, Atli  and
      Steingr{\'\i}msson, Stein{\th}{\'o}r  and
      Sigur{\dh}sson, Einar  and
      Magn{\'u}sson, {\'A}rni  and
      Ingimundarson, Finnur",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.29",
    pages = "286--291",
}
@inproceedings{olstad-etal-2023-generation,
    title = "Generation of Replacement Options in Text Sanitization",
    author = "Olstad, Annika Willoch  and
      Papadopoulou, Anthi  and
      Lison, Pierre",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.30",
    pages = "292--300",
}
@inproceedings{pedersen-etal-2023-meda,
    title = "{M}e{D}a-{BERT}: A medical {D}anish pretrained transformer model",
    author = "Pedersen, Jannik  and
      Laursen, Martin  and
      Vinholt, Pernille  and
      Savarimuthu, Thiusius Rajeeth",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.31",
    pages = "301--307",
}
@inproceedings{lamhauge-etal-2023-standardising,
    title = "Standardising Pronunciation for a Grapheme-to-Phoneme Converter for {F}aroese",
    author = "Lamhauge, Sandra  and
      Debess, Iben  and
      Hern{\'a}ndez Mena, Carlos  and
      Simonsen, Annika  and
      Gudnason, Jon",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.32",
    pages = "308--317",
}
@inproceedings{vakili-dalianis-2023-using,
    title = "Using Membership Inference Attacks to Evaluate Privacy-Preserving Language Modeling Fails for Pseudonymizing Data",
    author = "Vakili, Thomas  and
      Dalianis, Hercules",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.33",
    pages = "318--323",
}
@inproceedings{allaith-etal-2023-sentiment,
    title = "Sentiment Classification of Historical {D}anish and {N}orwegian Literary Texts",
    author = "Allaith, Ali  and
      Degn, Kirstine  and
      Conroy, Alexander  and
      Pedersen, Bolette  and
      Bjerring-Hansen, Jens  and
      Hershcovich, Daniel",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.34",
    pages = "324--334",
}
@inproceedings{stymne-etal-2023-parser,
    title = "Parser Evaluation for Analyzing {S}wedish 19th-20th Century Literature",
    author = {Stymne, Sara  and
      {\"O}stman, Carin  and
      H{\aa}kansson, David},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.35",
    pages = "335--346",
}
@inproceedings{farahani-johansson-2023-empirical,
    title = "An Empirical Study of Multitask Learning to Improve Open Domain Dialogue Systems",
    author = "Farahani, Mehrdad  and
      Johansson, Richard",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.36",
    pages = "347--357",
}
@inproceedings{talman-etal-2023-uncertainty,
    title = "Uncertainty-Aware Natural Language Inference with Stochastic Weight Averaging",
    author = {Talman, Aarne  and
      Celikkanat, Hande  and
      Virpioja, Sami  and
      Heinonen, Markus  and
      Tiedemann, J{\"o}rg},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.37",
    pages = "358--365",
}
@inproceedings{nielsen-2023-alignment,
    title = "Alignment of {W}ikidata lexemes and Det Centrale Ordregister",
    author = "Nielsen, Finn",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.38",
    pages = "366--370",
}
@inproceedings{artemova-plank-2023-low,
    title = "Low-resource Bilingual Dialect Lexicon Induction with Large Language Models",
    author = "Artemova, Katya  and
      Plank, Barbara",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.39",
    pages = "371--385",
}
@inproceedings{host-etal-2023-constructing,
    title = "Constructing a Knowledge Graph from Textual Descriptions of Software Vulnerabilities in the National Vulnerability Database",
    author = "H{\o}st, Anders  and
      Lison, Pierre  and
      Moonen, Leon",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.40",
    pages = "386--391",
}
@inproceedings{blaschke-etal-2023-survey,
    title = "A Survey of Corpora for {G}ermanic Low-Resource Languages and Dialects",
    author = "Blaschke, Verena  and
      Schuetze, Hinrich  and
      Plank, Barbara",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.41",
    pages = "392--414",
}
@inproceedings{berdicevskis-erbro-2023-say,
    title = "You say tomato, {I} say the same: A large-scale study of linguistic accommodation in online communities",
    author = "Berdicevskis, Aleksandrs  and
      Erbro, Viktor",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.42",
    pages = "415--424",
}
@inproceedings{haug-etal-2023-integrating,
    title = "Rules and neural nets for morphological tagging of {N}orwegian - Results and challenges",
    author = "Haug, Dag  and
      Yildirim, Ahmet  and
      Hagen, Kristin  and
      N{\o}klestad, Anders",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.43",
    pages = "425--435",
}
@inproceedings{prevot-etal-2023-comparing,
    title = "Comparing Methods for Segmenting Elementary Discourse Units in a {F}rench Conversational Corpus",
    author = "Prevot, Laurent  and
      Hunter, Julie  and
      Muller, Philippe",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.44",
    pages = "436--446",
}
@inproceedings{rosales-nunez-etal-2023-multi,
    title = "Multi-way Variational {NMT} for {UGC}: Improving Robustness in Zero-shot Scenarios via Mixture Density Networks",
    author = "Rosales N{\'u}{\~n}ez, Jos{\'e}  and
      Seddah, Djam{\'e}  and
      Wisniewski, Guillaume",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.45",
    pages = "447--459",
}
@inproceedings{cerniavski-stymne-2023-multilingual,
    title = "Multilingual Automatic Speech Recognition for {S}candinavian Languages",
    author = "Cerniavski, Rafal  and
      Stymne, Sara",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.46",
    pages = "460--466",
}
@inproceedings{parsons-etal-2023-character,
    title = "A character-based analysis of impacts of dialects on end-to-end {N}orwegian {ASR}",
    author = "Parsons, Phoebe  and
      Kvale, Knut  and
      Svendsen, Torbj{\o}rn  and
      Salvi, Giampiero",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.47",
    pages = "467--476",
}
@inproceedings{kalpakchi-boye-2023-quasi,
    title = "Quasi: a synthetic Question-Answering dataset in {S}wedish using {GPT}-3 and zero-shot learning",
    author = "Kalpakchi, Dmytro  and
      Boye, Johan",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.48",
    pages = "477--491",
}
@inproceedings{alumae-etal-2023-automatic,
    title = "Automatic Closed Captioning for {E}stonian Live Broadcasts",
    author = {Alum{\"a}e, Tanel  and
      Kalda, Joonas  and
      Bode, K{\"u}lliki  and
      Kaitsa, Martin},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.49",
    pages = "492--499",
}
@inproceedings{fridriksdottir-einarsson-2023-effect,
    title = "The Effect of Data Encoding on Relation Triplet Identification",
    author = "Fri{\dh}riksd{\'o}ttir, Steinunn  and
      Einarsson, Hafsteinn",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.50",
    pages = "500--507",
}
@inproceedings{solberg-etal-2023-improving,
    title = "Improving Generalization of {N}orwegian {ASR} with Limited Linguistic Resources",
    author = "Solberg, Per Erik  and
      Ortiz, Pablo  and
      Parsons, Phoebe  and
      Svendsen, Torbj{\o}rn  and
      Salvi, Giampiero",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.51",
    pages = "508--517",
}
@inproceedings{zhou-etal-2023-finer,
    title = "The Finer They Get: Combining Fine-Tuned Models For Better Semantic Change Detection",
    author = "Zhou, Wei  and
      Tahmasebi, Nina  and
      Dubossarsky, Haim",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.52",
    pages = "518--528",
}
@inproceedings{kylliainen-yangarber-2023-question,
    title = "Question Answering and Question Generation for {F}innish",
    author = {Kylli{\"a}inen, Ilmari  and
      Yangarber, Roman},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.53",
    pages = "529--540",
}
@inproceedings{kletz-etal-2023-probing,
    title = "Probing structural constraints of negation in Pretrained Language Models",
    author = "Kletz, David  and
      Candito, Marie  and
      Amsili, Pascal",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.54",
    pages = "541--554",
}
@inproceedings{de-la-rosa-etal-2023-boosting,
    title = "Boosting {N}orwegian Automatic Speech Recognition",
    author = "De La Rosa, Javier  and
      Braaten, Rolv-Arild  and
      Kummervold, Per  and
      Wetjen, Freddy",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.55",
    pages = "555--564",
}
@inproceedings{zechner-2023-length,
    title = "Length Dependence of Vocabulary Richness",
    author = "Zechner, Niklas",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.56",
    pages = "565--573",
}
@inproceedings{masciolini-2023-query,
    title = "A query engine for {L}1-{L}2 parallel dependency treebanks",
    author = "Masciolini, Arianna",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.57",
    pages = "574--587",
}
@inproceedings{steingrimsson-etal-2023-filtering,
    title = "Filtering Matters: Experiments in Filtering Training Sets for Machine Translation",
    author = "Steingr{\'\i}msson, Stein{\th}{\'o}r  and
      Loftsson, Hrafn  and
      Way, Andy",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.58",
    pages = "588--600",
}
@inproceedings{obrien-etal-2023-gamli,
    title = "Gamli - {I}celandic Oral History Corpus: Design, Collection and Evaluation",
    author = "O{'}Brien, Luke  and
      Ingimundarson, Finnur  and
      Gu{\dh}nasson, J{\'o}n  and
      Steingr{\'\i}msson, Stein{\th}{\'o}r",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.59",
    pages = "601--609",
}
@inproceedings{jentoft-samuel-2023-nocola,
    title = "{N}o{C}o{LA}: The {N}orwegian Corpus of Linguistic Acceptability",
    author = "Jentoft, Matias  and
      Samuel, David",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.60",
    pages = "610--617",
}
@inproceedings{samuel-etal-2023-norbench,
    title = "{N}or{B}ench {--} A Benchmark for {N}orwegian Language Models",
    author = "Samuel, David  and
      Kutuzov, Andrey  and
      Touileb, Samia  and
      Velldal, Erik  and
      {\O}vrelid, Lilja  and
      R{\o}nningstad, Egil  and
      Sigdel, Elina  and
      Palatkina, Anna",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.61",
    pages = "618--633",
}
@inproceedings{holmstrom-doostmohammadi-2023-making,
    title = "Making Instruction Finetuning Accessible to Non-{E}nglish Languages: A Case Study on {S}wedish Models",
    author = {Holmstr{\"o}m, Oskar  and
      Doostmohammadi, Ehsan},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.62",
    pages = "634--642",
}
@inproceedings{pirinen-etal-2023-giellalt,
    title = "{G}iella{LT} {---} a stable infrastructure for {N}ordic minority languages and beyond",
    author = "Pirinen, Flammie  and
      Moshagen, Sjur  and
      Hiovain-Asikainen, Katri",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.63",
    pages = "643--649",
}
@inproceedings{runarsson-bjarnadottir-2023-adapting,
    title = "Adapting an {I}celandic morphological database to {F}aroese",
    author = "R{\'u}narsson, Kristj{\'a}n  and
      Bjarnadottir, Kristin",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.64",
    pages = "650--654",
}
@inproceedings{laursen-etal-2023-danish,
    title = "{D}anish Clinical Named Entity Recognition and Relation Extraction",
    author = "Laursen, Martin  and
      Pedersen, Jannik  and
      Hansen, Rasmus  and
      Savarimuthu, Thiusius Rajeeth  and
      Vinholt, Pernille",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.65",
    pages = "655--666",
}
@inproceedings{kokkinakis-etal-2023-scaling,
    title = "Scaling-up the Resources for a Freely Available {S}wedish {VADER} (sv{VADER})",
    author = "Kokkinakis, Dimitrios  and
      Mu{\~n}oz S{\'a}nchez, Ricardo  and
      Hammarlin, Mia-Marie",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.66",
    pages = "667--672",
}
@inproceedings{chen-etal-2023-colex2lang,
    title = "{C}olex2{L}ang: Language Embeddings from Semantic Typology",
    author = "Chen, Yiyi  and
      Biswas, Russa  and
      Bjerva, Johannes",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.67",
    pages = "673--684",
}
@inproceedings{eskelinen-etal-2023-toxicity,
    title = "Toxicity Detection in {F}innish Using Machine Translation",
    author = "Eskelinen, Anni  and
      Silvala, Laura  and
      Ginter, Filip  and
      Pyysalo, Sampo  and
      Laippala, Veronika",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.68",
    pages = "685--697",
}
@inproceedings{arnardottir-etal-2023-evaluating,
    title = "Evaluating a {U}niversal {D}ependencies Conversion Pipeline for {I}celandic",
    author = "Arnard{\'o}ttir, {\TH}{\'o}runn  and
      Hafsteinsson, Hinrik  and
      Jasonarson, Atli  and
      Ingason, Anton  and
      Steingr{\'\i}msson, Stein{\th}{\'o}r",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.69",
    pages = "698--704",
}
@inproceedings{luhtaru-etal-2023-automatic,
    title = "Automatic Transcription for {E}stonian Children{'}s Speech",
    author = {Luhtaru, Agnes  and
      Jaaska, Rauno  and
      Kruusam{\"a}e, Karl  and
      Fishel, Mark},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.70",
    pages = "705--709",
}
@inproceedings{kuulmets-fishel-2023-translated,
    title = "Translated Benchmarks Can Be Misleading: the Case of {E}stonian Question Answering",
    author = "Kuulmets, Hele-Andra  and
      Fishel, Mark",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.71",
    pages = "710--716",
}
@inproceedings{vajdecka-etal-2023-predicting,
    title = "Predicting the presence of inline citations in academic text using binary classification",
    author = "Vajdecka, Peter  and
      Callegari, Elena  and
      Xhura, Desara  and
      {\'A}smundsson, Atli",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.72",
    pages = "717--722",
}
@inproceedings{ratsep-fishel-2023-neural,
    title = "Neural Text-to-Speech Synthesis for {V}{\~o}ro",
    author = {R{\"a}tsep, Liisa  and
      Fishel, Mark},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.73",
    pages = "723--727",
}
@inproceedings{snaebjarnarson-etal-2023-transfer,
    title = "Transfer to a Low-Resource Language via Close Relatives: The Case Study on {F}aroese",
    author = "Sn{\ae}bjarnarson, V{\'e}steinn  and
      Simonsen, Annika  and
      Glava{\v{s}}, Goran  and
      Vuli{\'c}, Ivan",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.74",
    pages = "728--737",
}
@inproceedings{moisio-etal-2023-evaluating,
    title = "Evaluating Morphological Generalisation in Machine Translation by Distribution-Based Compositionality Assessment",
    author = "Moisio, Anssi  and
      Creutz, Mathias  and
      Kurimo, Mikko",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.75",
    pages = "738--751",
}
@inproceedings{sirts-2023-estonian,
    title = "{E}stonian Named Entity Recognition: New Datasets and Models",
    author = "Sirts, Kairit",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.76",
    pages = "752--761",
}
@inproceedings{yankovskaya-etal-2023-machine,
    title = "Machine Translation for Low-resource {F}inno-{U}gric Languages",
    author = {Yankovskaya, Lisa  and
      Tars, Maali  and
      T{\"a}ttar, Andre  and
      Fishel, Mark},
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.77",
    pages = "762--771",
}
@inproceedings{korotkova-fishel-2023-distilling,
    title = "Distilling {E}stonian Text Domains for Production-Oriented Machine Translation",
    author = "Korotkova, Elizaveta  and
      Fishel, Mark",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.78",
    pages = "772--781",
}
@inproceedings{allkivi-metsoja-kippar-2023-spelling,
    title = "Spelling Correction for {E}stonian Learner Language",
    author = "Allkivi-Metsoja, Kais  and
      Kippar, Jaagup",
    editor = {Alum{\"a}e, Tanel  and
      Fishel, Mark},
    booktitle = "Proceedings of the 24th Nordic Conference on Computational Linguistics (NoDaLiDa)",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "University of Tartu Library",
    url = "https://aclanthology.org/2023.nodalida-1.79",
    pages = "782--788",
}
@proceedings{nlrse-2023-natural,
    title = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.0",
}
@inproceedings{sen-etal-2023-knowledge,
    title = "Knowledge Graph-augmented Language Models for Complex Question Answering",
    author = "Sen, Priyanka  and
      Mavadia, Sandeep  and
      Saffari, Amir",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.1",
    doi = "10.18653/v1/2023.nlrse-1.1",
    pages = "1--8",
}
@inproceedings{zhang-etal-2023-exploring,
    title = "Exploring the Curious Case of Code Prompts",
    author = "Zhang, Li  and
      Dugan, Liam  and
      Xu, Hainiu  and
      Callison-burch, Chris",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.2",
    doi = "10.18653/v1/2023.nlrse-1.2",
    pages = "9--17",
}
@inproceedings{zaninello-magnini-2023-smashed,
    title = "A smashed glass cannot be full: Generation of Commonsense Explanations through Prompt-based Few-shot Learning",
    author = "Zaninello, Andrea  and
      Magnini, Bernardo",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.3",
    doi = "10.18653/v1/2023.nlrse-1.3",
    pages = "18--29",
}
@inproceedings{feldhus-etal-2023-saliency,
    title = "Saliency Map Verbalization: Comparing Feature Importance Representations from Model-free and Instruction-based Methods",
    author = {Feldhus, Nils  and
      Hennig, Leonhard  and
      Nasert, Maximilian Dustin  and
      Ebert, Christopher  and
      Schwarzenberg, Robert  and
      M{\"o}ller, Sebastian},
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.4",
    doi = "10.18653/v1/2023.nlrse-1.4",
    pages = "30--46",
}
@inproceedings{cohen-mooney-2023-using,
    title = "Using Planning to Improve Semantic Parsing of Instructional Texts",
    author = "Cohen, Vanya  and
      Mooney, Raymond",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.5",
    doi = "10.18653/v1/2023.nlrse-1.5",
    pages = "47--58",
}
@inproceedings{kulshreshtha-rumshisky-2023-reasoning,
    title = "Reasoning Circuits: Few-shot Multi-hop Question Generation with Structured Rationales",
    author = "Kulshreshtha, Saurabh  and
      Rumshisky, Anna",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.6",
    doi = "10.18653/v1/2023.nlrse-1.6",
    pages = "59--77",
}
@inproceedings{baek-etal-2023-knowledge,
    title = "Knowledge-Augmented Language Model Prompting for Zero-Shot Knowledge Graph Question Answering",
    author = "Baek, Jinheon  and
      Aji, Alham Fikri  and
      Saffari, Amir",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.7",
    doi = "10.18653/v1/2023.nlrse-1.7",
    pages = "78--106",
}
@inproceedings{tefnik-kadlcik-2023-context,
    title = "Can In-context Learners Learn a Reasoning Concept from Demonstrations?",
    author = "{\v{S}}tef{\'a}nik, Michal  and
      Kadl{\v{c}}{\'\i}k, Marek",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.8",
    doi = "10.18653/v1/2023.nlrse-1.8",
    pages = "107--115",
}
@inproceedings{kobbe-etal-2023-effect,
    title = "Effect Graph: Effect Relation Extraction for Explanation Generation",
    author = "Kobbe, Jonathan  and
      Hulpu{\textcommabelow{s}}, Ioana  and
      Stuckenschmidt, Heiner",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.9",
    doi = "10.18653/v1/2023.nlrse-1.9",
    pages = "116--127",
}
@inproceedings{alkhamissi-etal-2023-opt,
    title = "{OPT}-{R}: Exploring the Role of Explanations in Finetuning and Prompting for Reasoning Skills of Large Language Models",
    author = "Alkhamissi, Badr  and
      Verma, Siddharth  and
      Yu, Ping  and
      Jin, Zhijing  and
      Celikyilmaz, Asli  and
      Diab, Mona",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.10",
    doi = "10.18653/v1/2023.nlrse-1.10",
    pages = "128--138",
}
@inproceedings{sprague-etal-2023-deductive,
    title = "Deductive Additivity for Planning of Natural Language Proofs",
    author = "Sprague, Zayne  and
      Bostrom, Kaj  and
      Chaudhuri, Swarat  and
      Durrett, Greg",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.11",
    doi = "10.18653/v1/2023.nlrse-1.11",
    pages = "139--156",
}
@inproceedings{akoju-etal-2023-synthetic,
    title = "Synthetic Dataset for Evaluating Complex Compositional Knowledge for Natural Language Inference",
    author = "Akoju, Sushma Anand  and
      Vacareanu, Robert  and
      Blanco, Eduardo  and
      Riaz, Haris  and
      Surdeanu, Mihai",
    editor = "Dalvi Mishra, Bhavana  and
      Durrett, Greg  and
      Jansen, Peter  and
      Neves Ribeiro, Danilo  and
      Wei, Jason",
    booktitle = "Proceedings of the 1st Workshop on Natural Language Reasoning and Structured Explanations (NLRSE)",
    month = jun,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlrse-1.12",
    doi = "10.18653/v1/2023.nlrse-1.12",
    pages = "157--168",
}
@proceedings{nlposs-ws-2023-natural,
    title = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.0",
}
@inproceedings{miranda-2023-calamancy,
    title = "calaman{C}y: A {T}agalog Natural Language Processing Toolkit",
    author = "Miranda, Lester James",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.1",
    pages = "1--7",
}
@inproceedings{gunther-etal-2023-jina,
    title = "{J}ina Embeddings: A Novel Set of High-Performance Sentence Embedding Models",
    author = {G{\"u}nther, Michael  and
      Mastrapas, Georgios  and
      Wang, Bo  and
      Xiao, Han  and
      Geuter, Jonathan},
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.2",
    pages = "8--18",
}
@inproceedings{beauchemin-2023-deepparse,
    title = "Deepparse : An Extendable, and Fine-Tunable State-Of-The-Art Library for Parsing Multinational Street Addresses",
    author = "Beauchemin, David",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.3",
    pages = "19--24",
}
@inproceedings{phatthiyaphaibun-etal-2023-pythainlp,
    title = "{P}y{T}hai{NLP}: {T}hai Natural Language Processing in Python",
    author = "Phatthiyaphaibun, Wannaphong  and
      Chaovavanich, Korakot  and
      Polpanumas, Charin  and
      Suriyawongkul, Arthit  and
      Lowphansirikul, Lalita  and
      Chormai, Pattarawat  and
      Limkonchotiwat, Peerat  and
      Suntorntip, Thanathip  and
      Udomcharoenchaikit, Can",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.4",
    pages = "25--36",
}
@inproceedings{stavropoulos-etal-2023-empowering,
    title = "Empowering Knowledge Discovery from Scientific Literature: A novel approach to Research Artifact Analysis",
    author = "Stavropoulos, Petros  and
      Lyris, Ioannis  and
      Manola, Natalia  and
      Grypari, Ioanna  and
      Papageorgiou, Haris",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.5",
    pages = "37--53",
}
@inproceedings{grobol-2023-zelda,
    title = "Zelda Rose: a tool for hassle-free training of transformer models",
    author = {Grobol, Lo{\"\i}c},
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.6",
    pages = "54--58",
}
@inproceedings{anand-etal-2023-gpt4all,
    title = "{GPT}4{A}ll: An Ecosystem of Open Source Compressed Language Models",
    author = "Anand, Yuvanesh  and
      Nussbaum, Zach  and
      Treat, Adam  and
      Miller, Aaron  and
      Guo, Richard  and
      Schmidt, Benjamin  and
      Duderstadt, Brandon  and
      Mulyar, Andriy",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.7",
    pages = "59--64",
}
@inproceedings{zhu-etal-2023-kani,
    title = "Kani: A Lightweight and Highly Hackable Framework for Building Language Model Applications",
    author = "Zhu, Andrew  and
      Dugan, Liam  and
      Hwang, Alyssa  and
      Callison-Burch, Chris",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.8",
    pages = "65--77",
}
@inproceedings{kashyap-etal-2023-beyond,
    title = "Beyond the Repo: A Case Study on Open Source Integration with {GECT}o{R}",
    author = "Kashyap, Sanjna  and
      Xie, Zhaoyang  and
      Steimel, Kenneth  and
      Madnani, Nitin",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.9",
    pages = "78--82",
}
@inproceedings{bollmann-etal-2023-two,
    title = "Two Decades of the {ACL} {A}nthology: Development, Impact, and Open Challenges",
    author = {Bollmann, Marcel  and
      Schneider, Nathan  and
      K{\"o}hn, Arne  and
      Post, Matt},
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.10",
    pages = "83--94",
}
@inproceedings{nawrot-2023-nanot5,
    title = "nano{T}5: Fast {\&} Simple Pre-training and Fine-tuning of T5 Models with Limited Resources",
    author = "Nawrot, Piotr",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.11",
    pages = "95--101",
}
@inproceedings{giorgi-etal-2023-aware,
    title = "{AWARE}-{TEXT}: An Android Package for Mobile Phone Based Text Collection and On-Device Processing",
    author = "Giorgi, Salvatore  and
      Sherman, Garrick  and
      Bellew, Douglas  and
      Guntuku, Sharath Chandra  and
      Ungar, Lyle  and
      Curtis, Brenda",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.12",
    pages = "102--109",
}
@inproceedings{post-etal-2023-sotastream,
    title = "{SOTASTREAM}: A Streaming Approach to Machine Translation Training",
    author = "Post, Matt  and
      Gowda, Thamme  and
      Grundkiewicz, Roman  and
      Khayrallah, Huda  and
      Jain, Rohit  and
      Junczys-Dowmunt, Marcin",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.13",
    pages = "110--119",
}
@inproceedings{singh-etal-2023-open,
    title = "An Open-source Web-based Application for Development of Resources and Technologies in Underresourced Languages",
    author = "Singh, Siddharth  and
      Ratan, Shyam  and
      Mathur, Neerav  and
      Kumar, Ritesh",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.14",
    pages = "120--129",
}
@inproceedings{jovanovic-ross-2023-rumour,
    title = "Rumour Detection in the Wild: A Browser Extension for {T}witter",
    author = {Jovanovic, Andrej  and
      Ross, Bj{\"o}rn},
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.15",
    pages = "130--140",
}
@inproceedings{landes-etal-2023-deepzensols,
    title = "{D}eep{Z}ensols: A Deep Learning Natural Language Processing Framework for Experimentation and Reproducibility",
    author = "Landes, Paul  and
      Di Eugenio, Barbara  and
      Caragea, Cornelia",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.16",
    pages = "141--146",
}
@inproceedings{lignos-etal-2023-improving,
    title = "Improving {NER} Research Workflows with {S}eq{S}core",
    author = "Lignos, Constantine  and
      Kruse, Maya  and
      Rueda, Andrew",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.17",
    pages = "147--152",
}
@inproceedings{matsubara-2023-torchdistill,
    title = "torchdistill Meets Hugging Face Libraries for Reproducible, Coding-Free Deep Learning Studies: A Case Study on {NLP}",
    author = "Matsubara, Yoshitomo",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.18",
    pages = "153--164",
}
@inproceedings{miglani-etal-2023-using,
    title = "Using Captum to Explain Generative Language Models",
    author = "Miglani, Vivek  and
      Yang, Aobo  and
      Markosyan, Aram  and
      Garcia-Olano, Diego  and
      Kokhlikyan, Narine",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.19",
    pages = "165--173",
}
@inproceedings{stollenwerk-2023-nerblackbox,
    title = "nerblackbox: A High-level Library for Named Entity Recognition in Python",
    author = "Stollenwerk, Felix",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.20",
    pages = "174--178",
}
@inproceedings{hokamp-etal-2023-news,
    title = "News Signals: An {NLP} Library for Text and Time Series",
    author = "Hokamp, Chris  and
      Ghalandari, Demian  and
      Ghaffari, Parsa",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.21",
    pages = "179--189",
}
@inproceedings{mishra-diesner-2023-pytail,
    title = "{P}y{TAIL}: An Open Source Tool for Interactive and Incremental Learning of {NLP} Models with Human in the Loop for Online Data",
    author = "Mishra, Shubhanshu  and
      Diesner, Jana",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.22",
    pages = "190--198",
}
@inproceedings{terdalkar-bhattacharya-2023-antarlekhaka,
    title = "Antarlekhaka: A Comprehensive Tool for Multi-task Natural Language Annotation",
    author = "Terdalkar, Hrishikesh  and
      Bhattacharya, Arnab",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.23",
    pages = "199--211",
}
@inproceedings{bang-2023-gptcache,
    title = "{GPTC}ache: An Open-Source Semantic Cache for {LLM} Applications Enabling Faster Answers and Cost Savings",
    author = "Bang, Fu",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.24",
    pages = "212--218",
}
@inproceedings{manh-etal-2023-vault,
    title = "The Vault: A Comprehensive Multilingual Dataset for Advancing Code Understanding and Generation",
    author = "Manh, Dung Nguyen  and
      Hai, Nam Le  and
      Dau, Anh T. V.  and
      Nguyen, Anh Minh  and
      Nghiem, Khanh  and
      Guo, Jin  and
      Bui, Nghi D. Q.",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.25",
    pages = "219--244",
}
@inproceedings{tjhi-etal-2023-sea,
    title = "{SEA}-{LION} ({S}outheast {A}sian Languages In One Network): A Family of {S}outheast {A}sian Language Models",
    author = "Tjhi, William  and
      Ong, David  and
      Limkonchotiwat, Peerat",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.26",
    pages = "245--245",
}
@inproceedings{castricato-2023-trlx,
    title = "trl{X}: A Framework for Large Scale Open Source {RLHF}",
    author = "Castricato, Louis",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.27",
    pages = "246--246",
}
@inproceedings{duderstadt-anand-2023-towards,
    title = "Towards Explainable and Accessible {AI}",
    author = "Duderstadt, Brandon  and
      Anand, Yuvanesh",
    editor = "Tan, Liling  and
      Milajevs, Dmitrijs  and
      Chauhan, Geeticka  and
      Gwinnup, Jeremy  and
      Rippeth, Elijah",
    booktitle = "Proceedings of the 3rd Workshop for Natural Language Processing Open Source Software (NLP-OSS 2023)",
    month = dec,
    year = "2023",
    address = "Singapore, Singapore",
    publisher = "Empirical Methods in Natural Language Processing",
    url = "https://aclanthology.org/2023.nlposs-1.28",
    pages = "247--247",
}
@proceedings{nlp4tia-2023-nlp,
    title = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.0",
}
@inproceedings{lazaro-gutierrez-2023-natural,
    title = "Natural Language Processing tools and resources for translation and interpreting applications. Introduction",
    author = "Lazaro Gutierrez, Raquel",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.1",
    pages = "1--3",
}
@inproceedings{monguilod-vitalaru-2023-machine,
    title = "Machine translation, translation errors, and adequacy: {S}panish-{E}nglish vs. {S}panish-{R}omanian",
    author = "Monguilod, Laura  and
      Vitalaru, Bianca",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.2",
    pages = "4--12",
}
@inproceedings{absar-2023-cross,
    title = "Cross-Lingual Idiom Sense Clustering in {G}erman and {E}nglish",
    author = "Absar, Mohammed",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.3",
    pages = "13--19",
}
@inproceedings{qian-2023-performance,
    title = "Performance Evaluation on Human-Machine Teaming Augmented Machine Translation Enabled by {GPT}-4",
    author = "Qian, Ming",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.4",
    pages = "20--31",
}
@inproceedings{faye-2023-interpretation,
    title = "The Interpretation System of {A}frican Languages in the Senegalese Parliament Debates",
    author = "Faye, Jean Christophe",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.5",
    pages = "32--38",
}
@inproceedings{sakayo-etal-2023-ngambay,
    title = "{N}gambay-{F}rench Neural Machine Translation (sba-Fr)",
    author = "Sakayo, Toadoum Sari  and
      Fan, Angela  and
      Seknewna, Lema Logamou",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.6",
    pages = "39--47",
}
@inproceedings{cespedosa-vazquez-mitkov-2023-machine,
    title = "Machine Translation of literary texts: genres, times and systems",
    author = "Cespedosa V{\'a}zquez, Ana Isabel  and
      Mitkov, Ruslan",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.7",
    pages = "48--53",
}
@inproceedings{angelov-2023-stms,
    title = "s{TMS} Cloud {--} A Boutique Translation Project Management System",
    author = "Angelov, Nenad",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.8",
    pages = "54--56",
}
@inproceedings{giguere-2023-leveraging,
    title = "Leveraging Large Language Models to Extract Terminology",
    author = "Giguere, Julie",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.9",
    pages = "57--60",
}
@inproceedings{orasan-2023-chatgpt,
    title = "{C}hat{GPT} for translators: a survey",
    author = "Or{\u{a}}san, Constantin",
    editor = "Guti{\'e}rrez, Raquel L{\'a}zaro  and
      Pareja, Antonio  and
      Mitkov, Ruslan",
    booktitle = "Proceedings of the First Workshop on NLP Tools and Resources for Translation and Interpreting Applications",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.nlp4tia-1.10",
    pages = "61--63",
}
@proceedings{nlp4convai-2023-nlp,
    title = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.0",
}
@inproceedings{mousavi-etal-2023-response,
    title = "Response Generation in Longitudinal Dialogues: Which Knowledge Representation Helps?",
    author = "Mousavi, Seyed Mahed  and
      Caldarella, Simone  and
      Riccardi, Giuseppe",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.1",
    doi = "10.18653/v1/2023.nlp4convai-1.1",
    pages = "1--11",
}
@inproceedings{otani-etal-2023-underspecification,
    title = "On the Underspecification of Situations in Open-domain Conversational Datasets",
    author = "Otani, Naoki  and
      Araki, Jun  and
      Kim, HyeongSik  and
      Hovy, Eduard",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.2",
    doi = "10.18653/v1/2023.nlp4convai-1.2",
    pages = "12--28",
}
@inproceedings{glenn-etal-2023-correcting,
    title = "Correcting Semantic Parses with Natural Language through Dynamic Schema Encoding",
    author = "Glenn, Parker  and
      Dakle, Parag Pravin  and
      Raghavan, Preethi",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.3",
    doi = "10.18653/v1/2023.nlp4convai-1.3",
    pages = "29--38",
}
@inproceedings{yang-etal-2023-dialogue,
    title = "Dialogue State Tracking with Sparse Local Slot Attention",
    author = "Yang, Longfei  and
      Li, Jiyi  and
      Li, Sheng  and
      Shinozaki, Takahiro",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.4",
    doi = "10.18653/v1/2023.nlp4convai-1.4",
    pages = "39--46",
}
@inproceedings{lin-chen-2023-llm,
    title = "{LLM}-Eval: Unified Multi-Dimensional Automatic Evaluation for Open-Domain Conversations with Large Language Models",
    author = "Lin, Yen-Ting  and
      Chen, Yun-Nung",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.5",
    doi = "10.18653/v1/2023.nlp4convai-1.5",
    pages = "47--58",
}
@inproceedings{sundar-heck-2023-ctbls,
    title = "c{TBLS}: Augmenting Large Language Models with Conversational Tables",
    author = "Sundar, Anirudh S.  and
      Heck, Larry",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.6",
    doi = "10.18653/v1/2023.nlp4convai-1.6",
    pages = "59--70",
}
@inproceedings{de-raedt-etal-2023-idas,
    title = "{IDAS}: Intent Discovery with Abstractive Summarization",
    author = "De Raedt, Maarten  and
      Godin, Fr{\'e}deric  and
      Demeester, Thomas  and
      Develder, Chris",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.7",
    doi = "10.18653/v1/2023.nlp4convai-1.7",
    pages = "71--88",
}
@inproceedings{zhan-etal-2023-user,
    title = "User Simulator Assisted Open-ended Conversational Recommendation System",
    author = "Zhan, Qiusi  and
      Guo, Xiaojie  and
      Ji, Heng  and
      Wu, Lingfei",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.8",
    doi = "10.18653/v1/2023.nlp4convai-1.8",
    pages = "89--101",
}
@inproceedings{aggarwal-etal-2023-evaluating,
    title = "Evaluating Inter-Bilingual Semantic Parsing for {I}ndian Languages",
    author = "Aggarwal, Divyanshu  and
      Gupta, Vivek  and
      Kunchukuttan, Anoop",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.9",
    doi = "10.18653/v1/2023.nlp4convai-1.9",
    pages = "102--122",
}
@inproceedings{xu-chen-2023-zero,
    title = "Zero-Shot Dialogue Relation Extraction by Relating Explainable Triggers and Relation Names",
    author = "Xu, Ze-Song  and
      Chen, Yun-Nung",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.10",
    doi = "10.18653/v1/2023.nlp4convai-1.10",
    pages = "123--128",
}
@inproceedings{lopez-latouche-etal-2023-generating,
    title = "Generating Video Game Scripts with Style",
    author = "Lopez Latouche, Gaetan  and
      Marcotte, Laurence  and
      Swanson, Ben",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.11",
    doi = "10.18653/v1/2023.nlp4convai-1.11",
    pages = "129--139",
}
@inproceedings{ganesh-etal-2023-survey,
    title = "A Survey of Challenges and Methods in the Computational Modeling of Multi-Party Dialog",
    author = "Ganesh, Ananya  and
      Palmer, Martha  and
      Kann, Katharina",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.12",
    doi = "10.18653/v1/2023.nlp4convai-1.12",
    pages = "140--154",
}
@inproceedings{gupta-etal-2023-conversational,
    title = "Conversational Recommendation as Retrieval: A Simple, Strong Baseline",
    author = "Gupta, Raghav  and
      Aksitov, Renat  and
      Phatale, Samrat  and
      Chaudhary, Simral  and
      Lee, Harrison  and
      Rastogi, Abhinav",
    editor = "Chen, Yun-Nung  and
      Rastogi, Abhinav",
    booktitle = "Proceedings of the 5th Workshop on NLP for Conversational AI (NLP4ConvAI 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nlp4convai-1.13",
    doi = "10.18653/v1/2023.nlp4convai-1.13",
    pages = "155--160",
}
@proceedings{nlp4call-2023-natural,
    title = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.0",
}
@inproceedings{volodina-etal-2023-multiged,
    title = "{M}ulti{GED}-2023 shared task at {NLP}4{CALL}: Multilingual Grammatical Error Detection",
    author = "Volodina, Elena  and
      Bryant, Christopher  and
      Caines, Andrew  and
      De Clercq, Orph{\'e}e  and
      Frey, Jennifer-Carmen  and
      Ershova, Elizaveta  and
      Rosen, Alexandr  and
      Vinogradova, Olga",
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.1",
    pages = "1--16",
}
@inproceedings{bungum-etal-2023-ntnu,
    title = "{NTNU}-{TRH} system at the {M}ulti{GED}-2023 Shared on Multilingual Grammatical Error Detection",
    author = {Bungum, Lars  and
      Gamb{\"a}ck, Bj{\"o}rn  and
      Brandrud N{\ae}ss, Arild},
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.2",
    pages = "17--23",
}
@inproceedings{colla-etal-2023-elicode,
    title = "{E}li{C}o{D}e at {M}ulti{GED}2023: fine-tuning {XLM}-{R}o{BERT}a for multilingual grammatical error detection",
    author = "Colla, Davide  and
      Delsanto, Matteo  and
      Di Nuovo, Elisa",
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.3",
    pages = "24--34",
}
@inproceedings{kurfali-ostling-2023-distantly,
    title = "A distantly supervised Grammatical Error Detection/Correction system for {S}wedish",
    author = {Kurfal{\i}, Murathan  and
      {\"O}stling, Robert},
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.4",
    pages = "35--39",
}
@inproceedings{le-hong-etal-2023-two,
    title = "Two Neural Models for Multilingual Grammatical Error Detection",
    author = "Le-Hong, Phuong  and
      Ngo, The Quyen  and
      Nguyen, Thi Minh Huyen",
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.5",
    pages = "40--44",
}
@inproceedings{brown-etal-2023-experiments,
    title = "Experiments on Automatic Error Detection and Correction for Uruguayan Learners of {E}nglish",
    author = "Brown, Romina  and
      Paez, Santiago  and
      Herrera, Gonzalo  and
      Chiruzzo, Luis  and
      Ros{\'a}, Aiala",
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.6",
    pages = "45--52",
}
@inproceedings{ding-etal-2023-sequence,
    title = "Sequence Tagging in {EFL} Email Texts as Feedback for Language Learners",
    author = {Ding, Yuning  and
      Tr{\"u}b, Ruth  and
      Fleckenstein, Johanna  and
      Keller, Stefan  and
      Horbach, Andrea},
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.7",
    pages = "53--62",
}
@inproceedings{fuglsang-engmose-henrichsen-2023-speech,
    title = "Speech Technology to Support Phonics Learning for Kindergarten Children at Risk of Dyslexia",
    author = "Fuglsang Engmose, Stine  and
      Henrichsen, Peter Juel",
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.8",
    pages = "63--70",
}
@inproceedings{heck-meurers-2023-relevance,
    title = "On the relevance and learner dependence of co-text complexity for exercise difficulty",
    author = "Heck, Tanja  and
      Meurers, Detmar",
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.9",
    pages = "71--84",
}
@inproceedings{mousa-etal-2023-manual,
    title = "Manual and Automatic Identification of Similar Arguments in {EFL} Learner Essays",
    author = "Mousa, Ahmed  and
      Laarmann-Quante, Ronja  and
      Horbach, Andrea",
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.10",
    pages = "85--93",
}
@inproceedings{volodina-etal-2023-dalaj,
    title = "{D}a{LAJ}-{GED} - a dataset for Grammatical Error Detection tasks on {S}wedish",
    author = {Volodina, Elena  and
      Mohammed, Yousuf Ali  and
      Berdicevskis, Aleksandrs  and
      Bouma, Gerlof  and
      {\"O}hman, Joey},
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.11",
    pages = "94--101",
}
@inproceedings{voskoboinik-etal-2023-automated,
    title = "Automated Assessment of Task Completion in Spontaneous Speech for {F}innish and {F}inland {S}wedish Language Learners",
    author = "Voskoboinik, Ekaterina  and
      Getman, Yaroslav  and
      Al-Ghezi, Ragheb  and
      Kurimo, Mikko  and
      Grosz, Tamas",
    editor = {Alfter, David  and
      Volodina, Elena  and
      Fran{\c{c}}ois, Thomas  and
      J{\"o}nsson, Arne  and
      Rennes, Evelina},
    booktitle = "Proceedings of the 12th Workshop on NLP for Computer Assisted Language Learning",
    month = may,
    year = "2023",
    address = "T{\'o}rshavn, Faroe Islands",
    publisher = "LiU Electronic Press",
    url = "https://aclanthology.org/2023.nlp4call-1.12",
    pages = "102--110",
}
@proceedings{nllp-ws-2023-natural,
    title = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.0",
}
@inproceedings{deshpande-etal-2023-anthropomorphization,
    title = "Anthropomorphization of {AI}: Opportunities and Risks",
    author = "Deshpande, Ameet  and
      Rajpurohit, Tanmay  and
      Narasimhan, Karthik  and
      Kalyan, Ashwin",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.1",
    pages = "1--7",
}
@inproceedings{pennisi-etal-2023-nomos,
    title = "{NOMOS}: Navigating Obligation Mining in Official Statutes",
    author = "Pennisi, Andrea  and
      Gonz{\'a}lez Hern{\'a}ndez, Elvira  and
      Koivula, Nina",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.2",
    pages = "8--16",
}
@inproceedings{tuteja-gonzalez-jucla-2023-long,
    title = "Long Text Classification using Transformers with Paragraph Selection Strategies",
    author = "Tuteja, Mohit  and
      Gonz{\'a}lez Jucl{\`a}, Daniel",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.3",
    pages = "17--24",
}
@inproceedings{barale-etal-2023-language,
    title = "Do Language Models Learn about Legal Entity Types during Pretraining?",
    author = "Barale, Claire  and
      Rovatsos, Michael  and
      Bhuta, Nehal",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.4",
    pages = "25--37",
}
@inproceedings{vaudaux-etal-2023-pretrained,
    title = "Pretrained Language Models v. Court Ruling Predictions: A Case Study on a Small Dataset of {F}rench Court of Appeal Rulings",
    author = "Vaudaux, Olivia  and
      Bazzoli, Caroline  and
      Coavoux, Maximin  and
      Vial, G{\'e}raldine  and
      Verg{\`e}s, {\'E}tienne",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.5",
    pages = "38--43",
}
@inproceedings{rovera-etal-2023-italian,
    title = "{I}talian Legislative Text Classification for Gazzetta Ufficiale",
    author = "Rovera, Marco  and
      Palmero Aprosio, Alessio  and
      Greco, Francesco  and
      Lucchese, Mariano  and
      Tonelli, Sara  and
      Antetomaso, Antonio",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.6",
    pages = "44--50",
}
@inproceedings{hua-etal-2023-mixed,
    title = "Mixed-domain Language Modeling for Processing Long Legal Documents",
    author = "Hua, Wenyue  and
      Zhang, Yuchen  and
      Chen, Zhe  and
      Li, Josie  and
      Weber, Melanie",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.7",
    pages = "51--61",
}
@inproceedings{roegiest-etal-2023-questions,
    title = "Questions about Contracts: Prompt Templates for Structured Answer Generation",
    author = "Roegiest, Adam  and
      Chitta, Radha  and
      Donnelly, Jonathan  and
      Lash, Maya  and
      Vtyurina, Alexandra  and
      Longtin, Francois",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.8",
    pages = "62--72",
}
@inproceedings{medvedeva-mcbride-2023-legal,
    title = "Legal Judgment Prediction: If You Are Going to Do It, Do It Right",
    author = "Medvedeva, Masha  and
      Mcbride, Pauline",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.9",
    pages = "73--84",
}
@inproceedings{shvartzshanider-etal-2023-beyond,
    title = "Beyond The Text: Analysis of Privacy Statements through Syntactic and Semantic Role Labeling",
    author = "Shvartzshanider, Yan  and
      Balashankar, Ananth  and
      Wies, Thomas  and
      Subramanian, Lakshminarayanan",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.10",
    pages = "85--98",
}
@inproceedings{singhal-etal-2023-towards,
    title = "Towards Mitigating Perceived Unfairness in Contracts from a Non-Legal Stakeholder{'}s Perspective",
    author = "Singhal, Anmol  and
      Anish, Preethu Rose  and
      Karande, Shirish  and
      Ghaisas, Smita",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.11",
    pages = "99--112",
}
@inproceedings{holzenberger-van-durme-2023-connecting,
    title = "Connecting Symbolic Statutory Reasoning with Legal Information Extraction",
    author = "Holzenberger, Nils  and
      Van Durme, Benjamin",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.12",
    pages = "113--131",
}
@inproceedings{ryu-etal-2023-retrieval,
    title = "Retrieval-based Evaluation for {LLM}s: A Case Study in {K}orean Legal {QA}",
    author = "Ryu, Cheol  and
      Lee, Seolhwa  and
      Pang, Subeen  and
      Choi, Chanyeol  and
      Choi, Hojun  and
      Min, Myeonggee  and
      Sohn, Jy-Yong",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.13",
    pages = "132--137",
}
@inproceedings{camassa-2023-legal,
    title = "Legal {NLP} Meets {M}i{CAR}: Advancing the Analysis of Crypto White Papers",
    author = "Camassa, Carolina",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.14",
    pages = "138--148",
}
@inproceedings{minkova-etal-2023-low,
    title = "Low-Resource Deontic Modality Classification in {EU} Legislation",
    author = "Minkova, Kristina  and
      Chakravarthy, Shashank  and
      Dijck, Gijs",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.15",
    pages = "149--158",
}
@inproceedings{niklaus-etal-2023-automatic,
    title = "Automatic Anonymization of {S}wiss Federal {S}upreme {C}ourt Rulings",
    author = {Niklaus, Joel  and
      Mami{\'e}, Robin  and
      St{\"u}rmer, Matthias  and
      Brunner, Daniel  and
      Gygli, Marcel},
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.16",
    pages = "159--165",
}
@inproceedings{pai-etal-2023-exploration,
    title = "Exploration of Open Large Language Models for e{D}iscovery",
    author = "Pai, Sumit  and
      Lahiri, Sounak  and
      Kumar, Ujjwal  and
      Baksi, Krishanu  and
      Soba, Elijah  and
      Suesserman, Michael  and
      Pudota, Nirmala  and
      Foster, Jon  and
      Bowen, Edward  and
      Bhattacharya, Sanmitra",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.17",
    pages = "166--177",
}
@inproceedings{mavi-etal-2023-retrieval,
    title = "Retrieval-Augmented Chain-of-Thought in Semi-structured Domains",
    author = "Mavi, Vaibhav  and
      Saparov, Abulhair  and
      Zhao, Chen",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.18",
    pages = "178--191",
}
@inproceedings{hai-long-etal-2023-joint,
    title = "Joint Learning for Legal Text Retrieval and Textual Entailment: Leveraging the Relationship between Relevancy and Affirmation",
    author = "Hai Long, Nguyen  and
      Vuong, Thi Hai Yen  and
      Nguyen, Ha Thanh  and
      Phan, Xuan-Hieu",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.19",
    pages = "192--201",
}
@inproceedings{fang-etal-2023-super,
    title = "Super-{SCOTUS}: A multi-sourced dataset for the {S}upreme {C}ourt of the {US}",
    author = "Fang, Biaoyan  and
      Cohn, Trevor  and
      Baldwin, Timothy  and
      Frermann, Lea",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.20",
    pages = "202--214",
}
@inproceedings{kwak-etal-2023-transferring,
    title = "Transferring Legal Natural Language Inference Model from a {US} State to Another: What Makes It So Hard?",
    author = "Kwak, Alice  and
      Forte, Gaetano  and
      Bambauer, Derek  and
      Surdeanu, Mihai",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.21",
    pages = "215--222",
}
@inproceedings{jayakumar-etal-2023-large,
    title = "Large Language Models are legal but they are not: Making the case for a powerful {L}egal{LLM}",
    author = "Jayakumar, Thanmay  and
      Farooqui, Fauzan  and
      Farooqui, Luqman",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.22",
    pages = "223--229",
}
@inproceedings{srinivas-etal-2023-potential,
    title = "On the Potential and Limitations of Few-Shot In-Context Learning to Generate Metamorphic Specifications for Tax Preparation Software",
    author = "Srinivas, Dananjay  and
      Das, Rohan  and
      Tizpaz-Niari, Saeid  and
      Trivedi, Ashutosh  and
      Pacheco, Maria Leonor",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.23",
    pages = "230--243",
}
@inproceedings{barale-etal-2023-asylex,
    title = "{A}sy{L}ex: A Dataset for Legal Language Processing of Refugee Claims",
    author = "Barale, Claire  and
      Klaisoongnoen, Mark  and
      Minervini, Pasquale  and
      Rovatsos, Michael  and
      Bhuta, Nehal",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.24",
    pages = "244--257",
}
@inproceedings{hakimi-parizi-etal-2023-comparative,
    title = "A Comparative Study of Prompting Strategies for Legal Text Classification",
    author = "Hakimi Parizi, Ali  and
      Liu, Yuyang  and
      Nokku, Prudhvi  and
      Gholamian, Sina  and
      Emerson, David",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.25",
    pages = "258--265",
}
@inproceedings{xing-etal-2023-tracing,
    title = "Tracing Influence at Scale: A Contrastive Learning Approach to Linking Public Comments and Regulator Responses",
    author = "Xing, Linzi  and
      Hackinen, Brad  and
      Carenini, Giuseppe",
    editor = "Preo{\textcommabelow{t}}iuc-Pietro, Daniel  and
      Goanta, Catalina  and
      Chalkidis, Ilias  and
      Barrett, Leslie  and
      Spanakis, Gerasimos (Jerry)  and
      Aletras, Nikolaos",
    booktitle = "Proceedings of the Natural Legal Language Processing Workshop 2023",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nllp-1.26",
    pages = "266--274",
}
@proceedings{nilli-ws-2023-novel,
    title = "Proceedings of the Workshop on Novel Ideas in Learning-to-Learn through Interaction (NILLI 2023)",
    editor = "Parthasarathi, Prasanna  and
      Sankar, Chinnadhurai  and
      Chandu, Khyathi  and
      C{\^o}t{\'e}, Marc-Alexandre",
    month = dec,
    year = "2023",
    address = "Singapore (Hybrid)",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.nilli-1.0",
}
@proceedings{newsum-2023-new,
    title = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.0",
}
@inproceedings{wang-etal-2023-chatgpt,
    title = "Is {C}hat{GPT} a Good {NLG} Evaluator? A Preliminary Study",
    author = "Wang, Jiaan  and
      Liang, Yunlong  and
      Meng, Fandong  and
      Sun, Zengkui  and
      Shi, Haoxiang  and
      Li, Zhixu  and
      Xu, Jinan  and
      Qu, Jianfeng  and
      Zhou, Jie",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.1",
    pages = "1--11",
}
@inproceedings{wang-etal-2023-zero,
    title = "Zero-Shot Cross-Lingual Summarization via Large Language Models",
    author = "Wang, Jiaan  and
      Liang, Yunlong  and
      Meng, Fandong  and
      Zou, Beiqi  and
      Li, Zhixu  and
      Qu, Jianfeng  and
      Zhou, Jie",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.2",
    pages = "12--23",
}
@inproceedings{fatima-etal-2023-simcsum,
    title = "{S}im{CS}um: Joint Learning of Simplification and Cross-lingual Summarization for Cross-lingual Science Journalism",
    author = "Fatima, Mehwish  and
      Kolber, Tim  and
      Markert, Katja  and
      Strube, Michael",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.3",
    pages = "24--40",
}
@inproceedings{guan-padmakumar-2023-extract,
    title = "Extract, Select and Rewrite: A Modular Sentence Summarization Method",
    author = "Guan, Shuo  and
      Padmakumar, Vishakh",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.4",
    pages = "41--48",
}
@inproceedings{wang-yoshinaga-2023-summarization,
    title = "Summarization-based Data Augmentation for Document Classification",
    author = "Wang, Yueguan  and
      Yoshinaga, Naoki",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.5",
    pages = "49--55",
}
@inproceedings{tang-etal-2023-context,
    title = "In-context Learning of Large Language Models for Controlled Dialogue Summarization: A Holistic Benchmark and Empirical Analysis",
    author = "Tang, Yuting  and
      Puduppully, Ratish  and
      Liu, Zhengyuan  and
      Chen, Nancy",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.6",
    pages = "56--67",
}
@inproceedings{adams-etal-2023-sparse,
    title = "From Sparse to Dense: {GPT}-4 Summarization with Chain of Density Prompting",
    author = "Adams, Griffin  and
      Fabbri, Alex  and
      Ladhak, Faisal  and
      Lehman, Eric  and
      Elhadad, No{\'e}mie",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.7",
    pages = "68--74",
}
@inproceedings{singha-roy-mercer-2023-generating,
    title = "Generating Extractive and Abstractive Summaries in Parallel from Scientific Articles Incorporating Citing Statements",
    author = "Singha Roy, Sudipta  and
      Mercer, Robert E.",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.8",
    pages = "75--86",
}
@inproceedings{goncalves-etal-2023-supervising,
    title = "Supervising the Centroid Baseline for Extractive Multi-Document Summarization",
    author = "Gon{\c{c}}alves, Sim{\~a}o  and
      Correia, Gon{\c{c}}alo  and
      Pernes, Diogo  and
      Mendes, Afonso",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.9",
    pages = "87--96",
}
@inproceedings{roush-mezzetti-2023-debatekg,
    title = "{D}ebate{KG} {--} Automatic Policy Debate Case Creation with Semantic Knowledge Graphs",
    author = "Roush, Allen  and
      Mezzetti, David",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.10",
    pages = "97--104",
}
@inproceedings{basu-roy-chowdhury-etal-2023-unsupervised,
    title = "Unsupervised Opinion Summarization Using Approximate Geodesics",
    author = "Basu Roy Chowdhury, Somnath  and
      Monath, Nicholas  and
      Dubey, Kumar  and
      Ahmed, Amr  and
      Chaturvedi, Snigdha",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.11",
    pages = "105--120",
}
@inproceedings{he-etal-2023-analyzing,
    title = "Analyzing Multi-Sentence Aggregation in Abstractive Summarization via the Shapley Value",
    author = "He, Jingyi  and
      Cao, Meng  and
      Cheung, Jackie Chi Kit",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.12",
    pages = "121--134",
}
@inproceedings{lim-song-2023-improving,
    title = "Improving Multi-Stage Long Document Summarization with Enhanced Coarse Summarizer",
    author = "Lim, Jinhyeong  and
      Song, Hyun-Je",
    editor = "Dong, Yue  and
      Xiao, Wen  and
      Wang, Lu  and
      Liu, Fei  and
      Carenini, Giuseppe",
    booktitle = "Proceedings of the 4th New Frontiers in Summarization Workshop",
    month = dec,
    year = "2023",
    address = "Hybrid",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.newsum-1.13",
    pages = "135--144",
}
@proceedings{naloma-2023-natural,
    title = "Proceedings of the 4th Natural Logic Meets Machine Learning Workshop",
    editor = "Chatzikyriakidis, Stergios  and
      de Paiva, Valeria",
    month = jun,
    year = "2023",
    address = "Nancy, France",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.naloma-1.0",
}
@inproceedings{ando-etal-2023-evaluating,
    title = "Evaluating Large Language Models with {N}eu{BAROCO}: Syllogistic Reasoning Ability and Human-like Biases",
    author = "Ando, Risako  and
      Morishita, Takanobu  and
      Abe, Hirohiko  and
      Mineshima, Koji  and
      Okada, Mitsuhiro",
    editor = "Chatzikyriakidis, Stergios  and
      de Paiva, Valeria",
    booktitle = "Proceedings of the 4th Natural Logic Meets Machine Learning Workshop",
    month = jun,
    year = "2023",
    address = "Nancy, France",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.naloma-1.1",
    pages = "1--11",
}
@inproceedings{abzianidze-etal-2023-spacenli,
    title = "{S}pace{NLI}: Evaluating the Consistency of Predicting Inferences In Space",
    author = "Abzianidze, Lasha  and
      Zwarts, Joost  and
      Winter, Yoad",
    editor = "Chatzikyriakidis, Stergios  and
      de Paiva, Valeria",
    booktitle = "Proceedings of the 4th Natural Logic Meets Machine Learning Workshop",
    month = jun,
    year = "2023",
    address = "Nancy, France",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.naloma-1.2",
    pages = "12--24",
}
@inproceedings{qiu-etal-2023-chatgpt,
    title = "Does {C}hat{GPT} Resemble Humans in Processing Implicatures?",
    author = "Qiu, Zhuang  and
      Duan, Xufeng  and
      Cai, Zhenguang",
    editor = "Chatzikyriakidis, Stergios  and
      de Paiva, Valeria",
    booktitle = "Proceedings of the 4th Natural Logic Meets Machine Learning Workshop",
    month = jun,
    year = "2023",
    address = "Nancy, France",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.naloma-1.3",
    pages = "25--34",
}
@inproceedings{tagami-bekki-2023-recurrent,
    title = "Recurrent Neural Network {CCG} Parser",
    author = "Tagami, Sora  and
      Bekki, Daisuke",
    editor = "Chatzikyriakidis, Stergios  and
      de Paiva, Valeria",
    booktitle = "Proceedings of the 4th Natural Logic Meets Machine Learning Workshop",
    month = jun,
    year = "2023",
    address = "Nancy, France",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.naloma-1.4",
    pages = "35--40",
}
@inproceedings{larsson-etal-2023-ttr,
    title = "{TTR} at the {SPA}: Relating type-theoretical semantics to neural semantic pointers",
    author = "Larsson, Staffan  and
      Cooper, Robin  and
      Ginzburg, Jonathan  and
      Luecking, Andy",
    editor = "Chatzikyriakidis, Stergios  and
      de Paiva, Valeria",
    booktitle = "Proceedings of the 4th Natural Logic Meets Machine Learning Workshop",
    month = jun,
    year = "2023",
    address = "Nancy, France",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.naloma-1.5",
    pages = "41--50",
}
@inproceedings{fernando-2023-triadic,
    title = "Triadic temporal representations and deformations",
    author = "Fernando, Tim",
    editor = "Chatzikyriakidis, Stergios  and
      de Paiva, Valeria",
    booktitle = "Proceedings of the 4th Natural Logic Meets Machine Learning Workshop",
    month = jun,
    year = "2023",
    address = "Nancy, France",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.naloma-1.6",
    pages = "51--61",
}
@inproceedings{wang-etal-2023-discourse,
    title = "Discourse Representation Structure Parsing for {C}hinese",
    author = "Wang, Chunliu  and
      Zhang, Xiao  and
      Bos, Johan",
    editor = "Chatzikyriakidis, Stergios  and
      de Paiva, Valeria",
    booktitle = "Proceedings of the 4th Natural Logic Meets Machine Learning Workshop",
    month = jun,
    year = "2023",
    address = "Nancy, France",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.naloma-1.7",
    pages = "62--74",
}
@proceedings{mwe-2023-multiword,
    title = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.0",
}
@inproceedings{swaminathan-cook-2023-token,
    title = "Token-level Identification of Multiword Expressions using Pre-trained Multilingual Language Models",
    author = "Swaminathan, Raghuraman  and
      Cook, Paul",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.1",
    doi = "10.18653/v1/2023.mwe-1.1",
    pages = "1--6",
}
@inproceedings{avram-etal-2023-romanian,
    title = "{R}omanian Multiword Expression Detection Using Multilingual Adversarial Training and Lateral Inhibition",
    author = "Avram, Andrei  and
      Barbu Mititelu, Verginica  and
      Cercel, Dumitru-Clementin",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.4",
    doi = "10.18653/v1/2023.mwe-1.4",
    pages = "7--13",
}
@inproceedings{sarlak-etal-2023-predicting,
    title = "Predicting Compositionality of Verbal Multiword Expressions in {P}ersian",
    author = "Sarlak, Mahtab  and
      Yarandi, Yalda  and
      Shamsfard, Mehrnoush",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.5",
    doi = "10.18653/v1/2023.mwe-1.5",
    pages = "14--23",
}
@inproceedings{savary-etal-2023-parseme,
    title = "{PARSEME} corpus release 1.3",
    author = {Savary, Agata  and
      Ben Khelil, Cherifa  and
      Ramisch, Carlos  and
      Giouli, Voula  and
      Barbu Mititelu, Verginica  and
      Hadj Mohamed, Najet  and
      Krstev, Cvetana  and
      Liebeskind, Chaya  and
      Xu, Hongzhi  and
      Stymne, Sara  and
      G{\"u}ng{\"o}r, Tunga  and
      Pickard, Thomas  and
      Guillaume, Bruno  and
      Bej{\v{c}}ek, Eduard  and
      Bhatia, Archna  and
      Candito, Marie  and
      Gantar, Polona  and
      I{\~n}urrieta, Uxoa  and
      Gatt, Albert  and
      Kovalevskaite, Jolanta  and
      Lichte, Timm  and
      Ljube{\v{s}}i{\'c}, Nikola  and
      Monti, Johanna  and
      Parra Escart{\'\i}n, Carla  and
      Shamsfard, Mehrnoush  and
      Stoyanova, Ivelina  and
      Vincze, Veronika  and
      Walsh, Abigail},
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.6",
    doi = "10.18653/v1/2023.mwe-1.6",
    pages = "24--35",
}
@inproceedings{kokkinakis-etal-2023-investigating,
    title = "Investigating the Effects of {MWE} Identification in Structural Topic Modelling",
    author = "Kokkinakis, Dimitrios  and
      Mu{\~n}oz S{\'a}nchez, Ricardo  and
      Bruinsma, Sebastianus  and
      Hammarlin, Mia-Marie",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.7",
    doi = "10.18653/v1/2023.mwe-1.7",
    pages = "36--44",
}
@inproceedings{klubicka-etal-2023-idioms,
    title = "Idioms, Probing and Dangerous Things: Towards Structural Probing for Idiomaticity in Vector Space",
    author = "Klubi{\v{c}}ka, Filip  and
      Nedumpozhimana, Vasudevan  and
      Kelleher, John",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.8",
    doi = "10.18653/v1/2023.mwe-1.8",
    pages = "45--57",
}
@inproceedings{guillaume-2023-graph,
    title = "Graph-based multi-layer querying in Parseme Corpora",
    author = "Guillaume, Bruno",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.9",
    doi = "10.18653/v1/2023.mwe-1.9",
    pages = "58--64",
}
@inproceedings{bajcetic-etal-2023-enriching,
    title = "Enriching Multiword Terms in {W}iktionary with Pronunciation Information",
    author = "Bajcetic, Lenka  and
      Declerck, Thierry  and
      S{\'e}rasset, Gilles",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.10",
    doi = "10.18653/v1/2023.mwe-1.10",
    pages = "65--72",
}
@inproceedings{remy-etal-2023-detecting,
    title = "Detecting Idiomatic Multiword Expressions in Clinical Terminology using Definition-Based Representation Learning",
    author = "Remy, Fran{\c{c}}ois  and
      Khabibullina, Alfiya  and
      Demeester, Thomas",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.11",
    doi = "10.18653/v1/2023.mwe-1.11",
    pages = "73--80",
}
@inproceedings{lee-uvaliyev-2023-automatic,
    title = "Automatic Generation of Vocabulary Lists with Multiword Expressions",
    author = "Lee, John  and
      Uvaliyev, Adilet",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.12",
    doi = "10.18653/v1/2023.mwe-1.12",
    pages = "81--86",
}
@inproceedings{rambelli-etal-2023-frequent,
    title = "Are Frequent Phrases Directly Retrieved like Idioms? An Investigation with Self-Paced Reading and Language Models",
    author = "Rambelli, Giulia  and
      Chersoni, Emmanuele  and
      Senaldi, Marco S. G.  and
      Blache, Philippe  and
      Lenci, Alessandro",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.13",
    doi = "10.18653/v1/2023.mwe-1.13",
    pages = "87--98",
}
@inproceedings{guzzi-etal-2023-annotation,
    title = "Annotation of lexical bundles with discourse functions in a {S}panish academic corpus",
    author = "Guzzi, Eleonora  and
      Alonso-Ramos, Margarita  and
      Garcia, Marcos  and
      Garc{\'\i}a Salido, Marcos",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.14",
    doi = "10.18653/v1/2023.mwe-1.14",
    pages = "99--105",
}
@inproceedings{ramisch-etal-2023-survey,
    title = "A Survey of {MWE} Identification Experiments: The Devil is in the Details",
    author = "Ramisch, Carlos  and
      Walsh, Abigail  and
      Blanchard, Thomas  and
      Taslimipoor, Shiva",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.15",
    doi = "10.18653/v1/2023.mwe-1.15",
    pages = "106--120",
}
@inproceedings{lion-bouton-etal-2023-mwe,
    title = "A {MWE} lexicon formalism optimised for observational adequacy",
    author = "Lion-Bouton, Adam  and
      Savary, Agata  and
      Antoine, Jean-Yves",
    editor = "Bhatia, Archna  and
      Evang, Kilian  and
      Garcia, Marcos  and
      Giouli, Voula  and
      Han, Lifeng  and
      Taslimipoor, Shiva",
    booktitle = "Proceedings of the 19th Workshop on Multiword Expressions (MWE 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mwe-1.16",
    doi = "10.18653/v1/2023.mwe-1.16",
    pages = "121--130",
}
@proceedings{mtsummit-2023-machine-translation,
    title = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.0",
}
@inproceedings{zhang-2023-exploring,
    title = "Exploring undergraduate translation students{'} perceptions towards machine translation: A qualitative questionnaire survey",
    author = "Zhang, Jia",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.1",
    pages = "1--10",
}
@inproceedings{cunha-2023-mt,
    title = "{MT} and legal translation: applications in training",
    author = "Cunha, Suzana",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.2",
    pages = "11--23",
}
@inproceedings{venkatesan-2023-technology,
    title = "Technology Preparedness and Translator Training: Implications for Pedagogy",
    author = "Venkatesan, Hari",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.3",
    pages = "24--41",
}
@inproceedings{schierl-2023-reception,
    title = "Reception of machine-translated and human-translated subtitles {--} A case study",
    author = "Schierl, Frederike",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.4",
    pages = "42--53",
}
@inproceedings{xie-2023-machine,
    title = "Machine Translation Implementation in Automatic Subtitling from a Subtitlers{'} Perspective",
    author = "Xie, Bina",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.5",
    pages = "54--64",
}
@inproceedings{mutal-etal-2023-improving,
    title = "Improving {S}tandard {G}erman Captioning of Spoken {S}wiss {G}erman: Evaluating Multilingual Pre-trained Models",
    author = "Mutal, Jonathan David  and
      Bouillon, Pierrette  and
      Gerlach, Johanna  and
      Starlander, Marianne",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.6",
    pages = "65--76",
}
@inproceedings{zhang-etal-2023-leveraging,
    title = "Leveraging Multilingual Knowledge Graph to Boost Domain-specific Entity Translation of {C}hat{GPT}",
    author = "Zhang, Min  and
      Liu, Limin  and
      Yanqing, Zhao  and
      Qiao, Xiaosong  and
      Chang, Su  and
      Zhao, Xiaofeng  and
      Zhu, Junhao  and
      Zhu, Ming  and
      Peng, Song  and
      Li, Yinglu  and
      Liu, Yilun  and
      Ma, Wenbing  and
      Piao, Mengyao  and
      Tao, Shimin  and
      Yang, Hao  and
      Jiang, Yanfei",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.7",
    pages = "77--87",
}
@inproceedings{yang-etal-2023-human,
    title = "Human-in-the-loop Machine Translation with Large Language Model",
    author = "Yang, Xinyi  and
      Zhan, Runzhe  and
      Wong, Derek F.  and
      Wu, Junchao  and
      Chao, Lidia S.",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.8",
    pages = "88--98",
}
@inproceedings{zhang-qian-2023-impact,
    title = "The impact of machine translation on the translation quality of undergraduate translation students",
    author = "Zhang, Jia  and
      Qian, Hong",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.9",
    pages = "99--108",
}
@inproceedings{zhang-etal-2023-leveraging-latent,
    title = "Leveraging Latent Topic Information to Improve Product Machine Translation",
    author = "Zhang, Bryan  and
      Walter, Stephan  and
      Misra, Amita  and
      Tan, Liling",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.10",
    pages = "109--118",
}
@inproceedings{ballier-etal-2023-translating,
    title = "Translating Dislocations or Parentheticals : Investigating the Role of Prosodic Boundaries for Spoken Language Translation of {F}rench into {E}nglish",
    author = "Ballier, Nicolas  and
      Namdarzadeh, Behnoosh  and
      Zimina, Maria  and
      Yun{\`e}s, Jean-Baptiste",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.11",
    pages = "119--131",
}
@inproceedings{navarro-casacuberta-2023-exploring,
    title = "Exploring Multilingual Pretrained Machine Translation Models for Interactive Translation",
    author = "Navarro, Angel  and
      Casacuberta, Francisco",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.12",
    pages = "132--142",
}
@inproceedings{lee-choi-2023-machine,
    title = "Machine translation of {K}orean statutes examined from the perspective of quality and productivity",
    author = "Lee, Jieun  and
      Choi, Hyoeun",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.13",
    pages = "143--151",
}
@inproceedings{namdarzadeh-etal-2023-fine,
    title = "Fine-tuning {MBART}-50 with {F}rench and {F}arsi data to improve the translation of {F}arsi dislocations into {E}nglish and {F}rench",
    author = "Namdarzadeh, Behnoosh  and
      Mohseni, Sadaf  and
      Zhu, Lichao  and
      Wisniewski, Guillaume  and
      Ballier, Nicolas",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.14",
    pages = "152--161",
}
@inproceedings{zhu-etal-2023-kg,
    title = "{KG}-{IQES}: An Interpretable Quality Estimation System for Machine Translation Based on Knowledge Graph",
    author = "Zhu, Junhao  and
      Zhang, Min  and
      Yang, Hao  and
      Peng, Song  and
      Wu, Zhanglin  and
      Jiang, Yanfei  and
      Qiu, Xijun  and
      Pan, Weiqiang  and
      Zhu, Ming  and
      Miaomiao, Ma  and
      Zhang, Weidong",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.15",
    pages = "162--170",
}
@inproceedings{soler-uguet-etal-2023-enhancing,
    title = "Enhancing Gender Representation in Neural Machine Translation: A Comparative Analysis of Annotating Strategies for {E}nglish-{S}panish and {E}nglish-{P}olish Language Pairs",
    author = "Soler Uguet, Celia  and
      Bane, Fred  and
      Aymo, Mahmoud  and
      Fernandes Torres, Jo{\~a}o Pedro  and
      Zaretskaya, Anna  and
      Blanch Mir{\'o}, T{\`a}nia",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.16",
    pages = "171--172",
}
@inproceedings{zhang-etal-2023-brand,
    title = "Brand Consistency for Multilingual {E}-commerce Machine Translation",
    author = "Zhang, Bryan  and
      Walter, Stephan  and
      Birari, Saurabh Chetan  and
      Eren, Ozlem",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.17",
    pages = "173--182",
}
@inproceedings{dewan-etal-2023-developing,
    title = "Developing automatic verbatim transcripts for international multilingual meetings: an end-to-end solution",
    author = "Dewan, Akshat  and
      Ziemski, Michal  and
      Meylan, Henri  and
      Concina, Lorenzo  and
      Pouliquen, Bruno",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.18",
    pages = "183--194",
}
@inproceedings{yamada-2023-optimizing,
    title = "Optimizing Machine Translation through Prompt Engineering: An Investigation into {C}hat{GPT}{'}s Customizability",
    author = "Yamada, Masaru",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.19",
    pages = "195--204",
}
@inproceedings{cady-etal-2023-comparing,
    title = "Comparing {C}hinese-{E}nglish {MT} Performance Involving {C}hat{GPT} and {MT} Providers and the Efficacy of {AI} mediated Post-Editing",
    author = "Cady, Larry  and
      Tsou, Benjamin  and
      Lee, John",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.20",
    pages = "205--216",
}
@inproceedings{qian-etal-2023-challenges,
    title = "Challenges of Human vs Machine Translation of Emotion-Loaded {C}hinese Microblog Texts",
    author = "Qian, Shenbin  and
      Or{\u{a}}san, Constantin  and
      do Carmo, F{\'e}lix  and
      Kanojia, Diptesh",
    editor = "Yamada, Masaru  and
      do Carmo, Felix",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 2: Users Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-users.21",
    pages = "217--236",
}
@proceedings{mtsummit-2023-machine,
    title = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.0",
}
@inproceedings{liu-etal-2023-multiloop,
    title = "Multiloop Incremental Bootstrapping for Low-Resource Machine Translation",
    author = "Liu, Wuying  and
      Li, Wei  and
      Wang, Lin",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.1",
    pages = "1--11",
}
@inproceedings{araabi-etal-2023-joint,
    title = "Joint Dropout: Improving Generalizability in Low-Resource Neural Machine Translation through Phrase Pair Variables",
    author = "Araabi, Ali  and
      Niculae, Vlad  and
      Monz, Christof",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.2",
    pages = "12--25",
}
@inproceedings{khatri-etal-2023-study,
    title = "A Study of Multilingual versus Meta-Learning for Language Model Pre-Training for Adaptation to Unseen Low Resource Languages",
    author = "Khatri, Jyotsana  and
      Murthy, Rudra  and
      Azad, Amar Prakash  and
      Bhattacharyya, Pushpak",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.3",
    pages = "26--34",
}
@inproceedings{gao-etal-2023-data,
    title = "Data Augmentation with Diversified Rephrasing for Low-Resource Neural Machine Translation",
    author = "Gao, Yuan  and
      Hou, Feng  and
      Jahnke, Huia  and
      Wang, Ruili",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.4",
    pages = "35--47",
}
@inproceedings{tang-lepage-2023-dual,
    title = "A Dual Reinforcement Method for Data Augmentation using Middle Sentences for Machine Translation",
    author = "Tang, Wenyi  and
      Lepage, Yves",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.5",
    pages = "48--58",
}
@inproceedings{dinh-niehues-2023-perturbation,
    title = "Perturbation-based {QE}: An Explainable, Unsupervised Word-level Quality Estimation Method for Blackbox Machine Translation",
    author = "Dinh, Tu Anh  and
      Niehues, Jan",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.6",
    pages = "59--71",
}
@inproceedings{bhatia-etal-2023-semi,
    title = "Semi-supervised Learning for Quality Estimation of Machine Translation",
    author = "Bhatia, Tarun  and
      Kraemer, Martin  and
      Vellasques, Eduardo  and
      Avramidis, Eleftherios",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.7",
    pages = "72--83",
}
@inproceedings{etchegoyhen-ponce-2023-learning,
    title = "Learning from Past Mistakes: Quality Estimation from Monolingual Corpora and Machine Translation Learning Stages",
    author = "Etchegoyhen, Thierry  and
      Ponce, David",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.8",
    pages = "84--98",
}
@inproceedings{man-etal-2023-exploring,
    title = "Exploring Domain-shared and Domain-specific Knowledge in Multi-Domain Neural Machine Translation",
    author = "Man, Zhibo  and
      Zhang, Yujie  and
      Chen, Yuanmeng  and
      Chen, Yufeng  and
      Xu, Jinan",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.9",
    pages = "99--110",
}
@inproceedings{nwe-etal-2023-enhancing,
    title = "Enhancing Translation of {M}yanmar Sign Language by Transfer Learning and Self-Training",
    author = "Nwe, Hlaing Myat  and
      Shirai, Kiyoaki  and
      Kertkeidkachorn, Natthawut  and
      Theeramunkong, Thanaruk  and
      Thu, Ye Kyaw  and
      Supnithi, Thepchai  and
      Kaothanthong, Natsuda",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.10",
    pages = "111--122",
}
@inproceedings{tran-etal-2023-improving,
    title = "Improving Embedding Transfer for Low-Resource Machine Translation",
    author = "Tran, Van Hien  and
      Ding, Chenchen  and
      Tanaka, Hideki  and
      Utiyama, Masao",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.11",
    pages = "123--134",
}
@inproceedings{kvapilikova-bojar-2023-boosting,
    title = "Boosting Unsupervised Machine Translation with Pseudo-Parallel Data",
    author = "Kvapil{\'\i}kov{\'a}, Ivana  and
      Bojar, Ond{\v{r}}ej",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.12",
    pages = "135--147",
}
@inproceedings{dabre-etal-2023-study,
    title = "A Study on the Effectiveness of Large Language Models for Translation with Markup",
    author = "Dabre, Raj  and
      Buschbeck, Bianka  and
      Exel, Miriam  and
      Tanaka, Hideki",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.13",
    pages = "148--159",
}
@inproceedings{appicharla-etal-2023-case,
    title = "A Case Study on Context Encoding in Multi-Encoder based Document-Level Neural Machine Translation",
    author = "Appicharla, Ramakrishna  and
      Gain, Baban  and
      Pal, Santanu  and
      Ekbal, Asif",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.14",
    pages = "160--172",
}
@inproceedings{sia-duh-2023-context,
    title = "In-context Learning as Maintaining Coherency: A Study of On-the-fly Machine Translation Using Large Language Models",
    author = "Sia, Suzanna  and
      Duh, Kevin",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.15",
    pages = "173--185",
}
@inproceedings{lo-etal-2023-beyond,
    title = "Beyond Correlation: Making Sense of the Score Differences of New {MT} Evaluation Metrics",
    author = "Lo, Chi-kiu  and
      Knowles, Rebecca  and
      Goutte, Cyril",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.16",
    pages = "186--199",
}
@inproceedings{tryhubyshyn-etal-2023-bad,
    title = "Bad {MT} Systems are Good for Quality Estimation",
    author = "Tryhubyshyn, Iryna  and
      Tamchyna, Ale{\v{s}}  and
      Bojar, Ond{\v{r}}ej",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.17",
    pages = "200--208",
}
@inproceedings{xezonaki-etal-2023-improving,
    title = "Improving Domain Robustness in Neural Machine Translation with Fused Topic Knowledge Embeddings",
    author = "Xezonaki, Danai  and
      Khalil, Talaat  and
      Stap, David  and
      Denis, Brandon",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.18",
    pages = "209--221",
}
@inproceedings{nayak-etal-2023-instance,
    title = "Instance-Based Domain Adaptation for Improving Terminology Translation",
    author = "Nayak, Prashanth  and
      Kelleher, John  and
      Haque, Rejwanul  and
      Way, Andy",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.19",
    pages = "222--234",
}
@inproceedings{li-koehn-2023-learning,
    title = "Learning from Mistakes: Towards Robust Neural Machine Translation for Disfluent {L}2 Sentences",
    author = "Li, Shuyue Stella  and
      Koehn, Philipp",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.20",
    pages = "235--247",
}
@inproceedings{neumannova-bojar-2023-role,
    title = "The Role of Compounds in Human vs. Machine Translation Quality",
    author = "Neumannova, Kristyna  and
      Bojar, Ond{\v{r}}ej",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.21",
    pages = "248--260",
}
@inproceedings{alkheder-etal-2023-benchmarking,
    title = "Benchmarking Dialectal {A}rabic-{T}urkish Machine Translation",
    author = "Alkheder, Hasan  and
      Bouamor, Houda  and
      Habash, Nizar  and
      Zengin, Ahmet",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.22",
    pages = "261--271",
}
@inproceedings{honda-etal-2023-context,
    title = "Context-aware Neural Machine Translation for {E}nglish-{J}apanese Business Scene Dialogues",
    author = "Honda, Sumire  and
      Fernandes, Patrick  and
      Zerva, Chrysoula",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.23",
    pages = "272--285",
}
@inproceedings{menezes-etal-2023-context,
    title = "A Context-Aware Annotation Framework for Customer Support Live Chat Machine Translation",
    author = "Menezes, Miguel  and
      Farajian, M. Amin  and
      Moniz, Helena  and
      Gra{\c{c}}a, Jo{\~a}o Varelas",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.24",
    pages = "286--297",
}
@inproceedings{gete-etal-2023-targeted,
    title = "Targeted Data Augmentation Improves Context-aware Neural Machine Translation",
    author = "Gete, Harritxu  and
      Etchegoyhen, Thierry  and
      Labaka, Gorka",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.25",
    pages = "298--312",
}
@inproceedings{tamura-etal-2023-target,
    title = "Target Language Monolingual Translation Memory based {NMT} by Cross-lingual Retrieval of Similar Translations and Reranking",
    author = "Tamura, Takuya  and
      Wang, Xiaotian  and
      Utsuro, Takehito  and
      Nagata, Masaaki",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.26",
    pages = "313--323",
}
@inproceedings{song-etal-2023-towards,
    title = "Towards Zero-Shot Multilingual Poetry Translation",
    author = "Song, Wai Lei  and
      Xu, Haoyun  and
      Wong, Derek F.  and
      Zhan, Runzhe  and
      Chao, Lidia S.  and
      Wang, Shanshan",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.27",
    pages = "324--335",
}
@inproceedings{zhu-etal-2023-leveraging,
    title = "Leveraging Highly Accurate Word Alignment for Low Resource Translation by Pretrained Multilingual Model",
    author = "Zhu, Jingyi  and
      Kondo, Minato  and
      Tamura, Takuya  and
      Utsuro, Takehito  and
      Nagata, Masaaki",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.28",
    pages = "336--347",
}
@inproceedings{imamura-etal-2023-pivot,
    title = "Pivot Translation for Zero-resource Language Pairs Based on a Multilingual Pretrained Model",
    author = "Imamura, Kenji  and
      Utiyama, Masao  and
      Sumita, Eiichiro",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.29",
    pages = "348--359",
}
@inproceedings{jon-bojar-2023-character,
    title = "Character-level {NMT} and language similarity",
    author = "Jon, Josef  and
      Bojar, Ond{\v{r}}ej",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.30",
    pages = "360--371",
}
@inproceedings{jon-etal-2023-negative,
    title = "Negative Lexical Constraints in Neural Machine Translation",
    author = "Jon, Josef  and
      Varis, Dusan  and
      Nov{\'a}k, Michal  and
      Aires, Jo{\~a}o Paulo  and
      Bojar, Ond{\v{r}}ej",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.31",
    pages = "372--384",
}
@inproceedings{chan-etal-2023-post,
    title = "Post-editing of Technical Terms based on Bilingual Example Sentences",
    author = "Chan, Elsie K. Y.  and
      Lee, John  and
      Cheng, Chester  and
      Tsou, Benjamin",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.32",
    pages = "385--392",
}
@inproceedings{hatami-etal-2023-filtering,
    title = "A Filtering Approach to Object Region Detection in Multimodal Machine Translation",
    author = "Hatami, Ali  and
      Buitelaar, Paul  and
      Arcan, Mihael",
    editor = "Utiyama, Masao  and
      Wang, Rui",
    booktitle = "Proceedings of Machine Translation Summit XIX, Vol. 1: Research Track",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-research.33",
    pages = "393--405",
}
@proceedings{mtsummit-2023-corpus,
    title = "Proceedings of the Second Workshop on Corpus Generation and Corpus Augmentation for Machine Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-coco4mt.0",
}
@inproceedings{steingrimsson-etal-2023-discard,
    title = "Do Not Discard {--} Extracting Useful Fragments from Low-Quality Parallel Data to Improve Machine Translation",
    author = "Steingr{\'\i}msson, Stein{\th}{\'o}r  and
      Lohar, Pintu  and
      Loftsson, Hrafn  and
      Way, Andy",
    booktitle = "Proceedings of the Second Workshop on Corpus Generation and Corpus Augmentation for Machine Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-coco4mt.1",
    pages = "1--13",
}
@inproceedings{abdul-rauf-hira-2023-development,
    title = "Development of {U}rdu-{E}nglish Religious Domain Parallel Corpus",
    author = "Abdul Rauf, Sadaf  and
      Hira, Noor e",
    booktitle = "Proceedings of the Second Workshop on Corpus Generation and Corpus Augmentation for Machine Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-coco4mt.2",
    pages = "14--21",
}
@inproceedings{ganesh-etal-2023-findings,
    title = "Findings of the {C}o{C}o4{MT} 2023 Shared Task on Corpus Construction for Machine Translation",
    author = "Ganesh, Ananya  and
      Carpuat, Marine  and
      Chen, William  and
      Kann, Katharina  and
      Lignos, Constantine  and
      Ortega, John E.  and
      Saleva, Jonne  and
      Tafreshi, Shabnam  and
      Zevallos, Rodolfo",
    booktitle = "Proceedings of the Second Workshop on Corpus Generation and Corpus Augmentation for Machine Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-coco4mt.3",
    pages = "22--27",
}
@inproceedings{root-hopkins-2023-williams,
    title = "{W}illiams College{'}s Submission for the {C}oco4{MT} 2023 Shared Task",
    author = "Root, Alex  and
      Hopkins, Mark",
    booktitle = "Proceedings of the Second Workshop on Corpus Generation and Corpus Augmentation for Machine Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-coco4mt.4",
    pages = "28--32",
}
@inproceedings{steingrimsson-2023-ast,
    title = "The {AST} Submission for the {C}o{C}o4{MT} 2023 Shared Task on Corpus Construction for Low-Resource Machine Translation",
    author = "Steingr{\'\i}msson, Stein{\th}{\'o}r",
    booktitle = "Proceedings of the Second Workshop on Corpus Generation and Corpus Augmentation for Machine Translation",
    month = sep,
    year = "2023",
    address = "Macau SAR, China",
    publisher = "Asia-Pacific Association for Machine Translation",
    url = "https://aclanthology.org/2023.mtsummit-coco4mt.5",
    pages = "33--38",
}
@proceedings{mrl-ws-2023-multi,
    title = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    editor = "Ataman, Duygu",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.0",
}
@inproceedings{fang-etal-2023-unibrivl,
    title = "{U}ni{B}ri{VL}: Robust Audio Representation and Generation of Audio Driven Diffusion Models",
    author = "Fang, Sen  and
      Gao, Bowen  and
      Wu, Yangjian  and
      Teoh, TeikToe",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.1",
    pages = "1--11",
}
@inproceedings{hu-keller-2023-meta,
    title = "Meta-learning For Vision-and-language Cross-lingual Transfer",
    author = "Hu, Hanxu  and
      Keller, Frank",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.2",
    pages = "12--23",
}
@inproceedings{srinivasan-etal-2023-counterfactually,
    title = "Counterfactually Probing Language Identity in Multilingual Models",
    author = "Srinivasan, Anirudh  and
      Govindarajan, Venkata Subrahmanyan  and
      Mahowald, Kyle",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.3",
    pages = "24--36",
}
@inproceedings{robert-litschko-etal-2023-general,
    title = "A General-Purpose Multilingual Document Encoder",
    author = "Robert Litschko, Onur Galo{\u{g}}lu  and
      Litschko, Robert  and
      Glava{\v{s}}, Goran",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.4",
    pages = "37--49",
}
@inproceedings{de-raedt-etal-2023-zero,
    title = "Zero-Shot Cross-Lingual Sentiment Classification under Distribution Shift: an Exploratory Study",
    author = "De Raedt, Maarten  and
      Bitew, Semere Kiros  and
      Godin, Fr{\'e}deric  and
      Demeester, Thomas  and
      Develder, Chris",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.5",
    pages = "50--66",
}
@inproceedings{rahman-etal-2023-token,
    title = "To token or not to token: A Comparative Study of Text Representations for Cross-Lingual Transfer",
    author = "Rahman, Md Mushfiqur  and
      Sakib, Fardin Ahsan  and
      Faisal, Fahim  and
      Anastasopoulos, Antonios",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.6",
    pages = "67--84",
}
@inproceedings{kim-etal-2023-adapt,
    title = "Adapt and Prune Strategy for Multilingual Speech Foundational Model on Low-resourced Languages",
    author = "Kim, Hyeon Soo  and
      Cho, Chung Hyeon  and
      Won, Hyejin  and
      Park, Kyung Ho",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.7",
    pages = "85--94",
}
@inproceedings{hangya-etal-2023-multilingual,
    title = "Multilingual Word Embeddings for Low-Resource Languages using Anchors and a Chain of Related Languages",
    author = {Hangya, Viktor  and
      Severini, Silvia  and
      Ralev, Radoslav  and
      Fraser, Alexander  and
      Sch{\"u}tze, Hinrich},
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.8",
    pages = "95--105",
}
@inproceedings{jones-etal-2023-talamt,
    title = "{T}ala{MT}: Multilingual Machine Translation for {C}ab{\'e}car-{B}ribri-{S}panish",
    author = "Jones, Alex  and
      Coto-Solano, Rolando  and
      Gonz{\'a}lez Campos, Guillermo",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.9",
    pages = "106--117",
}
@inproceedings{seo-etal-2023-mergen,
    title = "Mergen: The First {M}anchu-{K}orean Machine Translation Model Trained on Augmented Data",
    author = "Seo, Jean  and
      Byun, Sungjoo  and
      Kang, Minha  and
      Lee, Sangah",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.10",
    pages = "118--124",
}
@inproceedings{ma-etal-2023-improving-cross,
    title = "Improving Cross-Lingual Transfer for Open Information Extraction with Linguistic Feature Projection",
    author = "Ma, Youmi  and
      Kotnis, Bhushan  and
      Lawrence, Carolin  and
      Glava{\v{s}}, Goran  and
      Okazaki, Naoaki",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.11",
    pages = "125--138",
}
@inproceedings{faisal-anastasopoulos-2023-geographic,
    title = "Geographic and Geopolitical Biases of Language Models",
    author = "Faisal, Fahim  and
      Anastasopoulos, Antonios",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.12",
    pages = "139--163",
}
@inproceedings{pham-etal-2023-task,
    title = "Task-Based {M}o{E} for Multitask Multilingual Machine Translation",
    author = "Pham, Hai  and
      Kim, Young Jin  and
      Mukherjee, Subhabrata  and
      Woodruff, David P.  and
      Poczos, Barnabas  and
      Hassan, Hany",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.13",
    pages = "164--172",
}
@inproceedings{ranaldi-pucci-2023-english,
    title = "Does the {E}nglish Matter? Elicit Cross-lingual Abilities of Large Language Models",
    author = "Ranaldi, Leonardo  and
      Pucci, Giulia",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.14",
    pages = "173--183",
}
@inproceedings{dos-santos-etal-2023-capivara,
    title = "{CAPIVARA}: Cost-Efficient Approach for Improving Multilingual {CLIP} Performance on Low-Resource Languages",
    author = "dos Santos, Gabriel Oliveira  and
      Braga Moreira, Diego Alysson  and
      Ferreira, Alef Iury  and
      Silva, Jhessica  and
      Pereira, Luiz  and
      Bueno, Pedro  and
      Sousa, Thiago  and
      Maia, Helena  and
      Da Silva, N{\'a}dia  and
      Colombini, Esther  and
      Pedrini, Helio  and
      Avila, Sandra",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.15",
    pages = "184--207",
}
@inproceedings{gaschi-etal-2023-code,
    title = "Code-switching as a cross-lingual Training Signal: an Example with Unsupervised Bilingual Embedding",
    author = "Gaschi, Felix  and
      El-Baamrani, Ilias  and
      Gendron, Barbara  and
      Rastin, Parisa  and
      Toussaint, Yannick",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.16",
    pages = "208--217",
}
@inproceedings{downey-etal-2023-learning,
    title = "Learning to translate by learning to communicate",
    author = "Downey, C.m.  and
      Zhou, Xuhui  and
      Liu, Zeyu  and
      Steinert-Threlkeld, Shane",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.17",
    pages = "218--238",
}
@inproceedings{kowsher-etal-2023-contrastive,
    title = "Contrastive Learning for Universal Zero-Shot {NLI} with Cross-Lingual Sentence Embeddings",
    author = "Kowsher, Md  and
      Sobuj, Md. Shohanur Islam  and
      Prottasha, Nusrat Jahan  and
      Arefin, Mohammad Shamsul  and
      Morimoto, Yasuhiko",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.18",
    pages = "239--252",
}
@inproceedings{danilova-stymne-2023-ud,
    title = "{UD}-{MULTIGENRE} {--} a {UD}-Based Dataset Enriched with Instance-Level Genre Annotations",
    author = "Danilova, Vera  and
      Stymne, Sara",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.19",
    pages = "253--267",
}
@inproceedings{downey-etal-2023-embedding,
    title = "Embedding Structure Matters: Comparing Methods to Adapt Multilingual Vocabularies to New Languages",
    author = "Downey, C.m.  and
      Blevins, Terra  and
      Goldfine, Nora  and
      Steinert-Threlkeld, Shane",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.20",
    pages = "268--281",
}
@inproceedings{yang-etal-2023-multi-eup,
    title = "Multi-{E}u{P}: The Multilingual {E}uropean Parliament Dataset for Analysis of Bias in Information Retrieval",
    author = "Yang, Jinrui  and
      Baldwin, Timothy  and
      Cohn, Trevor",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.21",
    pages = "282--291",
}
@inproceedings{pokharel-agrawal-2023-generating,
    title = "Generating Continuations in Multilingual Idiomatic Contexts",
    author = "Pokharel, Rhitabrat  and
      Agrawal, Ameeta",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.22",
    pages = "292--301",
}
@inproceedings{helcl-libovicky-2023-cuni,
    title = "{CUNI} Submission to {MRL} 2023 Shared Task on Multi-lingual Multi-task Information Retrieval",
    author = "Helcl, Jind{\v{r}}ich  and
      Libovick{\'y}, Jind{\v{r}}ich",
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.23",
    pages = "302--309",
}
@inproceedings{tinner-etal-2023-findings,
    title = "Findings of the 1st Shared Task on Multi-lingual Multi-task Information Retrieval at {MRL} 2023",
    author = {Tinner, Francesco  and
      Adelani, David Ifeoluwa  and
      Emezue, Chris  and
      Hajili, Mammad  and
      Goldman, Omer  and
      Adilazuarda, Muhammad Farid  and
      Al Kautsar, Muhammad Dehan  and
      Mirsaidova, Aziza  and
      Kural, M{\"u}ge  and
      Massey, Dylan  and
      Chukwuneke, Chiamaka  and
      Mbonu, Chinedu  and
      Oloyede, Damilola Oluwaseun  and
      Olaleye, Kayode  and
      Atala, Jonathan  and
      Ajibade, Benjamin A.  and
      Bassi, Saksham  and
      Aralikatte, Rahul  and
      Kim, Najoung  and
      Ataman, Duygu},
    editor = "Ataman, Duygu",
    booktitle = "Proceedings of the 3rd Workshop on Multi-lingual Representation Learning (MRL)",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mrl-1.24",
    pages = "310--323",
}
@inproceedings{krause-etal-2023-confidently,
    title = "Confidently Wrong: Exploring the Calibration and Expression of (Un)Certainty of Large Language Models in a Multilingual Setting",
    author = "Krause, Lea  and
      Tufa, Wondimagegnhue  and
      Baez Santamaria, Selene  and
      Daza, Angel  and
      Khurana, Urja  and
      Vossen, Piek",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.1",
    pages = "1--9",
}
@inproceedings{hasan-etal-2023-visual,
    title = "Visual Question Generation in {B}engali",
    author = "Hasan, Mahmud  and
      Islam, Labiba  and
      Ruma, Jannatul  and
      Mayeesha, Tasmiah  and
      Rahman, Rashedur",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.2",
    pages = "10--19",
}
@inproceedings{schuz-zarriess-2023-keeping,
    title = "Keeping an Eye on Context: Attention Allocation over Input Partitions in Referring Expression Generation",
    author = {Sch{\"u}z, Simeon  and
      Zarrie{\ss}, Sina},
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.3",
    pages = "20--27",
}
@inproceedings{voloshina-etal-2023-language,
    title = "Are Language-and-Vision Transformers Sensitive to Discourse? A Case Study of {V}i{LBERT}",
    author = "Voloshina, Ekaterina  and
      Ilinykh, Nikolai  and
      Dobnik, Simon",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.4",
    pages = "28--38",
}
@inproceedings{axelsson-skantze-2023-using,
    title = "Using Large Language Models for Zero-Shot Natural Language Generation from Knowledge Graphs",
    author = "Axelsson, Agnes  and
      Skantze, Gabriel",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.5",
    pages = "39--54",
}
@inproceedings{cripwell-etal-2023-2023,
    title = "The 2023 {W}eb{NLG} Shared Task on Low Resource Languages. Overview and Evaluation Results ({W}eb{NLG} 2023)",
    author = "Cripwell, Liam  and
      Belz, Anya  and
      Gardent, Claire  and
      Gatt, Albert  and
      Borg, Claudia  and
      Borg, Marthese  and
      Judge, John  and
      Lorandi, Michela  and
      Nikiforovskaya, Anna  and
      Soto Martinez, William",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.6",
    pages = "55--66",
}
@inproceedings{kazakov-etal-2023-webnlg,
    title = "{W}eb{NLG}-Interno: Utilizing {FRED}-T5 to address the {RDF}-to-text problem ({W}eb{NLG} 2023)",
    author = "Kazakov, Maxim  and
      Preobrazhenskaya, Julia  and
      Bulychev, Ivan  and
      Shain, Aleksandr",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.7",
    pages = "67--72",
}
@inproceedings{kumar-etal-2023-better,
    title = "Better Translation + Split and Generate for Multilingual {RDF}-to-Text ({W}eb{NLG} 2023)",
    author = "Kumar, Nalin  and
      Obaid Ul Islam, Saad  and
      Dusek, Ondrej",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.8",
    pages = "73--79",
}
@inproceedings{lorandi-belz-2023-data,
    title = "Data-to-text Generation for Severely Under-Resourced Languages with {GPT}-3.5: A Bit of Help Needed from {G}oogle {T}ranslate ({W}eb{NLG} 2023)",
    author = "Lorandi, Michela  and
      Belz, Anya",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.9",
    pages = "80--86",
}
@inproceedings{mille-etal-2023-dcu,
    title = "{DCU}/{TCD}-{FORG}e at {W}eb{NLG}{'}23: {I}rish rules! ({W}eg{NLG} 2023)",
    author = "Mille, Simon  and
      U{\'\i} Dhonnchadha, Elaine  and
      Dasiopoulou, Stamatia  and
      Cassidy, Lauren  and
      Davis, Brian  and
      Belz, Anya",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.10",
    pages = "87--92",
}
@inproceedings{aditya-hari-etal-2023-webnlg,
    title = "{W}eb{NLG} Challenge 2023: Domain Adaptive Machine Translation for Low-Resource Multilingual {RDF}-to-Text Generation ({W}eb{NLG} 2023)",
    author = "Aditya Hari, Kancharla  and
      Singh, Bhavyajeet  and
      Sharma, Anubhav  and
      Varma, Vasudeva",
    editor = "Gatt, Albert  and
      Gardent, Claire  and
      Cripwell, Liam  and
      Belz, Anya  and
      Borg, Claudia  and
      Erdem, Aykut  and
      Erdem, Erkut",
    booktitle = "Proceedings of the Workshop on Multimodal, Multilingual Natural Language Generation and Multilingual WebNLG Challenge (MM-NLG 2023)",
    month = sep,
    year = "2023",
    address = "Prague, Czech Republic",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.mmnlg-1.11",
    pages = "93--94",
}
@proceedings{matching-2023-matching,
    title = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.0",
}
@inproceedings{wold-etal-2023-text,
    title = "Text-To-{KG} Alignment: Comparing Current Methods on Classification Tasks",
    author = "Wold, Sondre  and
      {\O}vrelid, Lilja  and
      Velldal, Erik",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    booktitle = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.1",
    doi = "10.18653/v1/2023.matching-1.1",
    pages = "1--13",
}
@inproceedings{jandaghi-pujara-2023-identifying,
    title = "Identifying Quantifiably Verifiable Statements from Text",
    author = "Jandaghi, Pegah  and
      Pujara, Jay",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    booktitle = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.2",
    doi = "10.18653/v1/2023.matching-1.2",
    pages = "14--22",
}
@inproceedings{jin-etal-2023-toward,
    title = "Toward Consistent and Informative Event-Event Temporal Relation Extraction",
    author = "Jin, Xiaomeng  and
      Wen, Haoyang  and
      Du, Xinya  and
      Ji, Heng",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    booktitle = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.3",
    doi = "10.18653/v1/2023.matching-1.3",
    pages = "23--32",
}
@inproceedings{zhang-etal-2023-coffee,
    title = "{COFFEE}: A Contrastive Oracle-Free Framework for Event Extraction",
    author = "Zhang, Meiru  and
      Su, Yixuan  and
      Meng, Zaiqiao  and
      Fu, Zihao  and
      Collier, Nigel",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    booktitle = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.4",
    doi = "10.18653/v1/2023.matching-1.4",
    pages = "33--44",
}
@inproceedings{ramanan-2023-corpus,
    title = "Corpus-Based Task-Specific Relation Discovery",
    author = "Ramanan, Karthik",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    booktitle = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.5",
    doi = "10.18653/v1/2023.matching-1.5",
    pages = "45--57",
}
@inproceedings{schumacher-etal-2023-surprising,
    title = "On the Surprising Effectiveness of Name Matching Alone in Autoregressive Entity Linking",
    author = "Schumacher, Elliot  and
      Mayfield, James  and
      Dredze, Mark",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    booktitle = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.6",
    doi = "10.18653/v1/2023.matching-1.6",
    pages = "58--69",
}
@inproceedings{baek-etal-2023-knowledge-augmented,
    title = "Knowledge-Augmented Language Model Prompting for Zero-Shot Knowledge Graph Question Answering",
    author = "Baek, Jinheon  and
      Aji, Alham  and
      Saffari, Amir",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    booktitle = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.7",
    doi = "10.18653/v1/2023.matching-1.7",
    pages = "70--98",
}
@inproceedings{chen-etal-2023-knowledge,
    title = "Knowledge Base Completion for Long-Tail Entities",
    author = "Chen, Lihu  and
      Razniewski, Simon  and
      Weikum, Gerhard",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    booktitle = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.8",
    doi = "10.18653/v1/2023.matching-1.8",
    pages = "99--108",
}
@inproceedings{yuan-etal-2023-cosines,
    title = "{C}o{S}i{NES}: Contrastive {S}iamese Network for Entity Standardization",
    author = "Yuan, Jiaqing  and
      Merler, Michele  and
      Choudhury, Mihir  and
      Pavuluri, Raju  and
      Singh, Munindar  and
      Vukovic, Maja",
    editor = "Hruschka, Estevam  and
      Mitchell, Tom  and
      Rahman, Sajjadur  and
      Mladeni{\'c}, Dunja  and
      Grobelnik, Marko",
    booktitle = "Proceedings of the First Workshop on Matching From Unstructured and Structured Data (MATCHING 2023)",
    month = jul,
    year = "2023",
    address = "Toronto, ON, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.matching-1.9",
    doi = "10.18653/v1/2023.matching-1.9",
    pages = "109--119",
}
@proceedings{ltedi-2023-language,
    title = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.0",
}
@inproceedings{yuzbashyan-etal-2023-exploration,
    title = "An Exploration of Zero-Shot Natural Language Inference-Based Hate Speech Detection",
    author = "Yuzbashyan, Nerses  and
      Banar, Nikolay  and
      Markov, Ilia  and
      Daelemans, Walter",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.1",
    pages = "1--9",
}
@inproceedings{pinney-batista-navarro-2023-english2bsl,
    title = "{E}nglish2{BSL}: A Rule-Based System for Translating {E}nglish into {B}ritish {S}ign {L}anguage",
    author = "Pinney, Phoebe Alexandra  and
      Batista-Navarro, Riza",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.2",
    pages = "10--16",
}
@inproceedings{m-2023-multilingual,
    title = "Multilingual Models for Sentiment and Abusive Language Detection for {D}ravidian Languages",
    author = "M, Anand Kumar",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.3",
    pages = "17--24",
}
@inproceedings{s-etal-2023-overview-shared,
    title = "Overview of the shared task on Detecting Signs of Depression from Social Media Text",
    author = "S, Kayalvizhi  and
      D., Thenmozhi  and
      Chakravarthi, Bharathi Raja  and
      C, Jerin Mahibha  and
      S V, Kogilavani  and
      Rahood, Pratik Anil",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.4",
    pages = "25--30",
}
@inproceedings{b-etal-2023-overview,
    title = "Overview of the Second Shared Task on Speech Recognition for Vulnerable Individuals in {T}amil",
    author = "B, Bharathi  and
      Chakravarthi, Bharathi Raja  and
      Cn, Subalalitha  and
      Natarajan, Sripriya  and
      Natarajan, Rajeswari  and
      Suhasini, S  and
      Valli, Swetha",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.5",
    pages = "31--37",
}
@inproceedings{chakravarthi-etal-2023-overview,
    title = "Overview of Second Shared Task on Homophobia and Transphobia Detection in Social Media Comments",
    author = "Chakravarthi, Bharathi Raja  and
      Ponnusamy, Rahul  and
      S, Malliga  and
      Buitelaar, Paul  and
      Garc Ì{\i}a-Cumbreras, Miguel Angel  and
      Jimenez-Zafra, Salud Mar Ì{\i}a  and
      Garcia-Diaz, Jose Antonio  and
      Valencia-Garcia, Rafael  and
      Jindal, Nitesh",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.6",
    pages = "38--46",
}
@inproceedings{kumaresan-etal-2023-overview,
    title = "Overview of the Shared Task on Hope Speech Detection for Equality, Diversity, and Inclusion",
    author = "Kumaresan, Prasanna Kumar  and
      Chakravarthi, Bharathi Raja  and
      Cn, Subalalitha  and
      Garc{\'\i}a-Cumbreras, Miguel {\'A}ngel  and
      Jim{\'e}nez Zafra, Salud Mar{\'\i}a  and
      Garc{\'\i}a-D{\'\i}az, Jos{\'e} Antonio  and
      Valencia-Garc{\'\i}a, Rafael  and
      Hardalov, Momchil  and
      Koychev, Ivan  and
      Nakov, Preslav  and
      Garc{\'\i}a-Baena, Daniel  and
      Ponnusamy, Kishore Kumar",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.7",
    pages = "47--53",
}
@inproceedings{bjorklund-devinney-2023-computer,
    title = "Computer, enhence: {POS}-tagging improvements for nonbinary pronoun use in {S}wedish",
    author = {Bj{\"o}rklund, Henrik  and
      Devinney, Hannah},
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.8",
    pages = "54--61",
}
@inproceedings{triboulet-bouillon-2023-evaluating,
    title = "Evaluating the Impact of Stereotypes and Language Combinations on Gender Bias Occurrence in {NMT} Generic Systems",
    author = "Triboulet, Bertille  and
      Bouillon, Pierrette",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.9",
    pages = "62--70",
}
@inproceedings{lande-etal-2023-kaustubhsharedtask,
    title = "{K}austubh{S}hared{T}ask@{LT}-{EDI} 2023: Homophobia-Transphobia Detection in Social Media Comments with {NLPAUG}-driven Data Augmentation",
    author = "Lande, Kaustubh  and
      Ponnusamy, Rahul  and
      Kumaresan, Prasanna Kumar  and
      Chakravarthi, Bharathi Raja",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.10",
    pages = "71--77",
}
@inproceedings{andrew-2023-judithjeyafreeda-lt,
    title = "{J}udith{J}eyafreeda@{LT}-{EDI}-2023: Using {GPT} model for recognition of Homophobia/Transphobia detection from social media",
    author = "Andrew, Judith Jeyafreeda",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.11",
    pages = "78--82",
}
@inproceedings{vajrobol-etal-2023-iicteam,
    title = "iicteam@{LT}-{EDI}-2023: Leveraging pre-trained Transformers for Fine-Grained Depression Level Detection in Social Media",
    author = "Vajrobol, Vajratiya  and
      Aggarwal, Nitisha  and
      Singh, Karanpreet",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.12",
    pages = "83--88",
}
@inproceedings{kumari-kumar-2023-ja,
    title = "{JA}-{NLP}@{LT}-{EDI}-2023: Empowering Mental Health Assessment: A {R}o{BERT}a-Based Approach for Depression Detection",
    author = "Kumari, Jyoti  and
      Kumar, Abhinav",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.13",
    pages = "89--96",
}
@inproceedings{s-etal-2023-team,
    title = "Team-{KEC}@{LT}-{EDI}: Detecting Signs of Depression from Social Media Text",
    author = "S, Malliga  and
      Shanmugavadivel, Kogilavani  and
      S, Arunaa  and
      R, Gokulkrishna  and
      A, Chandramukhii",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.14",
    pages = "97--102",
}
@inproceedings{wong-etal-2023-cantnlp,
    title = "cantnlp@{LT}-{EDI}-2023: Homophobia/Transphobia Detection in Social Media Comments using Spatio-Temporally Retrained Language Models",
    author = "Wong, Sidney  and
      Durward, Matthew  and
      Adams, Benjamin  and
      Dunn, Jonathan",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.15",
    pages = "103--108",
}
@inproceedings{christodoulou-2023-nlp-christine,
    title = "{NLP}{\_}{CHRISTINE}@{LT}-{EDI}-2023: {R}o{BERT}a {\&} {D}e{BERT}a Fine-tuning for Detecting Signs of Depression from Social Media Text",
    author = "Christodoulou, Christina",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.16",
    pages = "109--116",
}
@inproceedings{biradar-etal-2023-iiitdwd,
    title = "{IIITDWD}@{LT}-{EDI}-2023 Unveiling Depression: Using pre-trained language models for Harnessing Domain-Specific Features and Context Information",
    author = "Biradar, Shankar  and
      Saumya, Sunil  and
      Kavatagi, Sanjana",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.17",
    pages = "117--123",
}
@inproceedings{garcia-santiago-etal-2023-cimat,
    title = "{CIMAT}-{NLP}@{LT}-{EDI}-2023: Finegrain Depression Detection by Multiple Binary Problems Approach",
    author = "Garc{\'\i}a Santiago, Mar{\'\i}a de Jes{\'u}s  and
      S{\'a}nchez Vega, Fernando  and
      L{\'o}pez Monroy, Adri{\'a}n Pastor",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.18",
    pages = "124--130",
}
@inproceedings{b-k-etal-2023-sis,
    title = "{SIS}@{LT}-{EDI}-2023: Detecting Signs of Depression from Social Media Text",
    author = "B K, Sulaksha  and
      S, Shruti Krishnaveni  and
      Steeve, Ivana  and
      B, Monica Jenefer",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.19",
    pages = "131--137",
}
@inproceedings{nedilko-2023-team,
    title = "{TEAM} {BIAS} {BUSTERS}@{LT}-{EDI}-2023: Detecting Signs of Depression with Generative Pretrained Transformers",
    author = "Nedilko, Andrew",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.20",
    pages = "138--143",
}
@inproceedings{em-etal-2023-ranganayaki,
    title = "{RANGANAYAKI}@{LT}-{EDI}: Hope Speech Detection using Capsule Networks",
    author = "Em, Ranganayaki  and
      Murugappan, Abirami  and
      Packiam R S, Lysa  and
      M, Deivamani",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.21",
    pages = "144--148",
}
@inproceedings{yenumulapalli-etal-2023-techssn1,
    title = "{T}ech{SSN}1 at {LT}-{EDI}-2023: Depression Detection and Classification using {BERT} Model for Social Media Texts",
    author = "Yenumulapalli, Venkatasai Ojus  and
      R, Vijai Aravindh  and
      Sivanaiah, Rajalakshmi  and
      S, Angel Deborah",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.22",
    pages = "149--154",
}
@inproceedings{s-b-2023-sanbar,
    title = "{SANBAR}@{LT}-{EDI}-2023:Automatic Speech Recognition: vulnerable old-aged and transgender people in {T}amil",
    author = "S, Saranya  and
      B, Bharathi",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.23",
    pages = "155--160",
}
@inproceedings{s-b-2023-asr,
    title = "{ASR}{\_}{SSN}{\_}{CSE}@{LTEDI}- 2023: Pretrained Transformer based Automatic Speech Recognition system for Elderly People",
    author = "S, Suhasini  and
      B, Bharathi",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.24",
    pages = "161--165",
}
@inproceedings{d-etal-2023-ssntech2,
    title = "{SSNT}ech2@{LT}-{EDI}-2023: Homophobia/Transphobia Detection in Social Media Comments Using Linear Classification Techniques",
    author = "D, Vaidhegi  and
      M, Priya  and
      Sivanaiah, Rajalakshmi  and
      S, Angel Deborah  and
      ThankaNadar, Mirnalinee",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.25",
    pages = "166--171",
}
@inproceedings{caporusso-etal-2023-ijs,
    title = "{IJS}@{LT}-{EDI} : Ensemble Approaches to Detect Signs of Depression from Social Media Text",
    author = "Caporusso, Jaya  and
      Tran, Thi Hong Hanh  and
      Pollak, Senja",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.26",
    pages = "172--178",
}
@inproceedings{ponnusamy-etal-2023-vel-lt,
    title = "{VEL}@{LT}-{EDI}-2023: Automatic Detection of Hope Speech in {B}ulgarian Language using Embedding Techniques",
    author = "Ponnusamy, Rahul  and
      S, Malliga  and
      Thavareesan, Sajeetha  and
      Priyadharshini, Ruba  and
      Chakravarthi, Bharathi Raja",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.27",
    pages = "179--184",
}
@inproceedings{ninalga-2023-cordyceps,
    title = "Cordyceps@{LT}-{EDI}: Patching Language-Specific Homophobia/Transphobia Classifiers with a Multilingual Understanding",
    author = "Ninalga, Dean",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.28",
    pages = "185--191",
}
@inproceedings{ninalga-2023-cordyceps-lt,
    title = "Cordyceps@{LT}-{EDI} : Depression Detection with {R}eddit and Self-training",
    author = "Ninalga, Dean",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.29",
    pages = "192--197",
}
@inproceedings{m-etal-2023-techwhiz,
    title = "{T}ech{W}hiz@{LT}-{EDI}-2023: Transformer Models to Detect Levels of Depression from Social Media Text",
    author = "M, Madhumitha  and
      C, Jerin Mahibha  and
      D., Thenmozhi",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.30",
    pages = "198--203",
}
@inproceedings{balaji-etal-2023-cse,
    title = "{CSE}{\_}{SPEECH}@{LT}-{EDI}-2023{A}utomatic Speech Recognition vulnerable old-aged and transgender people in {T}amil",
    author = "Balaji, Varsha  and
      Jp, Archana  and
      B, Bharathi",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.31",
    pages = "204--208",
}
@inproceedings{kavatagi-etal-2023-vtubgm,
    title = "{VTUBGM}@{LT}-{EDI}-2023: Hope Speech Identification using Layered Differential Training of {ULMF}it",
    author = "Kavatagi, Sanjana M.  and
      Rachh, Rashmi R.  and
      Biradar, Shankar S.",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.32",
    pages = "209--213",
}
@inproceedings{kumari-etal-2023-ml-ai-iiitranchi,
    title = "{ML}{\&}{AI}{\_}{IIITR}anchi@{LT}-{EDI}-2023: Identification of Hope Speech of {Y}ou{T}ube comments in Mixed Languages",
    author = "Kumari, Kirti  and
      Jha, Shirish Shekhar  and
      Dayanand, Zarikunte Kunal  and
      Sharma, Praneesh",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.33",
    pages = "214--222",
}
@inproceedings{kumari-etal-2023-ml-ai-iiitranchi-lt,
    title = "{ML}{\&}{AI}{\_}{IIITR}anchi@{LT}-{EDI}-2023: Hybrid Model for Text Classification for Identification of Various Types of Depression",
    author = "Kumari, Kirti  and
      Jha, Shirish Shekhar  and
      Dayanand, Zarikunte Kunal  and
      Sharma, Praneesh",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.34",
    pages = "223--232",
}
@inproceedings{kumaresan-etal-2023-vel,
    title = "{VEL}@{LT}-{EDI}: Detecting Homophobia and Transphobia in Code-Mixed {S}panish Social Media Comments",
    author = "Kumaresan, Prasanna Kumar  and
      Ponnusamy, Kishore Kumar  and
      S V, Kogilavani  and
      Cn, Subalalitha  and
      Priyadharshini, Ruba  and
      Chakravarthi, Bharathi Raja",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.35",
    pages = "233--238",
}
@inproceedings{thannickal-etal-2023-techssn4,
    title = "{T}ech{SSN}4@{LT}-{EDI}-2023: Depression Sign Detection in Social Media Postings using {D}istil{BERT} Model",
    author = "Thannickal, Krupa Elizabeth  and
      P, Sanmati  and
      Sivanaiah, Rajalakshmi  and
      S, Angel Deborah",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.36",
    pages = "239--243",
}
@inproceedings{v-s-etal-2023-mavericks,
    title = "The Mavericks@{LT}-{EDI}-2023: Detection of signs of Depression from social Media Texts using Navie Bayse approach",
    author = "V S, Sathvika  and
      Vaishnavi S, Vaishnavi  and
      S, Angel Deborah  and
      Sivanaiah, Rajalakshmi  and
      ThankaNadar, Mirnalinee",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.37",
    pages = "244--249",
}
@inproceedings{das-etal-2023-hate,
    title = "hate-alert@{LT}-{EDI}-2023: Hope Speech Detection Using Transformer-Based Models",
    author = "Das, Mithun  and
      Barman, Shubhankar  and
      Chatterjee, Subhadeep",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.38",
    pages = "250--256",
}
@inproceedings{thandavamurthi-etal-2023-tercet,
    title = "{TERCET}@{LT}-{EDI}-2023: Hope Speech Detection for Equality, Diversity, and Inclusion",
    author = "Thandavamurthi, Priyadharshini  and
      Sivakumar, Samyuktaa  and
      Sureshnathan, Shwetha  and
      D., Thenmozhi  and
      B, Bharathi  and
      Gl, Gayathri",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.39",
    pages = "257--261",
}
@inproceedings{l-etal-2023-interns,
    title = "Interns@{LT}-{EDI} : Detecting Signs of Depression from Social Media Text",
    author = "L, Koushik  and
      L, Hariharan R.  and
      M, Anand Kumar",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.40",
    pages = "262--265",
}
@inproceedings{sureshnathan-etal-2023-tercet,
    title = "Tercet@{LT}-{EDI}-2023: Homophobia/Transphobia Detection in social media comment",
    author = "Sureshnathan, Shwetha  and
      Sivakumar, Samyuktaa  and
      Thandavamurthi, Priyadharshini  and
      D., Thenmozhi  and
      B, Bharathi  and
      Chandrasekaran, Kiruthika",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.41",
    pages = "266--271",
}
@inproceedings{garcia-etal-2023-deeplearningbrasil,
    title = "{D}eep{L}earning{B}rasil@{LT}-{EDI}-2023: Exploring Deep Learning Techniques for Detecting Depression in Social Media Text",
    author = "Garcia, Eduardo  and
      Gomes, Juliana  and
      Barbosa Junior, Adalberto Ferreira  and
      Borges, Cardeque Henrique Bittes de Alvarenga  and
      da Silva, Nadia F{\'e}lix Felipe",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.42",
    pages = "272--278",
}
@inproceedings{hegde-etal-2023-mucs-lt,
    title = "{MUCS}@{LT}-{EDI}2023: Learning Approaches for Hope Speech Detection in Social Media Text",
    author = "Hegde, Asha  and
      G, Kavya  and
      Coelho, Sharal  and
      Shashirekha, Hosahalli Lakshmaiah",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.43",
    pages = "279--286",
}
@inproceedings{hegde-etal-2023-mucs-lt-edi2023,
    title = "{MUCS}@{LT}-{EDI}2023: Homophobic/Transphobic Content Detection in Social Media Text using m{BERT}",
    author = "Hegde, Asha  and
      G, Kavya  and
      Coelho, Sharal  and
      Shashirekha, Hosahalli Lakshmaiah",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.44",
    pages = "287--294",
}
@inproceedings{coelho-etal-2023-mucs-lt,
    title = "{MUCS}@{LT}-{EDI}2023: Detecting Signs of Depression in Social Media Text",
    author = "Coelho, Sharal  and
      Hegde, Asha  and
      G, Kavya  and
      Shashirekha, Hosahalli Lakshmaiah",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.45",
    pages = "295--299",
}
@inproceedings{shanmugavadivel-etal-2023-kec-ai-nlp,
    title = "{KEC}{\_}{AI}{\_}{NLP}{\_}{DEP} @ {LT}-{EDI} : Detecting Signs of Depression From Social Media Texts",
    author = "Shanmugavadivel, Kogilavani  and
      Subramanian, Malliga  and
      K, Vasantharan  and
      Ga, Prethish  and
      S, Sankar  and
      S, Sabari",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.46",
    pages = "300--306",
}
@inproceedings{p-s-etal-2023-flamingos,
    title = "Flamingos{\_}python@{LT}-{EDI}-2023: An Ensemble Model to Detect Severity of Depression",
    author = "P S, Abirami  and
      S, Amritha  and
      Meganathan, Pavithra  and
      C, Jerin Mahibha",
    editor = "Chakravarthi, Bharathi R.  and
      Bharathi, B.  and
      Griffith, Joephine  and
      Bali, Kalika  and
      Buitelaar, Paul",
    booktitle = "Proceedings of the Third Workshop on Language Technology for Equality, Diversity and Inclusion",
    month = sep,
    year = "2023",
    address = "Varna, Bulgaria",
    publisher = "INCOMA Ltd., Shoumen, Bulgaria",
    url = "https://aclanthology.org/2023.ltedi-1.47",
    pages = "307--311",
}
@proceedings{loresmt-2023-technologies,
    title = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.0",
}
@inproceedings{zhou-etal-2023-train,
    title = "Train Global, Tailor Local: Minimalist Multilingual Translation into Endangered Languages",
    author = "Zhou, Zhong  and
      Niehues, Jan  and
      Waibel, Alexander",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.1",
    doi = "10.18653/v1/2023.loresmt-1.1",
    pages = "1--15",
}
@inproceedings{li-etal-2023-multilingual,
    title = "Multilingual Bidirectional Unsupervised Translation through Multilingual Finetuning and Back-Translation",
    author = "Li, Bryan  and
      Rasooli, Mohammad Sadegh  and
      Patel, Ajay  and
      Callison-burch, Chris",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.2",
    doi = "10.18653/v1/2023.loresmt-1.2",
    pages = "16--31",
}
@inproceedings{salemi-etal-2023-peach,
    title = "{PEACH}: Pre-Training Sequence-to-Sequence Multilingual Models for Translation with Semi-Supervised Pseudo-Parallel Document Generation",
    author = "Salemi, Alireza  and
      Abaskohi, Amirhossein  and
      Tavakoli, Sara  and
      Shakery, Azadeh  and
      Yaghoobzadeh, Yadollah",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.3",
    doi = "10.18653/v1/2023.loresmt-1.3",
    pages = "32--46",
}
@inproceedings{atrio-etal-2023-simplified,
    title = "A Simplified Training Pipeline for Low-Resource and Unsupervised Machine Translation",
    author = "Atrio, {\`A}lex R.  and
      Allemann, Alexis  and
      Dolamic, Ljiljana  and
      Popescu-Belis, Andrei",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.4",
    doi = "10.18653/v1/2023.loresmt-1.4",
    pages = "47--58",
}
@inproceedings{chronopoulou-etal-2023-language,
    title = "Language-Family Adapters for Low-Resource Multilingual Neural Machine Translation",
    author = "Chronopoulou, Alexandra  and
      Stojanovski, Dario  and
      Fraser, Alexander",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.5",
    doi = "10.18653/v1/2023.loresmt-1.5",
    pages = "59--72",
}
@inproceedings{chen-abdul-mageed-2023-improving,
    title = "Improving Neural Machine Translation of Indigenous Languages with Multilingual Transfer Learning",
    author = "Chen, Wei-rui  and
      Abdul-mageed, Muhammad",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.6",
    doi = "10.18653/v1/2023.loresmt-1.6",
    pages = "73--85",
}
@inproceedings{hamed-etal-2023-investigating,
    title = "Investigating Lexical Replacements for {A}rabic-{E}nglish Code-Switched Data Augmentation",
    author = "Hamed, Injy  and
      Habash, Nizar  and
      Abdennadher, Slim  and
      Vu, Ngoc Thang",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.7",
    doi = "10.18653/v1/2023.loresmt-1.7",
    pages = "86--100",
}
@inproceedings{lamar-kaya-2023-measuring,
    title = "Measuring the Impact of Data Augmentation Methods for Extremely Low-Resource {NMT}",
    author = "Lamar, Annie  and
      Kaya, Zeyneb",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.8",
    doi = "10.18653/v1/2023.loresmt-1.8",
    pages = "101--109",
}
@inproceedings{agostinho-da-silva-etal-2023-findings,
    title = "Findings from the {B}ambara - {F}rench Machine Translation Competition ({BFMT} 2023)",
    author = "Agostinho Da Silva, Ninoh  and
      Ajayi, Tunde Oluwaseyi  and
      Antonov, Alexander  and
      Azazia Kamate, Panga  and
      Coulibaly, Moussa  and
      Del Rio, Mason  and
      Diarra, Yacouba  and
      Diarra, Sebastian  and
      Emezue, Chris  and
      Hamilcaro, Joel  and
      Homan, Christopher M.  and
      Most, Alexander  and
      Mwatukange, Joseph  and
      Ohue, Peter  and
      Pham, Michael  and
      Sako, Abdoulaye  and
      Samb, Sokhar  and
      Sy, Yaya  and
      Weerasooriya, Tharindu Cyril  and
      Zahidi, Yacine  and
      Luger, Sarah",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.9",
    doi = "10.18653/v1/2023.loresmt-1.9",
    pages = "110--122",
}
@inproceedings{signoroni-rychly-2023-evaluating,
    title = "Evaluating Sentence Alignment Methods in a Low-Resource Setting: An {E}nglish-{Y}or{\`u}{B}{\'a} Study Case",
    author = "Signoroni, Edoardo  and
      Rychl{\'y}, Pavel",
    editor = "Ojha, Atul Kr.  and
      Liu, Chao-hong  and
      Vylomova, Ekaterina  and
      Pirinen, Flammie  and
      Abbott, Jade  and
      Washington, Jonathan  and
      Oco, Nathaniel  and
      Malykh, Valentin  and
      Logacheva, Varvara  and
      Zhao, Xiaobing",
    booktitle = "Proceedings of the The Sixth Workshop on Technologies for Machine Translation of Low-Resource Languages (LoResMT 2023)",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.loresmt-1.10",
    doi = "10.18653/v1/2023.loresmt-1.10",
    pages = "123--129",
}
@inproceedings{maynard-2023-towards,
    title = "Towards an Early Warning System for Online and Offline Violence",
    author = "Maynard, Diana",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.1",
    pages = "33",
}
@inproceedings{verborgh-2023-delivering,
    title = "Delivering trusted data via Solid pods",
    author = "Verborgh, Ruben",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.2",
    pages = "34",
}
@inproceedings{ransmayr-2023-austrian,
    title = "{A}ustrian {G}erman {--} Linguistic, Normative and Political Perspectives",
    author = "Ransmayr, Jutta",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.3",
    pages = "35",
}
@inproceedings{gillis-webber-2023-refinement,
    title = "Refinement of the Classification of Translations {--} Extension of the vartrans Module in {O}nto{L}ex-Lemon",
    author = "Gillis-Webber, Frances",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.4",
    pages = "37--48",
}
@inproceedings{serasset-etal-2023-leveraging,
    title = "Leveraging {DB}nary Data to Enrich Information of Multiword Terms in {W}iktionary",
    author = "S{\'e}rasset, Gilles  and
      Declerck, Thierry  and
      Baj{\v{c}}eti{\'c}, Lenka",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.5",
    pages = "49--60",
}
@inproceedings{tittel-2023-lexico,
    title = "Lexico-Semantic Mapping of a Historical Dictionary: An Automated Approach with {DB}pedia",
    author = "Tittel, Sabine",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.6",
    pages = "61--72",
}
@inproceedings{pedonese-etal-2023-linking,
    title = "Linking the Computational Historical Semantics corpus to the {L}i{L}a Knowledge Base of Interoperable Linguistic Resources for {L}atin",
    author = "Pedonese, Giulia  and
      Cecchini, Flavio Massimiliano  and
      Passarotti, Marco Carlo",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.7",
    pages = "74--85",
}
@inproceedings{mcgillivray-etal-2023-graph,
    title = "Graph Databases for Diachronic Language Data Modelling",
    author = "McGillivray, Barbara  and
      Cassotti, Pierluigi  and
      Di Pierro, Davide  and
      Marongiu, Paola  and
      Khan, Anas Fahad  and
      Ferilli, Stefano  and
      Basile, Pierpaolo",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.8",
    pages = "86--96",
}
@inproceedings{brate-etal-2023-contextual,
    title = "Contextual Profiling of Charged Terms in Historical Newspapers",
    author = "Brate, Ryan  and
      Van Erp, Marieke  and
      Van den Bosch, Antal",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.9",
    pages = "97--108",
}
@inproceedings{doyle-etal-2023-cardamom,
    title = "The Cardamom Workbench for Historical and Under-Resourced Languages",
    author = "Doyle, Adrian  and
      Fransen, Theodorus  and
      Stearns, Bernardo  and
      McCrae, John P.  and
      Dereza, Oksana  and
      Rani, Priya",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.10",
    pages = "109--120",
}
@inproceedings{klenner-2023-sentiment,
    title = "Sentiment Inference for Gender Profiling",
    author = "Klenner, Manfred",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.11",
    pages = "122--133",
}
@inproceedings{suryawanshi-etal-2023-multimodal,
    title = "Multimodal Offensive Meme Classification with Natural Language Inference",
    author = "Suryawanshi, Shardul  and
      Arcan, Mihael  and
      Little, Suzanne  and
      Buitelaar, Paul",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.12",
    pages = "134--145",
}
@inproceedings{pitarch-etal-2023-mean,
    title = "{MEAN}: Metaphoric Erroneous {AN}alogies dataset for {PTLM}s metaphor knowledge probing",
    author = "Pitarch, Lucia  and
      Bernad, Jordi  and
      Gracia, Jorge",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.13",
    pages = "147--152",
}
@inproceedings{gugliotta-dinarelli-2023-empirical,
    title = "An Empirical Analysis of Task Relations in the Multi-Task Annotation of an {A}rabizi Corpus",
    author = "Gugliotta, Elisa  and
      Dinarelli, Marco",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.14",
    pages = "154--165",
}
@inproceedings{chiarcos-2023-crowdsourcing,
    title = "Crowdsourcing {OL}i{A} Annotation Models the Indirect Way",
    author = "Chiarcos, Christian",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.15",
    pages = "166--179",
}
@inproceedings{stankovic-etal-2023-towards,
    title = "Towards {ELT}e{C}-{LLOD}: {E}uropean Literary Text Collection Linguistic Linked Open Data",
    author = "Stankovi{\'c}, Ranka  and
      Chiarcos, Christian  and
      Utvi{\'c}, Milo{\v{s}}  and
      Kitanovi{\'c}, Olivera",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.16",
    pages = "180--191",
}
@inproceedings{holter-ell-2023-human,
    title = "Human-Machine Collaborative Annotation: A Case Study with {GPT}-3",
    author = "Holter, Ole Magnus  and
      Ell, Basil",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.17",
    pages = "193--206",
}
@inproceedings{elahi-etal-2023-lexexmachinaqa,
    title = "{L}ex{E}x{M}achina{QA}: A framework for the automatic induction ofontology lexica for Question Answering over Linked Data",
    author = "Elahi, Mohammad Fazleh  and
      Ell, Basil  and
      Cimiano, Philipp",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.18",
    pages = "207--218",
}
@inproceedings{el-haj-takanami-2023-unifying,
    title = "Unifying Emotion Analysis Datasets using Valence Arousal Dominance ({VAD})",
    author = "El-Haj, Mo  and
      Takanami, Ryutaro",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.19",
    pages = "220--225",
}
@inproceedings{frincu-etal-2023-challenges,
    title = "Challenges and Solutions in Transliterating 19th Century {R}omanian Texts from the Transitional to the {L}atin Script",
    author = "Frincu, Marc  and
      Frincu, Simina  and
      Penteliuc, Marius E.",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.20",
    pages = "226--231",
}
@inproceedings{deng-2023-variationist,
    title = "A variationist analysis of two {F}rench attitude expressions: je pense and je crois",
    author = "Deng, Delin",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.21",
    pages = "232--238",
}
@inproceedings{lang-etal-2023-making,
    title = "Making Non-Normalized Content Retrievable {--} A Tagging Pipeline for a Corpus of Expert{--}Layperson Texts",
    author = "Lang, Christian  and
      Tu, Ngoc Duyen Tanja  and
      Zeidler, Laura",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.22",
    pages = "239--244",
}
@inproceedings{banerjee-etal-2023-mg2p,
    title = "{MG}2{P}: An Empirical Study Of Multilingual Training for {M}anx {G}2{P}",
    author = "Banerjee, Shubhanker  and
      Chakravarthi, Bharathi Raja  and
      McCrae, John P.",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.23",
    pages = "246--255",
}
@inproceedings{polat-etal-2023-improving,
    title = "Improving Graph-to-Text Generation Using Cycle Training",
    author = "Polat, Fina  and
      Tiddi, Ilaria  and
      Groth, Paul  and
      Vossen, Piek",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.24",
    pages = "256--261",
}
@inproceedings{zmandar-etal-2023-finarat5,
    title = "{F}in{A}ra{T}5: A text to text model for financial {A}rabic text understanding and generation",
    author = "Zmandar, Nadhem  and
      El-Haj, Mo  and
      Rayson, Paul",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.25",
    pages = "262--273",
}
@inproceedings{pannach-blaschke-2023-modeling,
    title = "Modeling and Comparison of Narrative Domains with Shallow Ontologies",
    author = "Pannach, Franziska  and
      Blaschke, Theresa",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.26",
    pages = "274--280",
}
@inproceedings{mallart-etal-2023-new,
    title = "A new learner language data set for the study of {E}nglish for Specific Purposes at university",
    author = "Mallart, Cyriel  and
      Ballier, Nicolas  and
      Li, Jen-Yu  and
      Simpkin, Andrew  and
      Stearns, Bernardo  and
      Venant, R{\'e}mi  and
      Gaillat, Thomas",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.27",
    pages = "281--287",
}
@inproceedings{baumann-etal-2023-grumpiness,
    title = "Grumpiness ambivalently relates to negative and positive emotions in ironic {A}ustrian {G}erman text data",
    author = "Baumann, Andreas  and
      Bausch, Nicole  and
      Benson, Juliane  and
      Bloos, Sarah  and
      Jablonczay, Nikoletta  and
      Kirchmair, Thomas  and
      Sitter, Emilie",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.28",
    pages = "288--293",
}
@inproceedings{susstrunk-etal-2023-orbis,
    title = "Orbis Annotator: An Open Source Toolkit for the Efficient Annotation and Refinement of Text",
    author = {S{\"u}sstrunk, Norman  and
      Fraefel, Andreas  and
      Weichselbraun, Albert  and
      Brasoveanu, Adrian M. P.},
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.29",
    pages = "294--305",
}
@inproceedings{khallaf-etal-2023-open,
    title = "Open-Source Thesaurus Development for Under-Resourced Languages: a {W}elsh Case Study",
    author = "Khallaf, Nouran  and
      Arfon, Elin  and
      El-Haj, Mo  and
      Morris, Jonathan  and
      Knight, Dawn  and
      Rayson, Paul  and
      Hammouda, Tymaa Hasanain  and
      Jarrar, Mustafa",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.30",
    pages = "306--315",
}
@inproceedings{frontini-etal-2023-iso,
    title = "{ISO} {LMF} 24613-6: A Revised Syntax Semantics Module for the Lexical Markup Framework",
    author = "Frontini, Francesca  and
      Romary, Laurent  and
      Khan, Anas Fahad",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.31",
    pages = "316--321",
}
@inproceedings{knez-zitnik-2023-word,
    title = "Word in context task for the {S}lovene language",
    author = "Knez, Timotej  and
      {\v{Z}}itnik, Slavko",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.32",
    pages = "322--327",
}
@inproceedings{paudel-etal-2023-large,
    title = "Large Vocabulary Continous Speech Recognition for {N}epali Language using {CNN} and Transformer",
    author = "Paudel, Shishir  and
      Bal, Bal Krishna  and
      Shrestha, Dhiraj",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.33",
    pages = "328--333",
}
@inproceedings{moreno-schneider-etal-2023-knowledge,
    title = "Knowledge Storage Ecosystem: an Open Source Tool for {NLP} Results Management (Documents and Semantic Information)",
    author = "Moreno-Schneider, Julian  and
      Garcia, Maria Gonzalez  and
      Rehm, Georg",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.34",
    pages = "334--339",
}
@inproceedings{armaselu-etal-2023-towards,
    title = "Towards a Conversational Web? A Benchmark for Analysing Semantic Change with Conversational Knowledge Bots and Linked Open Data",
    author = "Armaselu, Florentina  and
      Apostol, Elena-Simona  and
      Chiarcos, Christian  and
      Khan, Anas Fahad  and
      Liebeskind, Chaya  and
      McGillivray, Barbara  and
      Truica, Ciprian-Octavian  and
      Utka, Andrius  and
      Val{\=u}nait{\.e}-Ole{\v{s}}kevi{\v{c}}ien{\.e}, Giedr{\.e}",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.35",
    pages = "340--346",
}
@inproceedings{mititelu-etal-2023-adopting,
    title = "Adopting Linguistic Linked Data Principles: Insights on Users{'} Experience",
    author = "Mititelu, Verginica  and
      Di Buono, Maria Pia  and
      Oliveira, Hugo Gon{\c{c}}alo  and
      Spahiu, Blerina  and
      Val{\=u}nait{\.e}-Ole{\v{s}}kevi{\v{c}}ien{\.e}, Giedr{\.e}",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.36",
    pages = "347--357",
}
@inproceedings{oliveira-rodrigues-2023-gpt3,
    title = "{GPT}3 as a {P}ortuguese Lexical Knowledge Base?",
    author = "Oliveira, Hugo Gon{\c{c}}alo  and
      Rodrigues, Ricardo",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.37",
    pages = "358--363",
}
@inproceedings{declerck-etal-2023-uniform,
    title = "A uniform {RDF}-based Representation of the Interlinking of Wordnets and Sign Language Data",
    author = "Declerck, Thierry  and
      Bigeard, Sam  and
      Callus, Dorians  and
      Matthews, Benjamin  and
      Olsen, Sussi  and
      Xuereb, Loran Ripard",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.38",
    pages = "364--373",
}
@inproceedings{pasricha-etal-2023-cured4nlg,
    title = "{CURED}4{NLG}: A Dataset for Table-to-Text Generation",
    author = "Pasricha, Nivranshu  and
      Arcan, Mihael  and
      Buitelaar, Paul",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.39",
    pages = "374--384",
}
@inproceedings{ionov-rosner-2023-beyond,
    title = "Beyond Concatenative Morphology: Applying {O}nto{L}ex-Morph to {M}altese",
    author = "Ionov, Maxim  and
      Rosner, Mike",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.40",
    pages = "385--391",
}
@inproceedings{duzij-etal-2023-towards,
    title = "Towards Language Acquisition Through Cross-Language Etymological Links in Linked Linguistic Open Data",
    author = "Du{\v{z}}ij, Maxim  and
      Sv{\'a}tek, Vojt{\v{e}}ch  and
      Strossa, Petr",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.41",
    pages = "392--397",
}
@inproceedings{garabik-etal-2023-validation,
    title = "Validation of the Bigger Analogy Test Set Translation into {C}roatian, {L}ithuanian and {S}lovak",
    author = "Garab{\'\i}k, Radovan  and
      Ostro{\v{s}}ki Ani{\'c}, Ana  and
      Rackevi{\v{c}}ien{\.e}, Sigita  and
      Val{\=u}nait{\.e}-Ole{\v{s}}kevi{\v{c}}ien{\.e}, Giedr{\.e}  and
      Selmistraitis, Linas  and
      Utka, Andrius",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.42",
    pages = "402--409",
}
@inproceedings{armaselu-etal-2023-workflow,
    title = "Workflow Reversal and Data Wrangling in Multilingual Diachronic Analysis and Linguistic Linked Open Data Modelling",
    author = "Armaselu, Florentina  and
      McGillivray, Barbara  and
      Liebeskind, Chaya  and
      Ole{\v{s}}kevi{\v{c}}ien{\.e}, Giedr{\.e} Val{\=u}nait{\.e}  and
      Utka, Andrius  and
      Gifu, Daniela  and
      Khan, Anas Fahad  and
      Apostol, Elena-Simona  and
      Truica, Ciprian-Octavian",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.43",
    pages = "410--416",
}
@inproceedings{vuth-serasset-2023-dbnary2vec,
    title = "{DB}nary2{V}ec: Preliminary Study on Lexical Embeddings for Downstream {NLP} Tasks",
    author = "Vuth, Nakanyseth  and
      S{\'e}rasset, Gilles",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.44",
    pages = "417--427",
}
@inproceedings{reyes-2023-information,
    title = "Information Extraction of Political Statements at the Passage Level",
    author = "Reyes, Juan-Francisco",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.45",
    pages = "428--432",
}
@inproceedings{damova-etal-2023-validation,
    title = "Validation of Language Agnostic Models for Discourse Marker Detection",
    author = "Damova, Mariana  and
      Mishev, Kostadin  and
      Val{\=u}nait{\.e}-Ole{\v{s}}kevi{\v{c}}ien{\.e}, Giedr{\.e}  and
      Liebeskind, Chaya  and
      Silvano, Purifica{\c{c}}{\~a}o  and
      Trajanov, Dimitar  and
      Truica, Ciprian-Octavian  and
      Chiarcos, Christian  and
      Baczkowska, Anna",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.46",
    pages = "434--439",
}
@inproceedings{silvano-damova-2023-iso,
    title = "{ISO}-{DR}-core Plugs into {ISO}-dialogue Acts for a Cross-linguistic Taxonomy of Discourse Markers",
    author = "Silvano, Purifica{\c{c}}{\~a}o  and
      Damova, Mariana",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.47",
    pages = "440--448",
}
@inproceedings{das-egg-2023-testing,
    title = "Testing the Continuity Hypothesis: A decompositional approach",
    author = "Das, Debopam  and
      Egg, Markus",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.48",
    pages = "449--454",
}
@inproceedings{wang-etal-2023-lexical,
    title = "Lexical Retrieval Hypothesis in Multimodal Context",
    author = "Wang, Po-Ya Angela  and
      Chen, Pin-Er  and
      Chou, Hsin-Yu  and
      Tseng, Yu-Hsiang  and
      Hsieh, Shu-Kai",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.49",
    pages = "455--465",
}
@inproceedings{valunaite-oleskeviciene-liebeskind-2023-multi,
    title = "Multi-word Expressions as Discourse Markers in Multilingual {TED}-{ELH} Parallel Corpus",
    author = "Val{\=u}nait{\.e}-Ole{\v{s}}kevi{\v{c}}ien{\.e}, Giedr{\.e}  and
      Liebeskind, Chaya",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.50",
    pages = "466--469",
}
@inproceedings{silvano-etal-2023-dripps,
    title = "{DRIPPS}: a Corpus with Discourse Relations in Perfect Participial Sentences",
    author = "Silvano, Purifica{\c{c}}{\~a}o  and
      Cordeiro, Jo{\~a}o  and
      Leal, Ant{\'o}nio  and
      Pais, Sebasti{\~a}o",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.51",
    pages = "470--481",
}
@inproceedings{zurowski-etal-2023-adopting,
    title = "Adopting {ISO} 24617-8 for Discourse Relations Annotation in {P}olish:Challenges and Future Directions",
    author = "Zurowski, Sebastian  and
      Ziembicki, Daniel  and
      Tomaszewska, Aleksandra  and
      Ogrodniczuk, Maciej  and
      Drozd, Agata",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.52",
    pages = "482--492",
}
@inproceedings{potter-2023-algorithm,
    title = "An Algorithm for Pythonizing Rhetorical Structures",
    author = "Potter, Andrew",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.53",
    pages = "493--503",
}
@inproceedings{delort-jo-2023-shaping,
    title = "The shaping of the narrative on migration: A corpus assisted quantitative discourse analysis of the impact of the divisive media framing of migrants in {K}orea",
    author = "Delort, Clara  and
      Jo, Eunkyoung",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.54",
    pages = "504--512",
}
@inproceedings{camacho-etal-2023-widisbot,
    title = "{WIDISBOT}: Widget to analyse disinformation and content spread by bots",
    author = "Camacho, Jose Manuel  and
      Perez-Miguel, Luis  and
      Arroio, David",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.55",
    pages = "514--519",
}
@inproceedings{rieger-etal-2023-debunking,
    title = "Debunking Disinformation with {GADMO}: A Topic Modeling Analysis of a Comprehensive Corpus of {G}erman-language Fact-Checks",
    author = {Rieger, Jonas  and
      Hornig, Nico  and
      Flossdorf, Jonathan  and
      M{\"u}ller, Henrik  and
      M{\"u}ndges, Stephan  and
      Jentsch, Carsten  and
      Rahnenf{\"u}hrer, J{\"o}rg  and
      Elmer, Christina},
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.56",
    pages = "520--531",
}
@inproceedings{geleta-etal-2023-exploring,
    title = "Exploring Intensities of Hate Speech on Social Media: A Case Study on Explaining Multilingual Models with {XAI}",
    author = "Geleta, Raisa Romanov  and
      Eckelt, Klaus  and
      Parada-Cabaleiro, Emilia  and
      Schedl, Markus",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.57",
    pages = "532--537",
}
@inproceedings{giordano-di-buono-2023-assessing,
    title = "Assessing {I}talian News Reliability in the Health Domain through Text Analysis of Headlines",
    author = "Giordano, Luca  and
      Di Buono, Maria Pia",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.58",
    pages = "538--548",
}
@inproceedings{ozcelik-etal-2023-cross,
    title = "Cross-Lingual Transfer Learning for Misinformation Detection: Investigating Performance Across Multiple Languages",
    author = "Ozcelik, Oguzhan  and
      Yenicesu, Arda Sarp  and
      Yildirim, Onur  and
      Haliloglu, Dilruba Sultan  and
      Eroglu, Erdem Ege  and
      Can, Fazli",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.59",
    pages = "549--558",
}
@inproceedings{khairova-etal-2023-first,
    title = "A First Attempt to Detect Misinformation in {R}ussia-{U}kraine War News through Text Similarity",
    author = "Khairova, Nina  and
      Ivasiuk, Bogdan  and
      Lo Scudo, Fabrizio  and
      Comito, Carmela  and
      Galassi, Andrea",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.60",
    pages = "559--564",
}
@inproceedings{takebayashi-tono-2023-unlocking,
    title = "Unlocking the Complexity of {E}nglish Phrasal Verbs and Polysemes: An Analysis of Semantic Relations Using A-Level Vocabulary Items",
    author = "Takebayashi, Kohei  and
      Tono, Yukio",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.61",
    pages = "566--578",
}
@inproceedings{gugliotta-etal-2023-towards,
    title = "Towards a Unified Digital Resource for {T}unisian {A}rabic",
    author = "Gugliotta, Elisa  and
      Mallia, Michele  and
      Panasc{\`\i}, Livia",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.62",
    pages = "579--590",
}
@inproceedings{paterson-etal-2023-bridging,
    title = "Bridging Corpora: Creating Learner Pathways Across Texts",
    author = "Paterson, Hugh  and
      Mulligan, Bret  and
      Lacy, Anna  and
      Guardiola, Patricia",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.63",
    pages = "591--596",
}
@inproceedings{spahiu-etal-2023-profiling,
    title = "Profiling Linguistic Knowledge Graphs",
    author = "Spahiu, Blerina  and
      Principe, Renzo Alva  and
      Maurino, Andrea",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.64",
    pages = "598--606",
}
@inproceedings{rabby-etal-2023-pruning,
    title = "Pruning and re-ranking the frequent patterns in knowledge graph profiling using machine learning",
    author = "Rabby, Gollam  and
      Keya, Farhana  and
      Sv{\'a}tek, Vojt{\v{e}}ch  and
      Spahiu, Blerina",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.65",
    pages = "607--611",
}
@inproceedings{santos-etal-2023-sentiment,
    title = "Sentiment analysis with emojis: a model for {B}razilian",
    author = "Santos, Vin{\'\i}cius Moitinho da Silva  and
      Freitag, Raquel  and
      Tejada, Julian  and
      Flor{\^e}ncio, Ayla Santana  and
      Souza, Pedro Paulo Oliveira Barros  and
      Gois, T{\'u}lio Sousa",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.66",
    pages = "613--616",
}
@inproceedings{sanchez-rada-etal-2023-sliwc,
    title = "{SLIWC}, Morality, {N}arr{O}nt and Senpy Annotations: four vocabularies to fight radicalization",
    author = "S{\'a}nchez-Rada, J. Fernando  and
      Araque, Oscar  and
      Garc{\'\i}a-Grao, Guillermo  and
      Iglesias, Carlos {\'A}.",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.67",
    pages = "617--626",
}
@inproceedings{navratilova-povolna-2023-czech,
    title = "{C}zech Offensive Language: Testing a Simplified Offensive Language Taxonomy",
    author = "Navr{\'a}tilov{\'a}, Olga Dontcheva-  and
      Povoln{\'a}, Renata",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.68",
    pages = "627--632",
}
@inproceedings{lazarevic-etal-2023-football,
    title = "Football terminology: compilation and transformation into {O}nto{L}ex-Lemon resource",
    author = "Lazarevi{\'c}, Jelena  and
      Stankovi{\'c}, Ranka  and
      {\v{S}}kori{\'c}, Mihailo  and
      Rujevi{\'c}, Biljana",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.69",
    pages = "634--645",
}
@inproceedings{bellandi-etal-2023-importance,
    title = "The Importance of Being Interoperable: Theoretical and Practical Implications in Converting {TBX} to {O}nto{L}ex-Lemon",
    author = "Bellandi, Andrea  and
      Di Nunzio, Giorgio Maria  and
      Piccini, Silvia  and
      Vezzani, Federica",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.70",
    pages = "646--651",
}
@inproceedings{speranza-etal-2023-formalizing,
    title = "Formalizing Translation Equivalence and Lexico-Semantic Relations Among Terms in a Bilingual Terminological Resource",
    author = "Speranza, Giulia  and
      Di Buono, Maria Pia  and
      Monti, Johanna",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.71",
    pages = "652--658",
}
@inproceedings{sammet-krestel-2023-domain,
    title = "Domain-Specific Keyword Extraction using {BERT}",
    author = "Sammet, Jill  and
      Krestel, Ralf",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.72",
    pages = "659--665",
}
@inproceedings{martin-etal-2023-extracting,
    title = "Extracting the Agent-Patient Relation from Corpus With Word Sketches",
    author = "Mart{\'\i}n, Antonio San  and
      Trekker, Catherine  and
      D{\'\i}az-Bautista, Juan Carlos",
    editor = "Carvalho, Sara  and
      Khan, Anas Fahad  and
      Ani{\'c}, Ana Ostro{\v{s}}ki  and
      Spahiu, Blerina  and
      Gracia, Jorge  and
      McCrae, John P.  and
      Gromann, Dagmar  and
      Heinisch, Barbara  and
      Salgado, Ana",
    booktitle = "Proceedings of the 4th Conference on Language, Data and Knowledge",
    month = sep,
    year = "2023",
    address = "Vienna, Austria",
    publisher = "NOVA CLUNL, Portugal",
    url = "https://aclanthology.org/2023.ldk-1.73",
    pages = "666--675",
}
@proceedings{lchange-2023,
    title = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.0",
}
@inproceedings{ehrenworth-keith-2023-literary-intertextual,
    title = "Literary Intertextual Semantic Change Detection: Application and Motivation for Evaluating Models on Small Corpora",
    author = "Ehrenworth, Jackson  and
      Keith, Katherine",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.1",
    pages = "1--14",
}
@inproceedings{lendvai-etal-2023-domain-adapting,
    title = "Domain-Adapting {BERT} for Attributing Manuscript, Century and Region in Pre-{M}odern {S}lavic Texts",
    author = "Lendvai, Piroska  and
      Reichel, Uwe  and
      Jouravel, Anna  and
      Rabus, Achim  and
      Renje, Elena",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.2",
    pages = "15--21",
}
@inproceedings{list-etal-2023-representing-computing,
    title = "Representing and Computing Uncertainty in Phonological Reconstruction",
    author = "List, Johann-Mattis  and
      Hill, Nathan  and
      Forkel, Robert  and
      Blum, Frederic",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.3",
    pages = "22--32",
}
@inproceedings{beck-kollner-2023-ghisbert-training,
    title = "{GH}is{BERT} {--} Training {BERT} from scratch for lexical semantic investigations across historical {G}erman language stages",
    author = {Beck, Christin  and
      K{\"o}llner, Marisa},
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.4",
    pages = "33--45",
}
@inproceedings{jafari-etal-2023-longitudinal-study,
    title = "A longitudinal study about gradual changes in the {I}ranian Online Public Sphere pre and post of {`}Mahsa Moment{'}: Focusing on {T}witter",
    author = "Jafari, Sadegh  and
      Fathi, Amin  and
      Hajizadegan, Abolfazl  and
      Kazemeini, Amirmohammad  and
      Eetemadi, Sauleh",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.5",
    pages = "46--52",
}
@inproceedings{boholm-sayeed-2023-political-dogwhistles,
    title = "Political dogwhistles and community divergence in semantic change",
    author = "Boholm, Max  and
      Sayeed, Asad",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.6",
    pages = "53--65",
}
@inproceedings{dehouck-etal-2023-evosem-database,
    title = "{E}vo{S}em: A database of polysemous cognate sets",
    author = "Dehouck, Mathieu  and
      Fran{\c{c}}ois, Alex  and
      Kalyan, Siva  and
      Pastor, Martial  and
      Kletz, David",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.7",
    pages = "66--75",
}
@inproceedings{afanasev-2023-multi-lect,
    title = "Multi-lect automatic detection of {S}wadesh list items from raw corpus data in {E}ast {S}lavic languages",
    author = "Afanasev, Ilia",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.8",
    pages = "76--86",
}
@inproceedings{adams-etal-2023-anchors-embedding,
    title = "Anchors in Embedding Space: A Simple Concept Tracking Approach to Support Conceptual History Research",
    author = "Adams, Jetske  and
      Larson, Martha  and
      Verheul, Jaap  and
      Boyden, Michael",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.9",
    pages = "87--92",
}
@inproceedings{chen-etal-2023-chiwug-graph,
    title = "{C}hi{WUG}: A Graph-based Evaluation Dataset for {C}hinese Lexical Semantic Change Detection",
    author = "Chen, Jing  and
      Chersoni, Emmanuele  and
      Schlechtweg, Dominik  and
      Prokic, Jelena  and
      Huang, Chu-Ren",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.10",
    pages = "93--99",
}
@inproceedings{hoeken-etal-2023-towards-detecting,
    title = "Towards Detecting Lexical Change of Hate Speech in Historical Data",
    author = {Hoeken, Sanne  and
      Spliethoff, Sophie  and
      Schwandt, Silke  and
      Zarrie{\ss}, Sina  and
      Alacam, {\"O}zge},
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.11",
    pages = "100--111",
}
@inproceedings{siewert-etal-2023-changing-usage,
    title = "Changing usage of {L}ow {S}axon auxiliary and modal verbs",
    author = "Siewert, Janine  and
      Wieling, Martijn  and
      Scherrer, Yves",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.12",
    pages = "112--118",
}
@inproceedings{baes-etal-2023-semantic-shifts,
    title = "Semantic Shifts in Mental Health-Related Concepts",
    author = "Baes, Naomi  and
      Haslam, Nick  and
      Vylomova, Ekaterina",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.13",
    pages = "119--128",
}
@inproceedings{chang-etal-2023-automating-sound,
    title = "Automating Sound Change Prediction for Phylogenetic Inference: A Tukanoan Case Study",
    author = "Chang, Kalvin  and
      Robinson, Nathaniel  and
      Cai, Anna  and
      Chen, Ting  and
      Zhang, Annie  and
      Mortensen, David",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.14",
    pages = "129--142",
}
@inproceedings{paccosi-etal-2023-scent-sensibility,
    title = "Scent and Sensibility: Perception Shifts in the Olfactory Domain",
    author = "Paccosi, Teresa  and
      Menini, Stefano  and
      Leonardelli, Elisa  and
      Barzon, Ilaria  and
      Tonelli, Sara",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.15",
    pages = "143--152",
}
@inproceedings{gribomont-2023-diachronic-contextual,
    title = "From Diachronic to Contextual Lexical Semantic Change: Introducing Semantic Difference Keywords ({SDK}s) for Discourse Studies",
    author = "Gribomont, Isabelle",
    editor = "Tahmasebi, Nina  and
      Montariol, Syrielle  and
      Dubossarsky, Haim  and
      Kutuzov, Andrey  and
      Hengchen, Simon  and
      Alfter, David  and
      Periti, Francesco  and
      Cassotti, Pierluigi",
    booktitle = "Proceedings of the 4th Workshop on Computational Approaches to Historical Language Change",
    month = dec,
    year = "2023",
    address = "Singapore",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.lchange-1.16",
    pages = "153--160",
}
@proceedings{law-2023-linguistic,
    title = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.0",
}
@inproceedings{swaelens-etal-2023-medieval,
    title = "Medieval Social Media: Manual and Automatic Annotation of Byzantine {G}reek Marginal Writing",
    author = "Swaelens, Colin  and
      De Vos, Ilse  and
      Lefever, Els",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.1",
    doi = "10.18653/v1/2023.law-1.1",
    pages = "1--9",
}
@inproceedings{pannach-2023-orpheus,
    title = "{``}Orpheus Came to His End by Being Struck by a Thunderbolt{''}: Annotating Events in Mythological Sequences",
    author = "Pannach, Franziska",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.2",
    doi = "10.18653/v1/2023.law-1.2",
    pages = "10--18",
}
@inproceedings{levine-2023-difficulties,
    title = "Difficulties in Handling Mathematical Expressions in {U}niversal {D}ependencies",
    author = "Levine, Lauren",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.3",
    doi = "10.18653/v1/2023.law-1.3",
    pages = "19--30",
}
@inproceedings{eichel-schulte-im-walde-2023-dataset,
    title = "A Dataset for Physical and Abstract Plausibility and Sources of Human Disagreement",
    author = "Eichel, Annerose  and
      Schulte Im Walde, Sabine",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.4",
    doi = "10.18653/v1/2023.law-1.4",
    pages = "31--45",
}
@inproceedings{ersoyleyen-etal-2023-annotating,
    title = "Annotating and Disambiguating the Discourse Usage of the Enclitic d{A} in {T}urkish",
    author = {Ers{\"o}yleyen, Ebru  and
      Zeyrek, Deniz  and
      {\"O}ter, F{\i}rat},
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.5",
    doi = "10.18653/v1/2023.law-1.5",
    pages = "46--54",
}
@inproceedings{pascual-etal-2023-active,
    title = "An Active Learning Pipeline for {NLU} Error Detection in Conversational Agents",
    author = "Pascual, Damian  and
      Bercher, Aritz  and
      Bhardwaj, Akansha  and
      Cui, Mingbo  and
      Kohler, Dominic  and
      Van Der Poel, Liam  and
      Rosso, Paolo",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.6",
    doi = "10.18653/v1/2023.law-1.6",
    pages = "55--60",
}
@inproceedings{repp-etal-2023-multi,
    title = "Multi-layered Annotation of Conversation-like Narratives in {G}erman",
    author = "Repp, Magdalena  and
      Schumacher, Petra B.  and
      Same, Fahime",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.7",
    doi = "10.18653/v1/2023.law-1.7",
    pages = "61--72",
}
@inproceedings{mouhammad-etal-2023-crowdsourcing,
    title = "Crowdsourcing on Sensitive Data with Privacy-Preserving Text Rewriting",
    author = "Mouhammad, Nina  and
      Daxenberger, Johannes  and
      Schiller, Benjamin  and
      Habernal, Ivan",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.8",
    doi = "10.18653/v1/2023.law-1.8",
    pages = "73--84",
}
@inproceedings{strakova-etal-2023-extending,
    title = "Extending an Event-type Ontology: Adding Verbs and Classes Using Fine-tuned {LLM}s Suggestions",
    author = "Strakov{\'a}, Jana  and
      Fu{\v{c}}{\'\i}kov{\'a}, Eva  and
      Haji{\v{c}}, Jan  and
      Ure{\v{s}}ov{\'a}, Zde{\v{n}}ka",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.9",
    doi = "10.18653/v1/2023.law-1.9",
    pages = "85--95",
}
@inproceedings{abercrombie-etal-2023-temporal,
    title = "Temporal and Second Language Influence on Intra-Annotator Agreement and Stability in Hate Speech Labelling",
    author = "Abercrombie, Gavin  and
      Hovy, Dirk  and
      Prabhakaran, Vinodkumar",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.10",
    doi = "10.18653/v1/2023.law-1.10",
    pages = "96--103",
}
@inproceedings{rohan-etal-2023-bencoref,
    title = "{B}en{C}oref: A Multi-Domain Dataset of Nominal Phrases and Pronominal Reference Annotations",
    author = "Rohan, Shadman  and
      Hossain, Mojammel  and
      Rashid, Mohammad  and
      Mohammed, Nabeel",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.11",
    doi = "10.18653/v1/2023.law-1.11",
    pages = "104--117",
}
@inproceedings{zanoli-etal-2023-annotators,
    title = "Annotators-in-the-loop: Testing a Novel Annotation Procedure on {I}talian Case Law",
    author = "Zanoli, Emma  and
      Barbini, Matilde  and
      Riva, Davide  and
      Picascia, Sergio  and
      Furiosi, Emanuela  and
      D{'}Ancona, Stefano  and
      Chesi, Cristiano",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.12",
    doi = "10.18653/v1/2023.law-1.12",
    pages = "118--128",
}
@inproceedings{kopf-gergel-2023-annotating,
    title = "Annotating Decomposition in Time: Three Approaches for Again",
    author = "Kopf, Martin  and
      Gergel, Remus",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.13",
    doi = "10.18653/v1/2023.law-1.13",
    pages = "129--135",
}
@inproceedings{ahmed-etal-2023-good,
    title = "How Good Is the Model in Model-in-the-loop Event Coreference Resolution Annotation?",
    author = "Ahmed, Shafiuddin Rehan  and
      Nath, Abhijnan  and
      Regan, Michael  and
      Pollins, Adam  and
      Krishnaswamy, Nikhil  and
      Martin, James H.",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.14",
    doi = "10.18653/v1/2023.law-1.14",
    pages = "136--145",
}
@inproceedings{feyen-etal-2023-pragmatic,
    title = "Pragmatic Annotation of Articles Related to Police Brutality",
    author = "Feyen, Tess  and
      Mari, Alda  and
      Portner, Paul",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.15",
    doi = "10.18653/v1/2023.law-1.15",
    pages = "146--153",
}
@inproceedings{das-egg-2023-rst,
    title = "The {RST} Continuity Corpus",
    author = "Das, Debopam  and
      Egg, Markus",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.16",
    doi = "10.18653/v1/2023.law-1.16",
    pages = "154--165",
}
@inproceedings{aoyama-etal-2023-gentle,
    title = "{GENTLE}: A Genre-Diverse Multilayer Challenge Set for {E}nglish {NLP} and Linguistic Evaluation",
    author = "Aoyama, Tatsuya  and
      Behzad, Shabnam  and
      Gessler, Luke  and
      Levine, Lauren  and
      Lin, Jessica  and
      Liu, Yang Janet  and
      Peng, Siyao  and
      Zhu, Yilun  and
      Zeldes, Amir",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.17",
    doi = "10.18653/v1/2023.law-1.17",
    pages = "166--178",
}
@inproceedings{gooding-etal-2023-study,
    title = "A Study on Annotation Interfaces for Summary Comparison",
    author = "Gooding, Sian  and
      Werner, Lucas  and
      C{\u{a}}rbune, Victor",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.18",
    doi = "10.18653/v1/2023.law-1.18",
    pages = "179--187",
}
@inproceedings{novak-etal-2023-question,
    title = "A Question Answering Benchmark Database for {H}ungarian",
    author = "Nov{\'a}k, Attila  and
      Nov{\'a}k, Borb{\'a}la  and
      Zombori, Tam{\'a}s  and
      Szab{\'o}, Gerg{\H{o}}  and
      Sz{\'a}nt{\'o}, Zsolt  and
      Farkas, Rich{\'a}rd",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.19",
    doi = "10.18653/v1/2023.law-1.19",
    pages = "188--198",
}
@inproceedings{nighojkar-etal-2023-strong,
    title = "No Strong Feelings One Way or Another: Re-operationalizing Neutrality in Natural Language Inference",
    author = "Nighojkar, Animesh  and
      Laverghetta Jr., Antonio  and
      Licato, John",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.20",
    doi = "10.18653/v1/2023.law-1.20",
    pages = "199--210",
}
@inproceedings{ge-etal-2023-umr,
    title = "{UMR}-Writer 2.0: Incorporating a New Keyboard Interface and Workflow into {UMR}-Writer",
    author = "Ge, Sijia  and
      Zhao, Jin  and
      Wright-bettner, Kristin  and
      Myers, Skatje  and
      Xue, Nianwen  and
      Palmer, Martha",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.21",
    doi = "10.18653/v1/2023.law-1.21",
    pages = "211--219",
}
@inproceedings{reynolds-etal-2023-unified,
    title = "Unified Syntactic Annotation of {E}nglish in the {CGEL} Framework",
    author = "Reynolds, Brett  and
      Arora, Aryaman  and
      Schneider, Nathan",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.22",
    doi = "10.18653/v1/2023.law-1.22",
    pages = "220--234",
}
@inproceedings{liu-etal-2023-annotating,
    title = "Annotating Discursive Roles of Sentences in Patent Descriptions",
    author = "Liu, Lufei  and
      Sun, Xu  and
      Veltz, Fran{\c{c}}ois  and
      Gerdes, Kim",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.23",
    doi = "10.18653/v1/2023.law-1.23",
    pages = "235--243",
}
@inproceedings{behzad-etal-2023-effect,
    title = "The Effect of Alignment Correction on Cross-Lingual Annotation Projection",
    author = "Behzad, Shabnam  and
      Ebner, Seth  and
      Marone, Marc  and
      Van Durme, Benjamin  and
      Yarmohammadi, Mahsa",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.24",
    doi = "10.18653/v1/2023.law-1.24",
    pages = "244--251",
}
@inproceedings{pei-jurgens-2023-annotator,
    title = "When Do Annotator Demographics Matter? Measuring the Influence of Annotator Demographics with the {POPQUORN} Dataset",
    author = "Pei, Jiaxin  and
      Jurgens, David",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.25",
    doi = "10.18653/v1/2023.law-1.25",
    pages = "252--265",
}
@inproceedings{riabi-etal-2023-enriching,
    title = "Enriching the {NA}rabizi Treebank: A Multifaceted Approach to Supporting an Under-Resourced Language",
    author = "Riabi, Arij  and
      Mahamdi, Menel  and
      Seddah, Djam{\'e}",
    editor = "Prange, Jakob  and
      Friedrich, Annemarie",
    booktitle = "Proceedings of the 17th Linguistic Annotation Workshop (LAW-XVII)",
    month = jul,
    year = "2023",
    address = "Toronto, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.law-1.26",
    doi = "10.18653/v1/2023.law-1.26",
    pages = "266--278",
}
@proceedings{latechclfl-2023-joint,
    title = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.0",
}
@inproceedings{lee-etal-2023-standard,
    title = "Standard and Non-standard Adverbial Markers: a Diachronic Analysis in {M}odern {C}hinese Literature",
    author = "Lee, John  and
      Zhan, Fangqiong  and
      Xie, Wenxiu  and
      Han, Xiao  and
      Chow, Chi-yin  and
      Lam, Kam-yiu",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.1",
    doi = "10.18653/v1/2023.latechclfl-1.1",
    pages = "1--9",
}
@inproceedings{popescu-belis-etal-2023-gpoet,
    title = "{GP}oe{T}: a Language Model Trained for Rhyme Generation on Synthetic Data",
    author = "Popescu-Belis, Andrei  and
      Atrio, {\`A}lex R.  and
      Bernath, Bastien  and
      Boisson, Etienne  and
      Ferrari, Teo  and
      Theimer-Lienhard, Xavier  and
      Vernikos, Giorgos",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.2",
    doi = "10.18653/v1/2023.latechclfl-1.2",
    pages = "10--20",
}
@inproceedings{tekir-etal-2023-quote,
    title = "Quote Detection: A New Task and Dataset for {NLP}",
    author = {Tekir, Selma  and
      G{\"u}zel, Ayb{\"u}ke  and
      Tenekeci, Samet  and
      Haman, Bekir},
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.3",
    doi = "10.18653/v1/2023.latechclfl-1.3",
    pages = "21--27",
}
@inproceedings{nguyen-etal-2023-improving,
    title = "Improving Long-Text Authorship Verification via Model Selection and Data Tuning",
    author = "Nguyen, Trang  and
      Dagli, Charlie  and
      Alperin, Kenneth  and
      Vandam, Courtland  and
      Singer, Elliot",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.4",
    doi = "10.18653/v1/2023.latechclfl-1.4",
    pages = "28--37",
}
@inproceedings{bizzoni-degaetano-ortlieb-2023-fractality,
    title = "Fractality of informativity in 300 years of {E}nglish scientific writing",
    author = "Bizzoni, Yuri  and
      Degaetano-ortlieb, Stefania",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.5",
    doi = "10.18653/v1/2023.latechclfl-1.5",
    pages = "38--44",
}
@inproceedings{van-cranenburgh-van-den-berg-2023-direct,
    title = "Direct Speech Quote Attribution for {D}utch Literature",
    author = "Van Cranenburgh, Andreas  and
      Van Den Berg, Frank",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.6",
    doi = "10.18653/v1/2023.latechclfl-1.6",
    pages = "45--62",
}
@inproceedings{pawlowski-walkowiak-2023-great,
    title = "Great Bibliographies as a Source of Data for the Humanities {--} {NLP} in the Analysis of Gender of Book Authors in {G}erman Countries and in {P}oland (1801-2021)",
    author = "Paw{\l}owski, Adam  and
      Walkowiak, Tomasz",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.7",
    doi = "10.18653/v1/2023.latechclfl-1.7",
    pages = "63--71",
}
@inproceedings{cortal-etal-2023-emotion,
    title = "Emotion Recognition based on Psychological Components in Guided Narratives for Emotion Regulation",
    author = "Cortal, Gustave  and
      Finkel, Alain  and
      Paroubek, Patrick  and
      Ye, Lina",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.8",
    doi = "10.18653/v1/2023.latechclfl-1.8",
    pages = "72--81",
}
@inproceedings{iurescia-etal-2023-linking,
    title = "Linking the Neulateinische Wortliste to the LiLa Knowledge Base of Interoperable Resources for {L}atin",
    author = "Iurescia, Federica  and
      Litta, Eleonora  and
      Passarotti, Marco  and
      Pellegrini, Matteo  and
      Moretti, Giovanni  and
      Ruffolo, Paolo",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.9",
    doi = "10.18653/v1/2023.latechclfl-1.9",
    pages = "82--87",
}
@inproceedings{inacio-etal-2023-humor,
    title = "What do Humor Classifiers Learn? An Attempt to Explain Humor Recognition Models",
    author = "In{\'a}cio, Marcio  and
      Wick-pedro, Gabriela  and
      Goncalo Oliveira, Hugo",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.10",
    doi = "10.18653/v1/2023.latechclfl-1.10",
    pages = "88--98",
}
@inproceedings{borst-etal-2023-constructing,
    title = "Constructing a Credible Estimation for Overreporting of Climate Adaptation Funds in the Creditor Reporting System",
    author = "Borst, Janos  and
      Wencker, Thomas  and
      Niekler, Andreas",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.11",
    doi = "10.18653/v1/2023.latechclfl-1.11",
    pages = "99--109",
}
@inproceedings{schwab-etal-2023-madonna,
    title = "{``}Who is the Madonna of {I}talian-{A}merican Literature?{''}: Target Entity Extraction and Analysis of Vossian Antonomasia",
    author = {Schwab, Michel  and
      J{\"a}schke, Robert  and
      Fischer, Frank},
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.12",
    doi = "10.18653/v1/2023.latechclfl-1.12",
    pages = "110--115",
}
@inproceedings{lassen-etal-2023-detecting,
    title = "Detecting intersectionality in {NER} models: A data-driven approach",
    author = "Lassen, Ida Marie S.  and
      Almasi, Mina  and
      Enevoldsen, Kenneth  and
      Kristensen-McLachlan, Ross Deans",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.13",
    doi = "10.18653/v1/2023.latechclfl-1.13",
    pages = "116--127",
}
@inproceedings{kostkan-etal-2023-odycy,
    title = "{O}dy{C}y {--} A general-purpose {NLP} pipeline for {A}ncient {G}reek",
    author = "Kostkan, Jan  and
      Kardos, M{\'a}rton  and
      Mortensen, Jacob Palle Bliddal  and
      Nielbo, Kristoffer Laigaard",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.14",
    doi = "10.18653/v1/2023.latechclfl-1.14",
    pages = "128--134",
}
@inproceedings{menini-etal-2023-scent,
    title = "Scent Mining: Extracting Olfactory Events, Smell Sources and Qualities",
    author = "Menini, Stefano  and
      Paccosi, Teresa  and
      Tekiro{\u{g}}lu, Serra Sinem  and
      Tonelli, Sara",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.15",
    doi = "10.18653/v1/2023.latechclfl-1.15",
    pages = "135--140",
}
@inproceedings{antoine-etal-2023-exploring,
    title = "Exploring Social Sciences Archives with Explainable Document Linkage through Question Generation",
    author = {Antoine, Elie  and
      Kang, Hyun Jung  and
      Rousseau, Isma{\"e}l  and
      Az{\'e}mard, Ghislaine  and
      Bechet, Frederic  and
      Damnati, Geraldine},
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.16",
    doi = "10.18653/v1/2023.latechclfl-1.16",
    pages = "141--151",
}
@inproceedings{alyukov-etal-2023-wartime,
    title = "Wartime Media Monitor ({W}ar{MM}-2022): A Study of Information Manipulation on {R}ussian Social Media during the {R}ussia-{U}kraine War",
    author = "Alyukov, Maxim  and
      Kunilovskaya, Maria  and
      Semenov, Andrei",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.17",
    doi = "10.18653/v1/2023.latechclfl-1.17",
    pages = "152--161",
}
@inproceedings{yu-2023-towards,
    title = "Towards a More In-Depth Detection of Political Framing",
    author = "Yu, Qi",
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.18",
    doi = "10.18653/v1/2023.latechclfl-1.18",
    pages = "162--174",
}
@inproceedings{yousef-etal-2023-named,
    title = "Named Entity Annotation Projection Applied to Classical Languages",
    author = {Yousef, Tariq  and
      Palladino, Chiara  and
      Heyer, Gerhard  and
      J{\"a}nicke, Stefan},
    editor = "Degaetano-Ortlieb, Stefania  and
      Kazantseva, Anna  and
      Reiter, Nils  and
      Szpakowicz, Stan",
    booktitle = "Proceedings of the 7th Joint SIGHUM Workshop on Computational Linguistics for Cultural Heritage, Social Sciences, Humanities and Literature",
    month = may,
    year = "2023",
    address = "Dubrovnik, Croatia",
    publisher = "Association for Computational Linguistics",
    url = "https://aclanthology.org/2023.latechclfl-1.19",
    doi = "10.18653/v1/2023.latechclfl-1.19",
    pages = "175--182",
}
@proceedings{jep-taln-recital-2023-actes-de-coria-taln-2023-actes-de,
    title = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 3 : prises de position en TAL",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-statement.0",
}
@inproceedings{gallienne-poibeau-2023-quelques,
    title = "Quelques observations sur la notion de biais dans les mod{\`e}les de langue",
    author = "Gallienne, Romane  and
      Poibeau, Thierry",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 3 : prises de position en TAL",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-statement.1",
    pages = "1--13",
    language = "French",
}
@inproceedings{salin-2023-etat,
    title = "{\'E}tat des lieux des Transformers Vision-Langage : Un {\'e}clairage sur les donn{\'e}es de pr{\'e}-entra{\^\i}nement",
    author = "Salin, Emmanuelle",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 3 : prises de position en TAL",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-statement.2",
    pages = "14--29",
    language = "French",
}
@proceedings{jep-taln-recital-2023-actes-de-coria-taln-2023-actes,
    title = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.0",
}
@inproceedings{bannour-etal-2023-positionnement,
    title = "Positionnement temporel ind{\'e}pendant des {\'e}v{\`e}nements : application {\`a} des textes cliniques en fran{\c{c}}ais",
    author = "Bannour, Nesrine  and
      Tannier, Xavier  and
      Rance, Bastien  and
      N{\'e}v{\'e}ol, Aur{\'e}lie",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.1",
    pages = "1--14",
    language = "French",
}
@inproceedings{challant-filhol-2023-une,
    title = "Une grammaire formelle pour les langues des signes bas{\'e}e sur {AZ}ee : une proposition {\'e}tablie sur une {\'e}tude de corpus",
    author = "Challant, Camille  and
      Filhol, Michael",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.2",
    pages = "15--22",
    language = "French",
}
@inproceedings{choi-etal-2023-des,
    title = "Des ressources lexicales du fran{\c{c}}ais et de leur utilisation en {TAL} : {\'e}tude des actes de {TALN}",
    author = {Choi, Hee-Soo  and
      Fort, Kar{\"e}n  and
      Guillaume, Bruno  and
      Constant, Mathieu},
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.3",
    pages = "23--36",
    language = "French",
}
@inproceedings{floquet-etal-2023-attention,
    title = "Attention sur les spans pour l{'}analyse syntaxique en constituants",
    author = "Floquet, Nicolas  and
      Tomeh, Nadi  and
      Le Roux, Joseph  and
      Charnois, Thierry",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.4",
    pages = "37--45",
    language = "French",
}
@inproceedings{hiebel-etal-2023-les,
    title = "Les textes cliniques fran{\c{c}}ais g{\'e}n{\'e}r{\'e}s sont-ils dangereusement similaires {\`a} leur source ? Analyse par plongements de phrases",
    author = {Hiebel, Nicolas  and
      Olivier, Ferret  and
      Fort, Kar{\"e}n  and
      N{\'e}v{\'e}ol, Aur{\'e}lie},
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.5",
    pages = "46--54",
    language = "French",
}
@inproceedings{kang-etal-2023-analyse,
    title = "Analyse s{\'e}mantique {AMR} pour le fran{\c{c}}ais par transfert translingue",
    author = "Kang, Jeongwoo  and
      Coavoux, Maximin  and
      Schwab, Didier  and
      Lopez, C{\'e}dric",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.6",
    pages = "55--62",
    language = "French",
}
@inproceedings{verdy-etal-2023-dwie,
    title = "{DWIE}-{FR} : Un nouveau jeu de donn{\'e}es en fran{\c{c}}ais annot{\'e} en entit{\'e}s nomm{\'e}es",
    author = "Verdy, Sylvain  and
      Prieur, Maxime  and
      Gadek, Guillaume  and
      Lopez, C{\'e}dric",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.7",
    pages = "63--72",
    language = "French",
}
@inproceedings{vongpaseut-etal-2023-evaluating,
    title = "Evaluating the Generalization Property of Prefix-based Methods for Data-to-text Generation",
    author = "Vongpaseut, Clarine  and
      Lumbreras, Alberto  and
      Gartrell, Mike  and
      Gallinari, Patrick",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.8",
    pages = "73--81",
}
@inproceedings{zhao-bernard-2023-auto,
    title = "Auto-apprentissage et renforcement pour une analyse jointe sur donn{\'e}es disjointes : {\'e}tiquetage morpho-syntaxique et analyse syntaxique",
    author = "Zhao, Fang  and
      Bernard, Timoth{\'e}e",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 2 : travaux de recherche originaux -- articles courts",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-short.9",
    pages = "82--90",
    language = "French",
}
@proceedings{jep-taln-recital-2023-actes-de,
    title = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.0",
}
@inproceedings{abrougui-2023-les,
    title = "Les jeux de donn{\'e}es en compr{\'e}hension du langage naturel et parl{\'e} : paradigmes d{'}annotation et repr{\'e}sentations s{\'e}mantiques",
    author = "Abrougui, Rim",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.1",
    pages = "1--20",
    language = "French",
}
@inproceedings{akani-2023-etude,
    title = "{\'E}tude de la fid{\'e}lit{\'e} des entit{\'e}s dans les r{\'e}sum{\'e}s par abstraction",
    author = "Akani, Eunice",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.2",
    pages = "21--36",
    language = "French",
}
@inproceedings{alavoine-babin-2023-mise,
    title = "Mise en place d{'}un mod{\`e}le compact {\`a} architecture Transformer pour la d{\'e}tection jointe des intentions et des concepts dans le cadre d{'}un syst{\`e}me interactif de questions-r{\'e}ponses",
    author = "Alavoine, Nad{\`e}ge  and
      Babin, Arthur",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.3",
    pages = "37--56",
    language = "French",
}
@inproceedings{benard-2023-utiliser,
    title = "Utiliser les syntagmes nominaux complexes anglais pour {\'e}valuer la robustesse des syst{\`e}mes de traduction anglais-fran{\c{c}}ais en langue de sp{\'e}cialit{\'e}",
    author = "B{\'e}nard, Maud",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.4",
    pages = "57--71",
    language = "French",
}
@inproceedings{cousin-2023-vers,
    title = "Vers une impl{\'e}mentation de la th{\'e}orie sens-texte avec les grammaires cat{\'e}gorielles abstraites",
    author = "Cousin, Marie",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.5",
    pages = "72--86",
    language = "French",
}
@inproceedings{lagrid-2023-analyse,
    title = "Analyse de la l{\'e}gitimit{\'e} des start-ups",
    author = "Lagrid, Asmaa",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.6",
    pages = "87--100",
    language = "French",
}
@inproceedings{lopez-2023-approches,
    title = "Approches neuronales pour la d{\'e}tection des cha{\^\i}nes de cor{\'e}f{\'e}rences : un {\'e}tat de l{'}art",
    author = "Lopez, Fabien",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.7",
    pages = "101--113",
    language = "French",
}
@inproceedings{martin-2023-etudes,
    title = "Etudes sur la g{\'e}olocalisation de Tweets",
    author = "Martin, Thibaud",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.8",
    pages = "114--130",
    language = "French",
}
@inproceedings{menad-2023-ir,
    title = "{IR}-{S}en{T}rans{B}io: Mod{\`e}les Neuronaux Siamois pour la Recherche d{'}Information Biom{\'e}dicale",
    author = "Menad, Safaa",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.9",
    pages = "131--142",
    language = "French",
}
@inproceedings{nakhle-2023-levaluation,
    title = "L{'}{\'e}valuation de la traduction automatique du caract{\`e}re au document : un {\'e}tat de l{'}art",
    author = "Nakhl{\'e}, Mariam",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.10",
    pages = "143--159",
    language = "French",
}
@inproceedings{nishimwe-2023-normalisation,
    title = "Normalisation lexicale de contenus g{\'e}n{\'e}r{\'e}s par les utilisateurs sur les r{\'e}seaux sociaux",
    author = "Nishimwe, Lydia",
    editor = "Candito, Marie  and
      Gerald, Thomas  and
      Moreno, Jos{\'e} G",
    booktitle = "Actes de CORIA-TALN 2023. Actes des 16e Rencontres Jeunes Chercheurs en RI (RJCRI) et 25e Rencontre des {\'E}tudiants Chercheurs en Informatique pour le Traitement Automatique des Langues (R{\'E}CITAL)",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-rjc.11",
    pages = "160--183",
    language = "French",
}
@proceedings{jep-taln-recital-2023-actes-de-coria-taln-2023-actes-de-la-30e-sur,
    title = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.0",
}
@inproceedings{abrougui-2023-les-jeux,
    title = "Les jeux de donn{\'e}es en compr{\'e}hension du langage naturel et parl{\'e} : paradigmes d{'}annotation et repr{\'e}sentations s{\'e}mantiques",
    author = "Abrougui, Rim",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.1",
    pages = "1--20",
    language = "French",
}
@inproceedings{adda-etal-2023-projet,
    title = "Projet Gender Equality Monitor ({GEM})",
    author = "Adda, Gilles  and
      Buet, Fran{\c{c}}ois  and
      Ghannay, Sahar  and
      Grouin, Cyril  and
      Guinaudeau, Camille  and
      Liu, Lufei  and
      N{\'e}v{\'e}ol, Aur{\'e}lie  and
      Rilliard, Albert  and
      R{\'e}mi, Uro",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.2",
    pages = "21--21",
}
@inproceedings{aufrant-2023-cen,
    title = "{CEN}-{CENELEC} {JTC} 21 : La standardisation en {TALN} au service du r{\`e}glement europ{\'e}en sur l{'}{IA}",
    author = "Aufrant, Lauriane",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.3",
    pages = "22--22",
    language = "French",
}
@inproceedings{coch-adam-2023-temitalc,
    title = "{TEMITALC} : Text Mining et {TAL} pour Analyser le Langage des Cachalots",
    author = "Coch, Jose  and
      Adam, Olivier",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.4",
    pages = "23--25",
    language = "French",
}
@inproceedings{lefevre-etal-2023-mudialbot,
    title = "mu{D}ial{B}ot, vers l{'}interaction humain-robot multimodale pro-active",
    author = "Lef{\`e}vre, Fabrice  and
      Dhaussy, Timoth{\'e}e  and
      Jabaian, Bassam  and
      Njifenjou, Ahmed  and
      Sucal, Virgile",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.5",
    pages = "26--29",
}
@inproceedings{pons-etal-2023-projet,
    title = "Projet {ANR} {MALIN} : {MA}nuels sco{L}aires {IN}clusifs",
    author = "Pons, Olivier  and
      Barbet, Isabelle  and
      Dupire, J{\'e}r{\^o}me  and
      Grembi, Val{\'e}rie  and
      Guinaudeau, Camille  and
      Hudelot, C{\'e}line  and
      Huron, Caroline  and
      Lincker, Elise  and
      Mousseau, Vincent  and
      Pacini, L{\'e}a",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.6",
    pages = "30--31",
    language = "French",
}
@inproceedings{schwab-2023-propicto,
    title = "{PROPICTO} : D{\'e}velopper des syst{\`e}mes de traduction de la parole vers des s{\'e}quences de pictogrammes pour am{\'e}liorer l{'}accessibilit{\'e} de la communication",
    author = "Schwab, Didier",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.7",
    pages = "32--35",
    language = "French",
}
@inproceedings{soulier-etal-2023-recherche,
    title = "Recherche d{'}information conversationnelle",
    author = "Soulier, Laure  and
      Erbacher, Pierre  and
      Gerald, Thomas  and
      Djeddal, Hanane  and
      Nie, Jian-Yun  and
      Preux, Philippe",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.8",
    pages = "36--36",
}
@inproceedings{kahane-etal-2023-autogramm,
    title = "Autogramm : d{\'e}veloppement simultan{\'e} de treebanks et de grammaires {\`a} partir de corpus",
    author = "Kahane, Sylvain  and
      Herrera, Santiago  and
      Guillaume, Bruno  and
      Gerdes, Kim",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 6 : projets",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-projet.9",
    pages = "37--42",
    language = "French",
}
@proceedings{jep-taln-recital-2023-actes-de-coria-taln-2023,
    title = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.0",
}
@inproceedings{alkan-etal-2023-etude,
    title = "{\'E}tude de m{\'e}thodes d{'}augmentation de donn{\'e}es pour la reconnaissance d{'}entit{\'e}s nomm{\'e}es en astrophysique",
    author = "Alkan, Atilla Kaan  and
      Grouin, Cyril  and
      Zweigenbaum, Pierre",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.1",
    pages = "1--13",
    language = "French",
}
@inproceedings{antoun-etal-2023-towards,
    title = "Towards a Robust Detection of Language Model-Generated Text: Is {C}hat{GPT} that easy to detect?",
    author = "Antoun, Wissam  and
      Mouilleron, Virginie  and
      Sagot, Beno{\^\i}t  and
      Seddah, Djam{\'e}",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.2",
    pages = "14--27",
}
@inproceedings{bafna-etal-2023-cross,
    title = "Cross-lingual Strategies for Low-resource Language Modeling: A Study on Five {I}ndic Dialects",
    author = "Bafna, Niyati  and
      Espa{\~n}a-Bonet, Cristina  and
      Van Genabith, Josef  and
      Sagot, Beno{\^\i}t  and
      Bawden, Rachel",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.3",
    pages = "28--42",
}
@inproceedings{baranes-etal-2023-pauzee,
    title = "Pauzee : Pr{\'e}diction des pauses dans la lecture d{'}un texte",
    author = "Baranes, Marion  and
      Hayek, Karl  and
      Hennequin, Romain  and
      Epure, Elena V.",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.4",
    pages = "43--55",
    language = "French",
}
@inproceedings{bezancon-lejeune-2023-reconnaissance,
    title = "Reconnaissance de d{\'e}figements dans des tweets en fran{\c{c}}ais par des mesures de similarit{\'e} sur des alignements textuels",
    author = {Bezan{\c{c}}on, Julien  and
      Lejeune, Ga{\"e}l},
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.5",
    pages = "56--67",
    language = "French",
}
@inproceedings{boulanger-etal-2023-tri,
    title = "Tri-apprentissage g{\'e}n{\'e}ratif : g{\'e}n{\'e}ration de donn{\'e}es pour de la reconnaissance d{'}entit{\'e}es nomm{\'e}es semi-supervis{\'e}",
    author = "Boulanger, Hugo  and
      Lavergne, Thomas  and
      Rosset, Sophie",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.6",
    pages = "68--79",
    language = "French",
}
@inproceedings{buhnila-todirascu-2023-evaluation,
    title = "{\'E}valuation d{'}un g{\'e}n{\'e}rateur automatique de reformulations m{\'e}dicales",
    author = "Buhnila, Ioana  and
      Todirascu, Amalia",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.7",
    pages = "80--93",
    language = "French",
}
@inproceedings{cao-etal-2023-etude,
    title = "{\'E}tude comparative des plongements lexicaux pour l{'}extraction d{'}entit{\'e}s nomm{\'e}es en fran{\c{c}}ais",
    author = "Cao, Danrun  and
      B{\'e}chet, Nicolat  and
      Marteau, Pierre-Fran{\c{c}}ois",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.8",
    pages = "94--104",
    language = "French",
}
@inproceedings{chaffin-delaunay-2023-honey,
    title = "{``}Honey, Tell Me What{'}s Wrong{''}, Explicabilit{\'e} Globale des Mod{\`e}les de {TAL} par la G{\'e}n{\'e}ration Coop{\'e}rative",
    author = "Chaffin, Antoine  and
      Delaunay, Julien",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.9",
    pages = "105--122",
    language = "French",
}
@inproceedings{ferret-2023-extraction,
    title = "Extraction de relations s{\'e}mantiques et mod{\`e}les de langue : pour une relation {\`a} double sens",
    author = "Ferret, Olivier",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.10",
    pages = "123--136",
    language = "French",
}
@inproceedings{fosse-etal-2023-geometrie,
    title = "G{\'e}om{\'e}trie de l{'}auto-attention en classification : quand la g{\'e}om{\'e}trie remplace l{'}attention",
    author = {Fosse, Lo{\"\i}c  and
      Nguyen, Duc Hau  and
      S{\'e}billot, Pascale  and
      Gravier, Guillaume},
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.11",
    pages = "137--150",
    language = "French",
}
@inproceedings{icard-etal-2023-un,
    title = "Un traitement hybride du vague textuel : du syst{\`e}me expert {VAGO} {\`a} son clone neuronal",
    author = "Icard, Benjamin  and
      Claveau, Vincent  and
      Atemezing, Ghislain  and
      Egr{\'e}, Paul",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.12",
    pages = "151--163",
    language = "French",
}
@inproceedings{liang-etal-2023-uniformite,
    title = "Uniformit{\'e} de la densit{\'e} informationnelle: le cas du redoublement du sujet",
    author = "Liang, Yiming  and
      Amsili, Pascal  and
      Burnett, Heather",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.13",
    pages = "164--176",
    language = "French",
}
@inproceedings{mannion-etal-2023-augmentation,
    title = "Augmentation des mod{\`e}les de langage fran{\c{c}}ais par graphes de connaissances pour la reconnaissance des entit{\'e}s biom{\'e}dicales",
    author = "Mannion, Aidan  and
      Didier, Schwab  and
      Goeuriot, Lorraine  and
      Chevalier, Thierry",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.14",
    pages = "177--189",
    language = "French",
}
@inproceedings{meoni-etal-2023-annotation,
    title = "Annotation d{'}entit{\'e}s cliniques en utilisant les Larges Mod{\`e}les de Langue",
    author = "Meoni, Simon  and
      Ryffel, Th{\'e}o  and
      De La Clergerie, Eric",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.15",
    pages = "190--203",
    language = "French",
}
@inproceedings{meunier-etal-2023-classification,
    title = "Classification de tweets en situation d{'}urgence pour la gestion de crises",
    author = "Meunier, Romain  and
      Moudjari, Leila  and
      Benamara, Farah  and
      Moriceau, V{\'e}ronique  and
      Mari, Alda  and
      Stolf, Patricia",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.16",
    pages = "204--216",
    language = "French",
}
@inproceedings{miletic-2023-outiller,
    title = "Outiller l{'}occitan : nouvelles ressources et lemmatisation",
    author = "Mileti{\'c}, Aleksandra",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.17",
    pages = "217--231",
    language = "French",
}
@inproceedings{naguib-etal-2023-strategies,
    title = "Strat{\'e}gies d{'}apprentissage actif pour la reconnaissance d{'}entit{\'e}s nomm{\'e}es en fran{\c{c}}ais",
    author = "Naguib, Marco  and
      N{\'e}v{\'e}ol, Aur{\'e}lie  and
      Tannier, Xavier",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.18",
    pages = "232--247",
    language = "French",
}
@inproceedings{noreskal-etal-2023-detecter,
    title = "D{\'e}tecter une erreur dans les phrases coordonn{\'e}es au sein des r{\'e}dactions universitaires",
    author = "Noreskal, Laura  and
      Eshkol-Taravella, Iris  and
      Desmets, Marianne",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.19",
    pages = "248--261",
    language = "French",
}
@inproceedings{okabe-yvon-2023-production,
    title = "Production automatique de gloses interlin{\'e}aires {\`a} travers un mod{\`e}le probabiliste exploitant des alignements",
    author = "Okabe, Shu  and
      Yvon, Fran{\c{c}}ois",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.20",
    pages = "262--274",
    language = "French",
}
@inproceedings{piat-etal-2023-integration,
    title = "Int{\'e}gration de connaissances structur{\'e}es par synth{\`e}se de texte sp{\'e}cialis{\'e}",
    author = "Piat, Guilhem  and
      Kirby, Ellington  and
      Tourille, Julien  and
      Semmar, Nasredine  and
      Allauzen, Alexandre  and
      Essafi, Hassane",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.21",
    pages = "275--284",
    language = "French",
}
@inproceedings{skandalis-etal-2023-daccord,
    title = "{DACCORD} : un jeu de donn{\'e}es pour la D{\'e}tection Automatique d{'}{\'e}non{C}{\'e}s {CO}nt{R}a{D}ictoires en fran{\c{c}}ais",
    author = "Skandalis, Maximos  and
      Moot, Richard  and
      Robillard, Simon",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.22",
    pages = "285--297",
    language = "French",
}
@inproceedings{tang-etal-2023-exploitation,
    title = "Exploitation de plongements de graphes pour l{'}extraction de relations biom{\'e}dicales",
    author = "Tang, Anfu  and
      Bossy, Robert  and
      Del{\'e}ger, Louise  and
      N{\'e}dellec, Claire  and
      Zweigenbaum, Pierre",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.23",
    pages = "298--310",
    language = "French",
}
@inproceedings{thomas-etal-2023-derriere,
    title = "Derri{\`e}re les plongements de relations",
    author = "Thomas, Hugo  and
      Gravier, Guillaume  and
      S{\'e}billot, Pascale",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.24",
    pages = "311--322",
    language = "French",
}
@inproceedings{touchent-etal-2023-camembert,
    title = "{C}amem{BERT}-bio : Un mod{\`e}le de langue fran{\c{c}}ais savoureux et meilleur pour la sant{\'e}",
    author = "Touchent, Rian  and
      Romary, Laurent  and
      De La Clergerie, Eric",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.25",
    pages = "323--334",
    language = "French",
}
@inproceedings{vanel-etal-2023-protocole,
    title = "Protocole d{'}annotation multi-label pour une nouvelle approche {\`a} la g{\'e}n{\'e}ration de r{\'e}ponse socio-{\'e}motionnelle orient{\'e}e-t{\^a}che",
    author = "Vanel, Lorraine  and
      Yacoubi, Alya  and
      Clavel, Chloe",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.26",
    pages = "335--348",
    language = "French",
}
@inproceedings{zuo-etal-2023-exploring,
    title = "Exploring Data-Centric Strategies for {F}rench Patent Classification: A Baseline and Comparisons",
    author = "Zuo, You  and
      Sagot, Beno{\^\i}t  and
      Gerdes, Kim  and
      Mouzoun, Houda  and
      Ghamri Doudane, Samir",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 1 : travaux de recherche originaux -- articles longs",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-long.27",
    pages = "349--365",
}
@proceedings{jep-taln-recital-2023-actes-de-coria-taln-2023-actes-de-la,
    title = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.0",
}
@inproceedings{antoine-etal-2023-questionner,
    title = "Questionner pour expliquer: construction de liens explicites entre documents par la g{\'e}n{\'e}ration automatique de questions",
    author = {Antoine, Elie  and
      Kang, Hyun Jung  and
      Rousseau, Isma{\"e}l  and
      Az{\'e}mard, Ghislaine  and
      B{\'e}chet, Fr{\'e}d{\'e}ric  and
      Damnati, G{\'e}raldine},
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.1",
    pages = "1--9",
    language = "French",
}
@inproceedings{baneras-roux-etal-2023-hats,
    title = "{HATS} : Un jeu de donn{\'e}es int{\'e}grant la perception humaine appliqu{\'e}e {\`a} l{'}{\'e}valuation des m{\'e}triques de transcription de la parole",
    author = "Ba{\~n}eras-Roux, Thibault  and
      Wottawa, Jane  and
      Rouvier, Mickael  and
      Merlin, Teva  and
      Dufour, Richard",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.2",
    pages = "10--18",
    language = "French",
}
@inproceedings{baud-aussem-2023-resume,
    title = "R{\'e}sum{\'e} automatique multi-documents guid{\'e} par une base de r{\'e}sum{\'e}s similaires",
    author = "Baud, Florian  and
      Aussem, Alexandre",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.3",
    pages = "19--27",
    language = "French",
}
@inproceedings{bertin-lemee-etal-2023-traduction,
    title = "Traduction {\`a} base d{'}exemples du texte vers une repr{\'e}sentation hi{\'e}rarchique de la langue des signes",
    author = "Bertin-Lem{\'e}e, Elise  and
      Braffort, Annelies  and
      Challant, Camille  and
      Danet, Claire  and
      Filhol, Michael",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.4",
    pages = "28--34",
    language = "French",
}
@inproceedings{cardon-etal-2023-annotation,
    title = "Annotation Linguistique pour l{'}{\'E}valuation de la Simplification Automatique de Textes",
    author = {Cardon, R{\'e}mi  and
      Bibal, Adrien  and
      Wilkens, Rodrigo  and
      Alfter, David  and
      Norr{\'e}, Magali  and
      M{\"u}ller, Adeline  and
      Watrin, Patrick  and
      Fran{\c{c}}ois, Thomas},
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.5",
    pages = "35--48",
    language = "French",
}
@inproceedings{gari-soler-etal-2023-un,
    title = "Un mot, deux facettes : traces des opinions dans les repr{\'e}sentations contextualis{\'e}es des mots",
    author = "Gar{\'\i} Soler, Aina  and
      Labeau, Matthieu  and
      Clavel, Chloe",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.6",
    pages = "49--57",
    language = "French",
}
@inproceedings{genest-etal-2023-promptore,
    title = "{P}rompt{ORE} {--} Vers l{'}Extraction de Relations non-supervis{\'e}e",
    author = "Genest, Pierre-Yves  and
      Portier, Pierre-Edouard  and
      Egyed-Zsigmond, El{\H{o}}d  and
      Goix, Laurent-Walter",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.7",
    pages = "58--64",
    language = "French",
}
@inproceedings{gonzalez-gallardo-etal-2023-injection,
    title = "Injection de connaissances temporelles dans la reconnaissance d{'}entit{\'e}s nomm{\'e}es historiques",
    author = "Gonz{\'a}lez-Gallardo, Carlos-Emiliano  and
      Boros, Emanuela  and
      Giamphy, Edward  and
      Hamdi, Ahmed  and
      Moreno, Jose  and
      Doucet, Antoine",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.8",
    pages = "65--73",
    language = "French",
}
@inproceedings{gonzalez-gallardo-etal-2023-oui,
    title = "Oui mais... {C}hat{GPT} peut-il identifier des entit{\'e}s dans des documents historiques ?",
    author = "Gonz{\'a}lez-Gallardo, Carlos-Emiliano  and
      Boros, Emanuela  and
      Girdhar, Nancy  and
      Hamdi, Ahmed  and
      Moreno, Jose  and
      Doucet, Antoine",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.9",
    pages = "74--82",
    language = "French",
}
@inproceedings{guillot-etal-2023-de,
    title = "De l{'}interpr{\'e}tabilit{\'e} des dimensions {\`a} l{'}interpr{\'e}tabilit{\'e} du vecteur : parcimonie et stabilit{\'e}",
    author = "Guillot, Simon  and
      Prouteau, Thibault  and
      Dugue, Nicolas",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.10",
    pages = "83--91",
    language = "French",
}
@inproceedings{kalashnikova-etal-2023-effet,
    title = "Effet de l{'}anthropomorphisme des machines sur le fran{\c{c}}ais adress{\'e} aux robots: {\'E}tude du d{\'e}bit de parole et de la fluence",
    author = "Kalashnikova, Natalia  and
      Hutin, Mathilde  and
      Vasilescu, Ioana  and
      Devillers, Laurence",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.11",
    pages = "92--100",
    language = "French",
}
@inproceedings{kim-etal-2023-detection,
    title = "D{\'e}tection de la nasalit{\'e} du locuteur {\`a} partir de r{\'e}seaux de neurones convolutifs et validation par des donn{\'e}es a{\'e}rodynamiques",
    author = "Kim, Lila  and
      Gendrot, Cedric  and
      Elmerich, Am{\'e}lie  and
      Amelot, Angelique  and
      Maeda, Shinji",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.12",
    pages = "101--108",
    language = "French",
}
@inproceedings{labrak-etal-2023-drbert-un,
    title = "{D}r{BERT}: Un mod{\`e}le robuste pr{\'e}-entra{\^\i}n{\'e} en fran{\c{c}}ais pour les domaines biom{\'e}dical et clinique",
    author = "Labrak, Yanis  and
      Bazoge, Adrien  and
      Dufour, Richard  and
      Rouvier, Mickael  and
      Morin, Emmanuel  and
      Daille, B{\'e}atrice  and
      Gourraud, Pierre-Antoine",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.13",
    pages = "109--120",
    language = "French",
}
@inproceedings{lincker-etal-2023-classification,
    title = "Classification automatique de donn{\'e}es d{\'e}s{\'e}quilibr{\'e}es et bruit{\'e}es : application aux exercices de manuels scolaires",
    author = "Lincker, Elise  and
      Guinaudeau, Camille  and
      Pons, Olivier  and
      Dupire, J{\'e}r{\^o}me  and
      Barbet, Isabelle  and
      Hudelot, C{\'e}line  and
      Mousseau, Vincent  and
      Huron, Caroline",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.14",
    pages = "121--130",
    language = "French",
}
@inproceedings{martinez-tornes-etal-2023-detection,
    title = "D{\'e}tection de faux tickets de caisse {\`a} l{'}aide d{'}entit{\'e}s et de relations bas{\'e}es sur une ontologie de domaine",
    author = {Mart{\'\i}nez Torn{\'e}s, Beatriz  and
      Boros, Emanuela  and
      Gomez-Kr{\"a}mer, Petra  and
      Doucet, Antoine  and
      Ogier, Jean-Marc},
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.15",
    pages = "131--139",
    language = "French",
}
@inproceedings{martinez-tornes-etal-2023-jeu,
    title = "Jeu de donn{\'e}es de tickets de caisse pour la d{\'e}tection de fraude documentaire",
    author = {Mart{\'\i}nez Torn{\'e}s, Beatriz  and
      Taburet, Th{\'e}o  and
      Boros, Emanuela  and
      Rouis, Kais  and
      Gomez-Kr{\"a}mer, Petra  and
      Sidere, Nicolas  and
      Doucet, Antoine  and
      Poulain D{'}andecy, Vincent},
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.16",
    pages = "140--147",
    language = "French",
}
@inproceedings{njifenjou-etal-2023-portabilite,
    title = "Portabilit{\'e} linguistique des mod{\`e}les de langage pr{\'e}-appris appliqu{\'e}s {\`a} la t{\^a}che de dialogue humain-machine en fran{\c{c}}ais",
    author = "Njifenjou, Ahmed  and
      Sucal, Virgile  and
      Jabaian, Bassam  and
      Lef{\`e}vre, Fabrice",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.17",
    pages = "148--158",
    language = "French",
}
@inproceedings{tuo-etal-2023-detection,
    title = "D{\'e}tection d{'}{\'e}v{\'e}nements {\`a} partir de peu d{'}exemples par seuillage dynamique",
    author = "Tuo, Aboubacar  and
      Besan{\c{c}}on, Romaric  and
      Ferret, Olivier  and
      Tourille, Julien",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.18",
    pages = "159--168",
    language = "French",
}
@inproceedings{zaratiana-etal-2023-selection,
    title = "S{\'e}lection globale de segments pour la reconnaissance d{'}entit{\'e}s nomm{\'e}es",
    author = "Zaratiana, Urchade  and
      El Khbir, Niama  and
      Holat, Pierre  and
      Tomeh, Nadi  and
      Charnois, Thierry",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 4 : articles d{\'e}j{\`a} soumis ou accept{\'e}s en conf{\'e}rence internationale",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-international.19",
    pages = "169--177",
    language = "French",
}
@proceedings{jep-taln-recital-2023-actes-de-coria-taln-2023-actes-de-la-30e,
    title = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 5 : d{\'e}monstrations",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-demos.0",
}
@inproceedings{dehouck-delaborde-2023-generation,
    title = "G{\'e}n{\'e}ration automatique de jeux de mots {\`a} base de pr{\'e}noms",
    author = "Dehouck, Mathieu  and
      Delaborde, Marine",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 5 : d{\'e}monstrations",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-demos.1",
    pages = "1--2",
    language = "French",
}
@inproceedings{filhol-von-ascheberg-2023-editeur,
    title = "{\'E}diteur logiciel pour une repr{\'e}sentation graphique de la langue des signes fran{\c{c}}aise",
    author = "Filhol, Michael  and
      Von Ascheberg, Thomas",
    editor = "Servan, Christophe  and
      Vilnat, Anne",
    booktitle = "Actes de CORIA-TALN 2023. Actes de la 30e Conf{\'e}rence sur le Traitement Automatique des Langues Naturelles (TALN), volume 5 : d{\'e}monstrations",
    month = "6",
    year = "2023",
    address = "Paris, France",
    publisher = "ATALA",
    url = "https://aclanthology.org/2023.jeptalnrecital-demos.2",
    pages = "3--5",
    language = "French",
}
@inproceedings{macaire-etal-2023-plateformes,
    title = "Plateformes pour la cr{\'e
